Spectral Conditioning of Weighted Multivariate Vandermonde Operators via Radial Beurling--Selberg Approximation

We establish explicit eigenvalue bounds for Gram matrices of weighted multivariate Vandermonde operators with separated nodes on a torus. The squared magnitudes of the weights are samples of a nonnegative radial spectral energy density whose profile has bounded variation, finite energy, and finite weighted variation cost; compact support is not required. The estimate holds in every dimension and depends on the periodic Euclidean separation and the weighted variation integral. For compactly supported profiles, our analysis combines a signed layer decomposition with the ball approximants of Holt and Vaaler; the noncompactly supported case follows by truncation. Combining the resulting radial envelopes with a bandlimited sampling identity based on Poisson summation yields the spectral bounds by eliminating off-diagonal interactions and nonzero diagonal aliases. The result covers nonmonotone profiles and discontinuous radial low-pass filters, and it is complemented by a global elementary upper bound on the Holt--Vaaler cost that exhibits two radial regimes.

==> figures/radial_profiles/cone_d1.dat <==
x phi minor major
-2.4000000000 0.0000000000 -0.0011982685 0.0012827334
-2.3933333333 0.0000000000 -0.0012029987 0.0012881060
-2.3866666667 0.0000000000 -0.0012069193 0.0012925624
-2.3800000000 0.0000000000 -0.0012100710 0.0012961478
-2.3733333333 0.0000000000 -0.0012125092 0.0012989237
-2.3666666667 0.0000000000 -0.0012143028 0.0013009674
-2.3600000000 0.0000000000 -0.0012155338 0.0013023712
-2.3533333333 0.0000000000 -0.0012162964 0.0013032415
-2.3466666667 0.0000000000 -0.0012166952 0.0013036970
-2.3400000000 0.0000000000 -0.0012168444 0.0013038676
-2.3333333333 0.0000000000 -0.0012168659 0.0013038922
-2.3266666667 0.0000000000 -0.0012168879 0.0013039173
-2.3200000000 0.0000000000 -0.0012170423 0.0013040943
-2.3133333333 0.0000000000 -0.0012174635 0.0013045777
-2.3066666667 0.0000000000 -0.0012182861 0.0013055222
-2.3000000000 0.0000000000 -0.0012196424 0.0013070811
-2.2933333333 0.0000000000 -0.0012216610 0.0013094032
-2.2866666667 0.0000000000 -0.0012244639 0.0013126305
-2.2800000000 0.0000000000 -0.0012281652 0.0013168962
-2.2733333333 0.0000000000 -0.0012328687 0.0013223219
-2.2666666667 0.0000000000 -0.0012386659 0.0013290156
-2.2600000000 0.0000000000 -0.0012456350 0.0013370701
-2.2533333333 0.0000000000 -0.0012538385 0.0013465605
-2.2466666667 0.0000000000 -0.0012633227 0.0013575432
-2.2400000000 0.0000000000 -0.0012741159 0.0013700540
-2.2333333333 0.0000000000 -0.0012862282 0.0013841079
-2.2266666667 0.0000000000 -0.0012996505 0.0013996974
-2.2200000000 0.0000000000 -0.0013143545 0.0014167929
-2.2133333333 0.0000000000 -0.0013302924 0.0014353423
-2.2066666667 0.0000000000 -0.0013473978 0.0014552711
-2.2000000000 0.0000000000 -0.0013655858 0.0014764834
-2.1933333333 0.0000000000 -0.0013847540 0.0014988628
-2.1866666667 0.0000000000 -0.0014047842 0.0015222738
-2.1800000000 0.0000000000 -0.0014255434 0.0015465632
-2.1733333333 0.0000000000 -0.0014468858 0.0015715626
-2.1666666667 0.0000000000 -0.0014686550 0.0015970901
-2.1600000000 0.0000000000 -0.0014906857 0.0016229535
-2.1533333333 0.0000000000 -0.0015128070 0.0016489526
-2.1466666667 0.0000000000 -0.0015348441 0.0016748827
-2.1400000000 0.0000000000 -0.0015566215 0.0017005371
-2.1333333333 0.0000000000 -0.0015779660 0.0017257110
-2.1266666667 0.0000000000 -0.0015987089 0.0017502046
-2.1200000000 0.0000000000 -0.0016186893 0.0017738262
-2.1133333333 0.0000000000 -0.0016377567 0.0017963959
-2.1066666667 0.0000000000 -0.0016557738 0.0018177487
-2.1000000000 0.0000000000 -0.0016726190 0.0018377374
-2.0933333333 0.0000000000 -0.0016881884 0.0018562357
-2.0866666667 0.0000000000 -0.0017023987 0.0018731407
-2.0800000000 0.0000000000 -0.0017151883 0.0018883753
-2.0733333333 0.0000000000 -0.0017265195 0.0019018902
-2.0666666667 0.0000000000 -0.0017363792 0.0019136657
-2.0600000000 0.0000000000 -0.0017447803 0.0019237126
-2.0533333333 0.0000000000 -0.0017517619 0.0019320733
-2.0466666667 0.0000000000 -0.0017573896 0.0019388217
-2.0400000000 0.0000000000 -0.0017617550 0.0019440637
-2.0333333333 0.0000000000 -0.0017649751 0.0019479359
-2.0266666667 0.0000000000 -0.0017671914 0.0019506048
-2.0200000000 0.0000000000 -0.0017685680 0.0019522648
-2.0133333333 0.0000000000 -0.0017692899 0.0019531367
-2.0066666667 0.0000000000 -0.0017695608 0.0019534642
-2.0000000000 0.0000000000 -0.0017696000 0.0019535118
-1.9933333333 0.0000000000 -0.0017696401 0.0019535604
-1.9866666667 0.0000000000 -0.0017699230 0.0019539043
-1.9800000000 0.0000000000 -0.0017706972 0.0019548465
-1.9733333333 0.0000000000 -0.0017722134 0.0019566947
-1.9666666667 0.0000000000 -0.0017747211 0.0019597563
-1.9600000000 0.0000000000 -0.0017784645 0.0019643340
-1.9533333333 0.0000000000 -0.0017836789 0.0019707209
-1.9466666667 0.0000000000 -0.0017905863 0.0019791955
-1.9400000000 0.0000000000 -0.0017993920 0.0019900171
-1.9333333333 0.0000000000 -0.0018102805 0.0020034213
-1.9266666667 0.0000000000 -0.0018234129 0.0020196156
-1.9200000000 0.0000000000 -0.0018389228 0.0020387753
-1.9133333333 0.0000000000 -0.0018569139 0.0020610395
-1.9066666667 0.0000000000 -0.0018774577 0.0020865086
-1.9000000000 0.0000000000 -0.0019005915 0.0021152407
-1.8933333333 0.0000000000 -0.0019263163 0.0021472501
-1.8866666667 0.0000000000 -0.0019545965 0.0021825053
-1.8800000000 0.0000000000 -0.0019853592 0.0022209281
-1.8733333333 0.0000000000 -0.0020184940 0.0022623937
-1.8666666667 0.0000000000 -0.0020538543 0.0023067309
-1.8600000000 0.0000000000 -0.0020912580 0.0023537233
-1.8533333333 0.0000000000 -0.0021304896 0.0024031116
-1.8466666667 0.0000000000 -0.0021713028 0.0024545960
-1.8400000000 0.0000000000 -0.0022134234 0.0025078398
-1.8333333333 0.0000000000 -0.0022565526 0.0025624733
-1.8266666667 0.0000000000 -0.0023003716 0.0026180992
-1.8200000000 0.0000000000 -0.0023445455 0.0026742972
-1.8133333333 0.0000000000 -0.0023887286 0.0027306305
-1.8066666667 0.0000000000 -0.0024325694 0.0027866522
-1.8000000000 0.0000000000 -0.0024757160 0.0028419120
-1.7933333333 0.0000000000 -0.0025178222 0.0028959634
-1.7866666667 0.0000000000 -0.0025585526 0.0029483710
-1.7800000000 0.0000000000 -0.0025975890 0.0029987182
-1.7733333333 0.0000000000 -0.0026346358 0.0030466145
-1.7666666667 0.0000000000 -0.0026694257 0.0030917031
-1.7600000000 0.0000000000 -0.0027017248 0.0031336678
-1.7533333333 0.0000000000 -0.0027313380 0.0031722400
-1.7466666667 0.0000000000 -0.0027581133 0.0032072053
-1.7400000000 0.0000000000 -0.0027819457 0.0032384089
-1.7333333333 0.0000000000 -0.0028027814 0.0032657612
-1.7266666667 0.0000000000 -0.0028206198 0.0032892418
-1.7200000000 0.0000000000 -0.0028355161 0.0033089036
-1.7133333333 0.0000000000 -0.0028475827 0.0033248746
-1.7066666667 0.0000000000 -0.0028569894 0.0033373603
-1.7000000000 0.0000000000 -0.0028639634 0.0033466436
-1.6933333333 0.0000000000 -0.0028687879 0.0033530844
-1.6866666667 0.0000000000 -0.0028718001 0.0033571176
-1.6800000000 0.0000000000 -0.0028733880 0.0033592501
-1.6733333333 0.0000000000 -0.0028739868 0.0033600567
-1.6666666667 0.0000000000 -0.0028740740 0.0033601744
-1.6600000000 0.0000000000 -0.0028741637 0.0033602962
-1.6533333333 0.0000000000 -0.0028748006 0.0033611628
-1.6466666667 0.0000000000 -0.0028765526 0.0033635546
-1.6400000000 0.0000000000 -0.0028800034 0.0033682813
-1.6333333333 0.0000000000 -0.0028857443 0.0033761716
-1.6266666667 0.0000000000 -0.0028943655 0.0033880619
-1.6200000000 0.0000000000 -0.0029064474 0.0034047845
-1.6133333333 0.0000000000 -0.0029225510 0.0034271546
-1.6066666667 0.0000000000 -0.0029432094 0.0034559582
-1.6000000000 0.0000000000 -0.0029689182 0.0034919391
-1.5933333333 0.0000000000 -0.0030001268 0.0035357854
-1.5866666667 0.0000000000 -0.0030372297 0.0035881180
-1.5800000000 0.0000000000 -0.0030805586 0.0036494773
-1.5733333333 0.0000000000 -0.0031303748 0.0037203122
-1.5666666667 0.0000000000 -0.0031868626 0.0038009691
-1.5600000000 0.0000000000 -0.0032501237 0.0038916821
-1.5533333333 0.0000000000 -0.0033201718 0.0039925646
-1.5466666667 0.0000000000 -0.0033969297 0.0041036015
-1.5400000000 0.0000000000 -0.0034802263 0.0042246438
-1.5333333333 0.0000000000 -0.0035697959 0.0043554047
-1.5266666667 0.0000000000 -0.0036652781 0.0044954571
-1.5200000000 0.0000000000 -0.0037662198 0.0046442337
-1.5133333333 0.0000000000 -0.0038720784 0.0048010285
-1.5066666667 0.0000000000 -0.0039822263 0.0049650011
-1.5000000000 0.0000000000 -0.0040959575 0.0051351830
-1.4933333333 0.0000000000 -0.0042124951 0.0053104858
-1.4866666667 0.0000000000 -0.0043310004 0.0054897126
-1.4800000000 0.0000000000 -0.0044505839 0.0056715707
-1.4733333333 0.0000000000 -0.0045703168 0.0058546872
-1.4666666667 0.0000000000 -0.0046892443 0.0060376267
-1.4600000000 0.0000000000 -0.0048063998 0.0062189104
-1.4533333333 0.0000000000 -0.0049208199 0.0063970385
-1.4466666667 0.0000000000 -0.0050315606 0.0065705130
-1.4400000000 0.0000000000 -0.0051377135 0.0067378631
-1.4333333333 0.0000000000 -0.0052384232 0.0068976717
-1.4266666667 0.0000000000 -0.0053329037 0.0070486029
-1.4200000000 0.0000000000 -0.0054204565 0.0071894308
-1.4133333333 0.0000000000 -0.0055004867 0.0073190688
-1.4066666667 0.0000000000 -0.0055725197 0.0074365995
-1.4000000000 0.0000000000 -0.0056362170 0.0075413040
-1.3933333333 0.0000000000 -0.0056913910 0.0076326922
-1.3866666667 0.0000000000 -0.0057380183 0.0077105312
-1.3800000000 0.0000000000 -0.0057762522 0.0077748739
-1.3733333333 0.0000000000 -0.0058064327 0.0078260857
-1.3666666667 0.0000000000 -0.0058290960 0.0078648700
-1.3600000000 0.0000000000 -0.0058449804 0.0078922916
-1.3533333333 0.0000000000 -0.0058550311 0.0079097983
-1.3466666667 0.0000000000 -0.0058604019 0.0079192393
-1.3400000000 0.0000000000 -0.0058624551 0.0079228817
-1.3333333333 0.0000000000 -0.0058627577 0.0079234231
-1.3266666667 0.0000000000 -0.0058630763 0.0079240019
-1.3200000000 0.0000000000 -0.0058653675 0.0079282026
-1.3133333333 0.0000000000 -0.0058717672 0.0079400592
-1.3066666667 0.0000000000 -0.0058845755 0.0079640533
-1.3000000000 0.0000000000 -0.0059062399 0.0080051086
-1.2933333333 0.0000000000 -0.0059393354 0.0080685821
-1.2866666667 0.0000000000 -0.0059865416 0.0081602497
-1.2800000000 0.0000000000 -0.0060506180 0.0082862894
-1.2733333333 0.0000000000 -0.0061343765 0.0084532585
-1.2666666667 0.0000000000 -0.0062406514 0.0086680687
-1.2600000000 0.0000000000 -0.0063722686 0.0089379559
-1.2533333333 0.0000000000 -0.0065320118 0.0092704465
-1.2466666667 0.0000000000 -0.0067225881 0.0096733210
-1.2400000000 0.0000000000 -0.0069465925 0.0101545729
-1.2333333333 0.0000000000 -0.0072064709 0.0107223658
-1.2266666667 0.0000000000 -0.0075044839 0.0113849868
-1.2200000000 0.0000000000 -0.0078426692 0.0121507984
-1.2133333333 0.0000000000 -0.0082228053 0.0130281874
-1.2066666667 0.0000000000 -0.0086463753 0.0140255128
-1.2000000000 0.0000000000 -0.0091145319 0.0151510526
-1.1933333333 0.0000000000 -0.0096280638 0.0164129490
-1.1866666667 0.0000000000 -0.0101873642 0.0178191543
-1.1800000000 0.0000000000 -0.0107924011 0.0193773762
-1.1733333333 0.0000000000 -0.0114426902 0.0210950239
-1.1666666667 0.0000000000 -0.0121372707 0.0229791555
-1.1600000000 0.0000000000 -0.0128746843 0.0250364268
-1.1533333333 0.0000000000 -0.0136529580 0.0272730419
-1.1466666667 0.0000000000 -0.0144695899 0.0296947066
-1.1400000000 0.0000000000 -0.0153215397 0.0323065845
-1.1333333333 0.0000000000 -0.0162052230 0.0351132566
-1.1266666667 0.0000000000 -0.0171165099 0.0381186842
-1.1200000000 0.0000000000 -0.0180507286 0.0413261759
-1.1133333333 0.0000000000 -0.0190026729 0.0447383598
-1.1066666667 0.0000000000 -0.0199666148 0.0483571589
-1.1000000000 0.0000000000 -0.0209363211 0.0521837728
-1.0933333333 0.0000000000 -0.0219050755 0.0562186632
-1.0866666667 0.0000000000 -0.0228657040 0.0604615458
-1.0800000000 0.0000000000 -0.0238106059 0.0649113868
-1.0733333333 0.0000000000 -0.0247317877 0.0695664050
-1.0666666667 0.0000000000 -0.0256209018 0.0744240793
-1.0600000000 0.0000000000 -0.0264692885 0.0794811618
-1.0533333333 0.0000000000 -0.0272680215 0.0847336958
-1.0466666667 0.0000000000 -0.0280079564 0.0901770392
-1.0400000000 0.0000000000 -0.0286797816 0.0958058927
-1.0333333333 0.0000000000 -0.0292740721 0.1016143331
-1.0266666667 0.0000000000 -0.0297813441 0.1075958505
-1.0200000000 0.0000000000 -0.0301921122 0.1137433900
-1.0133333333 0.0000000000 -0.0304969467 0.1200493972
-1.0066666667 0.0000000000 -0.0306865316 0.1265058669
-1.0000000000 0.0000000000 -0.0307517224 0.1331043948
-0.9933333333 0.0066666667 -0.0306836037 0.1398362320
-0.9866666667 0.0133333333 -0.0304735454 0.1466923412
-0.9800000000 0.0200000000 -0.0301132578 0.1536634547
-0.9733333333 0.0266666667 -0.0295948444 0.1607401332
-0.9666666667 0.0333333333 -0.0289108524 0.1679128259
-0.9600000000 0.0400000000 -0.0280543203 0.1751719296
-0.9533333333 0.0466666667 -0.0270188224 0.1825078482
-0.9466666667 0.0533333333 -0.0257985094 0.1899110508
-0.9400000000 0.0600000000 -0.0243881452 0.1973721286
-0.9333333333 0.0666666667 -0.0227831392 0.2048818500
-0.9266666667 0.0733333333 -0.0209795741 0.2124312128
-0.9200000000 0.0800000000 -0.0189742292 0.2200114942
-0.9133333333 0.0866666667 -0.0167645982 0.2276142978
-0.9066666667 0.0933333333 -0.0143489020 0.2352315960
-0.9000000000 0.1000000000 -0.0117260964 0.2428557698
-0.8933333333 0.1066666667 -0.0088958748 0.2504796441
-0.8866666667 0.1133333333 -0.0058586646 0.2580965178
-0.8800000000 0.1200000000 -0.0026156198 0.2657001910
-0.8733333333 0.1266666667 0.0008313925 0.2732849858
-0.8666666667 0.1333333333 0.0044798106 0.2808457634
-0.8600000000 0.1400000000 0.0083264009 0.2883779357
-0.8533333333 0.1466666667 0.0123672851 0.2958774729
-0.8466666667 0.1533333333 0.0165979729 0.3033409052
-0.8400000000 0.1600000000 0.0210133969 0.3107653203
-0.8333333333 0.1666666667 0.0256079522 0.3181483567
-0.8266666667 0.1733333333 0.0303755393 0.3254881917
-0.8200000000 0.1800000000 0.0353096092 0.3327835262
-0.8133333333 0.1866666667 0.0404032116 0.3400335642
-0.8066666667 0.1933333333 0.0456490444 0.3472379905
-0.8000000000 0.2000000000 0.0510395051 0.3543969430
-0.7933333333 0.2066666667 0.0565667436 0.3615109840
-0.7866666667 0.2133333333 0.0622227148 0.3685810670
-0.7800000000 0.2200000000 0.0679992320 0.3756085030
-0.7733333333 0.2266666667 0.0738880199 0.3825949233
-0.7666666667 0.2333333333 0.0798807665 0.3895422428
-0.7600000000 0.2400000000 0.0859691741 0.3964526202
-0.7533333333 0.2466666667 0.0921450088 0.4033284194
-0.7466666667 0.2533333333 0.0984001480 0.4101721699
-0.7400000000 0.2600000000 0.1047266251 0.4169865273
-0.7333333333 0.2666666667 0.1111166725 0.4237742352
-0.7266666667 0.2733333333 0.1175627605 0.4305380874
-0.7200000000 0.2800000000 0.1240576341 0.4372808919
-0.7133333333 0.2866666667 0.1305943458 0.4440054365
-0.7066666667 0.2933333333 0.1371662845 0.4507144567
-0.7000000000 0.3000000000 0.1437672017 0.4574106052
-0.6933333333 0.3066666667 0.1503912326 0.4640964251
-0.6866666667 0.3133333333 0.1570329142 0.4707743250
-0.6800000000 0.3200000000 0.1636871994 0.4774465570
-0.6733333333 0.3266666667 0.1703494663 0.4841151988
-0.6666666667 0.3333333333 0.1770155251 0.4907821378
-0.6600000000 0.3400000000 0.1836816201 0.4974490592
-0.6533333333 0.3466666667 0.1903444283 0.5041174370
-0.6466666667 0.3533333333 0.1970010552 0.5107885288
-0.6400000000 0.3600000000 0.2036490263 0.5174633729
-0.6333333333 0.3666666667 0.2102862767 0.5241427895
-0.6266666667 0.3733333333 0.2169111367 0.5308273842
-0.6200000000 0.3800000000 0.2235223158 0.5375175546
-0.6133333333 0.3866666667 0.2301188838 0.5442134995
-0.6066666667 0.3933333333 0.2367002505 0.5509152304
-0.6000000000 0.4000000000 0.2432661430 0.5576225857
-0.5933333333 0.4066666667 0.2498165823 0.5643352458
-0.5866666667 0.4133333333 0.2563518583 0.5710527511
-0.5800000000 0.4200000000 0.2628725044 0.5777745200
-0.5733333333 0.4266666667 0.2693792709 0.5844998695
-0.5666666667 0.4333333333 0.2758730995 0.5912280347
-0.5600000000 0.4400000000 0.2823550961 0.5979581903
-0.5533333333 0.4466666667 0.2888265055 0.6046894716
-0.5466666667 0.4533333333 0.2952886856 0.6114209947
-0.5400000000 0.4600000000 0.3017430828 0.6181518774
-0.5333333333 0.4666666667 0.3081912082 0.6248812581
-0.5266666667 0.4733333333 0.3146346146 0.6316083143
-0.5200000000 0.4800000000 0.3210748757 0.6383322798
-0.5133333333 0.4866666667 0.3275135652 0.6450524597
-0.5066666667 0.4933333333 0.3339522385 0.6517682444
-0.5000000000 0.5000000000 0.3403924156 0.6584791209
-0.4933333333 0.5066666667 0.3468355648 0.6651846824
-0.4866666667 0.5133333333 0.3532830893 0.6718846355
-0.4800000000 0.5200000000 0.3597363137 0.6785788047
-0.4733333333 0.5266666667 0.3661964732 0.6852671351
-0.4666666667 0.5333333333 0.3726647037 0.6919496916
-0.4600000000 0.5400000000 0.3791420332 0.6986266564
-0.4533333333 0.5466666667 0.3856293743 0.7052983238
-0.4466666667 0.5533333333 0.3921275179 0.7119650920
-0.4400000000 0.5600000000 0.3986371280 0.7186274532
-0.4333333333 0.5666666667 0.4051587374 0.7252859808
-0.4266666667 0.5733333333 0.4116927433 0.7319413151
-0.4200000000 0.5800000000 0.4182394043 0.7385941458
-0.4133333333 0.5866666667 0.4247988376 0.7452451941
-0.4066666667 0.5933333333 0.4313710160 0.7518951922
-0.4000000000 0.6000000000 0.4379557654 0.7585448614
-0.3933333333 0.6066666667 0.4445527623 0.7651948895
-0.3866666667 0.6133333333 0.4511615307 0.7718459067
-0.3800000000 0.6200000000 0.4577814392 0.7784984610
-0.3733333333 0.6266666667 0.4644116976 0.7851529929
-0.3666666667 0.6333333333 0.4710513530 0.7918098107
-0.3600000000 0.6400000000 0.4776992854 0.7984690646
-0.3533333333 0.6466666667 0.4843542030 0.8051307224
-0.3466666667 0.6533333333 0.4910146365 0.8117945446
-0.3400000000 0.6600000000 0.4976789336 0.8184600616
-0.3333333333 0.6666666667 0.5043452523 0.8251265506
-0.3266666667 0.6733333333 0.5110115539 0.8317930151
-0.3200000000 0.6800000000 0.5176755964 0.8384581652
-0.3133333333 0.6866666667 0.5243349260 0.8451203998
-0.3066666667 0.6933333333 0.5309868702 0.8517777907
-0.3000000000 0.7000000000 0.5376285297 0.8584280689
-0.2933333333 0.7066666667 0.5442567708 0.8650686133
-0.2866666667 0.7133333333 0.5508682180 0.8716964413
-0.2800000000 0.7200000000 0.5574592468 0.8783082021
-0.2733333333 0.7266666667 0.5640259778 0.8849001731
-0.2666666667 0.7333333333 0.5705642706 0.8914682579
-0.2600000000 0.7400000000 0.5770697193 0.8980079879
-0.2533333333 0.7466666667 0.5835376491 0.9045145261
-0.2466666667 0.7533333333 0.5899631139 0.9109826736
-0.2400000000 0.7600000000 0.5963408958 0.9174068790
-0.2333333333 0.7666666667 0.6026655062 0.9237812500
-0.2266666667 0.7733333333 0.6089311882 0.9300995680
-0.2200000000 0.7800000000 0.6151319218 0.9363553049
-0.2133333333 0.7866666667 0.6212614308 0.9425416421
-0.2066666667 0.7933333333 0.6273131914 0.9486514918
-0.2000000000 0.8000000000 0.6332804440 0.9546775208
-0.1933333333 0.8066666667 0.6391562069 0.9606121756
-0.1866666667 0.8133333333 0.6449332921 0.9664477096
-0.1800000000 0.8200000000 0.6506043238 0.9721762118
-0.1733333333 0.8266666667 0.6561617591 0.9777896371
-0.1666666667 0.8333333333 0.6615979115 0.9832798376
-0.1600000000 0.8400000000 0.6669049755 0.9886385948
-0.1533333333 0.8466666667 0.6720750545 0.9938576532
-0.1466666667 0.8533333333 0.6771001902 0.9989287542
-0.1400000000 0.8600000000 0.6819723932 1.0038436698
-0.1333333333 0.8666666667 0.6866836767 1.0085942379
-0.1266666667 0.8733333333 0.6912260898 1.0131723964
-0.1200000000 0.8800000000 0.6955917538 1.0175702177
-0.1133333333 0.8866666667 0.6997728978 1.0217799431
-0.1066666667 0.8933333333 0.7037618961 1.0257940155
-0.1000000000 0.9000000000 0.7075513052 1.0296051131
-0.0933333333 0.9066666667 0.7111339019 1.0332061807
-0.0866666667 0.9133333333 0.7145027197 1.0365904606
-0.0800000000 0.9200000000 0.7176510858 1.0397515223
-0.0733333333 0.9266666667 0.7205726572 1.0426832907
-0.0666666667 0.9333333333 0.7232614546 1.0453800727
-0.0600000000 0.9400000000 0.7257118964 1.0478365824
-0.0533333333 0.9466666667 0.7279188294 1.0500479642
-0.0466666667 0.9533333333 0.7298775585 1.0520098143
-0.0400000000 0.9600000000 0.7315838739 1.0537182000
-0.0333333333 0.9666666667 0.7330340752 1.0551696773
-0.0266666667 0.9733333333 0.7342249932 1.0563613058
-0.0200000000 0.9800000000 0.7351540090 1.0572906619
-0.0133333333 0.9866666667 0.7358190692 1.0579558493
-0.0066666667 0.9933333333 0.7362186980 1.0583555077
0.0000000000 1.0000000000 0.7363520065 1.0584888182
0.0066666667 0.9933333333 0.7362186980 1.0583555077
0.0133333333 0.9866666667 0.7358190692 1.0579558493
0.0200000000 0.9800000000 0.7351540090 1.0572906619
0.0266666667 0.9733333333 0.7342249932 1.0563613058
0.0333333333 0.9666666667 0.7330340752 1.0551696773
0.0400000000 0.9600000000 0.7315838739 1.0537182000
0.0466666667 0.9533333333 0.7298775585 1.0520098143
0.0533333333 0.9466666667 0.7279188294 1.0500479642
0.0600000000 0.9400000000 0.7257118964 1.0478365824
0.0666666667 0.9333333333 0.7232614546 1.0453800727
0.0733333333 0.9266666667 0.7205726572 1.0426832907
0.0800000000 0.9200000000 0.7176510858 1.0397515223
0.0866666667 0.9133333333 0.7145027197 1.0365904606
0.0933333333 0.9066666667 0.7111339019 1.0332061807
0.1000000000 0.9000000000 0.7075513052 1.0296051131
0.1066666667 0.8933333333 0.7037618961 1.0257940155
0.1133333333 0.8866666667 0.6997728978 1.0217799431
0.1200000000 0.8800000000 0.6955917538 1.0175702177
0.1266666667 0.8733333333 0.6912260898 1.0131723964
0.1333333333 0.8666666667 0.6866836767 1.0085942379
0.1400000000 0.8600000000 0.6819723932 1.0038436698
0.1466666667 0.8533333333 0.6771001902 0.9989287542
0.1533333333 0.8466666667 0.6720750545 0.9938576532
0.1600000000 0.8400000000 0.6669049755 0.9886385948
0.1666666667 0.8333333333 0.6615979115 0.9832798376
0.1733333333 0.8266666667 0.6561617591 0.9777896371
0.1800000000 0.8200000000 0.6506043238 0.9721762118
0.1866666667 0.8133333333 0.6449332921 0.9664477096
0.1933333333 0.8066666667 0.6391562069 0.9606121756
0.2000000000 0.8000000000 0.6332804440 0.9546775208
0.2066666667 0.7933333333 0.6273131914 0.9486514918
0.2133333333 0.7866666667 0.6212614308 0.9425416421
0.2200000000 0.7800000000 0.6151319218 0.9363553049
0.2266666667 0.7733333333 0.6089311882 0.9300995680
0.2333333333 0.7666666667 0.6026655062 0.9237812500
0.2400000000 0.7600000000 0.5963408958 0.9174068790
0.2466666667 0.7533333333 0.5899631139 0.9109826736
0.2533333333 0.7466666667 0.5835376491 0.9045145261
0.2600000000 0.7400000000 0.5770697193 0.8980079879
0.2666666667 0.7333333333 0.5705642706 0.8914682579
0.2733333333 0.7266666667 0.5640259778 0.8849001731
0.2800000000 0.7200000000 0.5574592468 0.8783082021
0.2866666667 0.7133333333 0.5508682180 0.8716964413
0.2933333333 0.7066666667 0.5442567708 0.8650686133
0.3000000000 0.7000000000 0.5376285297 0.8584280689
0.3066666667 0.6933333333 0.5309868702 0.8517777907
0.3133333333 0.6866666667 0.5243349260 0.8451203998
0.3200000000 0.6800000000 0.5176755964 0.8384581652
0.3266666667 0.6733333333 0.5110115539 0.8317930151
0.3333333333 0.6666666667 0.5043452523 0.8251265506
0.3400000000 0.6600000000 0.4976789336 0.8184600616
0.3466666667 0.6533333333 0.4910146365 0.8117945446
0.3533333333 0.6466666667 0.4843542030 0.8051307224
0.3600000000 0.6400000000 0.4776992854 0.7984690646
0.3666666667 0.6333333333 0.4710513530 0.7918098107
0.3733333333 0.6266666667 0.4644116976 0.7851529929
0.3800000000 0.6200000000 0.4577814392 0.7784984610
0.3866666667 0.6133333333 0.4511615307 0.7718459067
0.3933333333 0.6066666667 0.4445527623 0.7651948895
0.4000000000 0.6000000000 0.4379557654 0.7585448614
0.4066666667 0.5933333333 0.4313710160 0.7518951922
0.4133333333 0.5866666667 0.4247988376 0.7452451941
0.4200000000 0.5800000000 0.4182394043 0.7385941458
0.4266666667 0.5733333333 0.4116927433 0.7319413151
0.4333333333 0.5666666667 0.4051587374 0.7252859808
0.4400000000 0.5600000000 0.3986371280 0.7186274532
0.4466666667 0.5533333333 0.3921275179 0.7119650920
0.4533333333 0.5466666667 0.3856293743 0.7052983238
0.4600000000 0.5400000000 0.3791420332 0.6986266564
0.4666666667 0.5333333333 0.3726647037 0.6919496916
0.4733333333 0.5266666667 0.3661964732 0.6852671351
0.4800000000 0.5200000000 0.3597363137 0.6785788047
0.4866666667 0.5133333333 0.3532830893 0.6718846355
0.4933333333 0.5066666667 0.3468355648 0.6651846824
0.5000000000 0.5000000000 0.3403924156 0.6584791209
0.5066666667 0.4933333333 0.3339522385 0.6517682444
0.5133333333 0.4866666667 0.3275135652 0.6450524597
0.5200000000 0.4800000000 0.3210748757 0.6383322798
0.5266666667 0.4733333333 0.3146346146 0.6316083143
0.5333333333 0.4666666667 0.3081912082 0.6248812581
0.5400000000 0.4600000000 0.3017430828 0.6181518774
0.5466666667 0.4533333333 0.2952886856 0.6114209947
0.5533333333 0.4466666667 0.2888265055 0.6046894716
0.5600000000 0.4400000000 0.2823550961 0.5979581903
0.5666666667 0.4333333333 0.2758730995 0.5912280347
0.5733333333 0.4266666667 0.2693792709 0.5844998695
0.5800000000 0.4200000000 0.2628725044 0.5777745200
0.5866666667 0.4133333333 0.2563518583 0.5710527511
0.5933333333 0.4066666667 0.2498165823 0.5643352458
0.6000000000 0.4000000000 0.2432661430 0.5576225857
0.6066666667 0.3933333333 0.2367002505 0.5509152304
0.6133333333 0.3866666667 0.2301188838 0.5442134995
0.6200000000 0.3800000000 0.2235223158 0.5375175546
0.6266666667 0.3733333333 0.2169111367 0.5308273842
0.6333333333 0.3666666667 0.2102862767 0.5241427895
0.6400000000 0.3600000000 0.2036490263 0.5174633729
0.6466666667 0.3533333333 0.1970010552 0.5107885288
0.6533333333 0.3466666667 0.1903444283 0.5041174370
0.6600000000 0.3400000000 0.1836816201 0.4974490592
0.6666666667 0.3333333333 0.1770155251 0.4907821378
0.6733333333 0.3266666667 0.1703494663 0.4841151988
0.6800000000 0.3200000000 0.1636871994 0.4774465570
0.6866666667 0.3133333333 0.1570329142 0.4707743250
0.6933333333 0.3066666667 0.1503912326 0.4640964251
0.7000000000 0.3000000000 0.1437672017 0.4574106052
0.7066666667 0.2933333333 0.1371662845 0.4507144567
0.7133333333 0.2866666667 0.1305943458 0.4440054365
0.7200000000 0.2800000000 0.1240576341 0.4372808919
0.7266666667 0.2733333333 0.1175627605 0.4305380874
0.7333333333 0.2666666667 0.1111166725 0.4237742352
0.7400000000 0.2600000000 0.1047266251 0.4169865273
0.7466666667 0.2533333333 0.0984001480 0.4101721699
0.7533333333 0.2466666667 0.0921450088 0.4033284194
0.7600000000 0.2400000000 0.0859691741 0.3964526202
0.7666666667 0.2333333333 0.0798807665 0.3895422428
0.7733333333 0.2266666667 0.0738880199 0.3825949233
0.7800000000 0.2200000000 0.0679992320 0.3756085030
0.7866666667 0.2133333333 0.0622227148 0.3685810670
0.7933333333 0.2066666667 0.0565667436 0.3615109840
0.8000000000 0.2000000000 0.0510395051 0.3543969430
0.8066666667 0.1933333333 0.0456490444 0.3472379905
0.8133333333 0.1866666667 0.0404032116 0.3400335642
0.8200000000 0.1800000000 0.0353096092 0.3327835262
0.8266666667 0.1733333333 0.0303755393 0.3254881917
0.8333333333 0.1666666667 0.0256079522 0.3181483567
0.8400000000 0.1600000000 0.0210133969 0.3107653203
0.8466666667 0.1533333333 0.0165979729 0.3033409052
0.8533333333 0.1466666667 0.0123672851 0.2958774729
0.8600000000 0.1400000000 0.0083264009 0.2883779357
0.8666666667 0.1333333333 0.0044798106 0.2808457634
0.8733333333 0.1266666667 0.0008313925 0.2732849858
0.8800000000 0.1200000000 -0.0026156198 0.2657001910
0.8866666667 0.1133333333 -0.0058586646 0.2580965178
0.8933333333 0.1066666667 -0.0088958748 0.2504796441
0.9000000000 0.1000000000 -0.0117260964 0.2428557698
0.9066666667 0.0933333333 -0.0143489020 0.2352315960
0.9133333333 0.0866666667 -0.0167645982 0.2276142978
0.9200000000 0.0800000000 -0.0189742292 0.2200114942
0.9266666667 0.0733333333 -0.0209795741 0.2124312128
0.9333333333 0.0666666667 -0.0227831392 0.2048818500
0.9400000000 0.0600000000 -0.0243881452 0.1973721286
0.9466666667 0.0533333333 -0.0257985094 0.1899110508
0.9533333333 0.0466666667 -0.0270188224 0.1825078482
0.9600000000 0.0400000000 -0.0280543203 0.1751719296
0.9666666667 0.0333333333 -0.0289108524 0.1679128259
0.9733333333 0.0266666667 -0.0295948444 0.1607401332
0.9800000000 0.0200000000 -0.0301132578 0.1536634547
0.9866666667 0.0133333333 -0.0304735454 0.1466923412
0.9933333333 0.0066666667 -0.0306836037 0.1398362320
1.0000000000 0.0000000000 -0.0307517224 0.1331043948
1.0066666667 0.0000000000 -0.0306865316 0.1265058669
1.0133333333 0.0000000000 -0.0304969467 0.1200493972
1.0200000000 0.0000000000 -0.0301921122 0.1137433900
1.0266666667 0.0000000000 -0.0297813441 0.1075958505
1.0333333333 0.0000000000 -0.0292740721 0.1016143331
1.0400000000 0.0000000000 -0.0286797816 0.0958058927
1.0466666667 0.0000000000 -0.0280079564 0.0901770392
1.0533333333 0.0000000000 -0.0272680215 0.0847336958
1.0600000000 0.0000000000 -0.0264692885 0.0794811618
1.0666666667 0.0000000000 -0.0256209018 0.0744240793
1.0733333333 0.0000000000 -0.0247317877 0.0695664050
1.0800000000 0.0000000000 -0.0238106059 0.0649113868
1.0866666667 0.0000000000 -0.0228657040 0.0604615458
1.0933333333 0.0000000000 -0.0219050755 0.0562186632
1.1000000000 0.0000000000 -0.0209363211 0.0521837728
1.1066666667 0.0000000000 -0.0199666148 0.0483571589
1.1133333333 0.0000000000 -0.0190026729 0.0447383598
1.1200000000 0.0000000000 -0.0180507286 0.0413261759
1.1266666667 0.0000000000 -0.0171165099 0.0381186842
1.1333333333 0.0000000000 -0.0162052230 0.0351132566
1.1400000000 0.0000000000 -0.0153215397 0.0323065845
1.1466666667 0.0000000000 -0.0144695899 0.0296947066
1.1533333333 0.0000000000 -0.0136529580 0.0272730419
1.1600000000 0.0000000000 -0.0128746843 0.0250364268
1.1666666667 0.0000000000 -0.0121372707 0.0229791555
1.1733333333 0.0000000000 -0.0114426902 0.0210950239
1.1800000000 0.0000000000 -0.0107924011 0.0193773762
1.1866666667 0.0000000000 -0.0101873642 0.0178191543
1.1933333333 0.0000000000 -0.0096280638 0.0164129490
1.2000000000 0.0000000000 -0.0091145319 0.0151510526
1.2066666667 0.0000000000 -0.0086463753 0.0140255128
1.2133333333 0.0000000000 -0.0082228053 0.0130281874
1.2200000000 0.0000000000 -0.0078426692 0.0121507984
1.2266666667 0.0000000000 -0.0075044839 0.0113849868
1.2333333333 0.0000000000 -0.0072064709 0.0107223658
1.2400000000 0.0000000000 -0.0069465925 0.0101545729
1.2466666667 0.0000000000 -0.0067225881 0.0096733210
1.2533333333 0.0000000000 -0.0065320118 0.0092704465
1.2600000000 0.0000000000 -0.0063722686 0.0089379559
1.2666666667 0.0000000000 -0.0062406514 0.0086680687
1.2733333333 0.0000000000 -0.0061343765 0.0084532585
1.2800000000 0.0000000000 -0.0060506180 0.0082862894
1.2866666667 0.0000000000 -0.0059865416 0.0081602497
1.2933333333 0.0000000000 -0.0059393354 0.0080685821
1.3000000000 0.0000000000 -0.0059062399 0.0080051086
1.3066666667 0.0000000000 -0.0058845755 0.0079640533
1.3133333333 0.0000000000 -0.0058717672 0.0079400592
1.3200000000 0.0000000000 -0.0058653675 0.0079282026
1.3266666667 0.0000000000 -0.0058630763 0.0079240019
1.3333333333 0.0000000000 -0.0058627577 0.0079234231
1.3400000000 0.0000000000 -0.0058624551 0.0079228817
1.3466666667 0.0000000000 -0.0058604019 0.0079192393
1.3533333333 0.0000000000 -0.0058550311 0.0079097983
1.3600000000 0.0000000000 -0.0058449804 0.0078922916
1.3666666667 0.0000000000 -0.0058290960 0.0078648700
1.3733333333 0.0000000000 -0.0058064327 0.0078260857
1.3800000000 0.0000000000 -0.0057762522 0.0077748739
1.3866666667 0.0000000000 -0.0057380183 0.0077105312
1.3933333333 0.0000000000 -0.0056913910 0.0076326922
1.4000000000 0.0000000000 -0.0056362170 0.0075413040
1.4066666667 0.0000000000 -0.0055725197 0.0074365995
1.4133333333 0.0000000000 -0.0055004867 0.0073190688
1.4200000000 0.0000000000 -0.0054204565 0.0071894308
1.4266666667 0.0000000000 -0.0053329037 0.0070486029
1.4333333333 0.0000000000 -0.0052384232 0.0068976717
1.4400000000 0.0000000000 -0.0051377135 0.0067378631
1.4466666667 0.0000000000 -0.0050315606 0.0065705130
1.4533333333 0.0000000000 -0.0049208199 0.0063970385
1.4600000000 0.0000000000 -0.0048063998 0.0062189104
1.4666666667 0.0000000000 -0.0046892443 0.0060376267
1.4733333333 0.0000000000 -0.0045703168 0.0058546872
1.4800000000 0.0000000000 -0.0044505839 0.0056715707
1.4866666667 0.0000000000 -0.0043310004 0.0054897126
1.4933333333 0.0000000000 -0.0042124951 0.0053104858
1.5000000000 0.0000000000 -0.0040959575 0.0051351830
1.5066666667 0.0000000000 -0.0039822263 0.0049650011
1.5133333333 0.0000000000 -0.0038720784 0.0048010285
1.5200000000 0.0000000000 -0.0037662198 0.0046442337
1.5266666667 0.0000000000 -0.0036652781 0.0044954571
1.5333333333 0.0000000000 -0.0035697959 0.0043554047
1.5400000000 0.0000000000 -0.0034802263 0.0042246438
1.5466666667 0.0000000000 -0.0033969297 0.0041036015
1.5533333333 0.0000000000 -0.0033201718 0.0039925646
1.5600000000 0.0000000000 -0.0032501237 0.0038916821
1.5666666667 0.0000000000 -0.0031868626 0.0038009691
1.5733333333 0.0000000000 -0.0031303748 0.0037203122
1.5800000000 0.0000000000 -0.0030805586 0.0036494773
1.5866666667 0.0000000000 -0.0030372297 0.0035881180
1.5933333333 0.0000000000 -0.0030001268 0.0035357854
1.6000000000 0.0000000000 -0.0029689182 0.0034919391
1.6066666667 0.0000000000 -0.0029432094 0.0034559582
1.6133333333 0.0000000000 -0.0029225510 0.0034271546
1.6200000000 0.0000000000 -0.0029064474 0.0034047845
1.6266666667 0.0000000000 -0.0028943655 0.0033880619
1.6333333333 0.0000000000 -0.0028857443 0.0033761716
1.6400000000 0.0000000000 -0.0028800034 0.0033682813
1.6466666667 0.0000000000 -0.0028765526 0.0033635546
1.6533333333 0.0000000000 -0.0028748006 0.0033611628
1.6600000000 0.0000000000 -0.0028741637 0.0033602962
1.6666666667 0.0000000000 -0.0028740740 0.0033601744
1.6733333333 0.0000000000 -0.0028739868 0.0033600567
1.6800000000 0.0000000000 -0.0028733880 0.0033592501
1.6866666667 0.0000000000 -0.0028718001 0.0033571176
1.6933333333 0.0000000000 -0.0028687879 0.0033530844
1.7000000000 0.0000000000 -0.0028639634 0.0033466436
1.7066666667 0.0000000000 -0.0028569894 0.0033373603
1.7133333333 0.0000000000 -0.0028475827 0.0033248746
1.7200000000 0.0000000000 -0.0028355161 0.0033089036
1.7266666667 0.0000000000 -0.0028206198 0.0032892418
1.7333333333 0.0000000000 -0.0028027814 0.0032657612
1.7400000000 0.0000000000 -0.0027819457 0.0032384089
1.7466666667 0.0000000000 -0.0027581133 0.0032072053
1.7533333333 0.0000000000 -0.0027313380 0.0031722400
1.7600000000 0.0000000000 -0.0027017248 0.0031336678
1.7666666667 0.0000000000 -0.0026694257 0.0030917031
1.7733333333 0.0000000000 -0.0026346358 0.0030466145
1.7800000000 0.0000000000 -0.0025975890 0.0029987182
1.7866666667 0.0000000000 -0.0025585526 0.0029483710
1.7933333333 0.0000000000 -0.0025178222 0.0028959634
1.8000000000 0.0000000000 -0.0024757160 0.0028419120
1.8066666667 0.0000000000 -0.0024325694 0.0027866522
1.8133333333 0.0000000000 -0.0023887286 0.0027306305
1.8200000000 0.0000000000 -0.0023445455 0.0026742972
1.8266666667 0.0000000000 -0.0023003716 0.0026180992
1.8333333333 0.0000000000 -0.0022565526 0.0025624733
1.8400000000 0.0000000000 -0.0022134234 0.0025078398
1.8466666667 0.0000000000 -0.0021713028 0.0024545960
1.8533333333 0.0000000000 -0.0021304896 0.0024031116
1.8600000000 0.0000000000 -0.0020912580 0.0023537233
1.8666666667 0.0000000000 -0.0020538543 0.0023067309
1.8733333333 0.0000000000 -0.0020184940 0.0022623937
1.8800000000 0.0000000000 -0.0019853592 0.0022209281
1.8866666667 0.0000000000 -0.0019545965 0.0021825053
1.8933333333 0.0000000000 -0.0019263163 0.0021472501
1.9000000000 0.0000000000 -0.0019005915 0.0021152407
1.9066666667 0.0000000000 -0.0018774577 0.0020865086
1.9133333333 0.0000000000 -0.0018569139 0.0020610395
1.9200000000 0.0000000000 -0.0018389228 0.0020387753
1.9266666667 0.0000000000 -0.0018234129 0.0020196156
1.9333333333 0.0000000000 -0.0018102805 0.0020034213
1.9400000000 0.0000000000 -0.0017993920 0.0019900171
1.9466666667 0.0000000000 -0.0017905863 0.0019791955
1.9533333333 0.0000000000 -0.0017836789 0.0019707209
1.9600000000 0.0000000000 -0.0017784645 0.0019643340
1.9666666667 0.0000000000 -0.0017747211 0.0019597563
1.9733333333 0.0000000000 -0.0017722134 0.0019566947
1.9800000000 0.0000000000 -0.0017706972 0.0019548465
1.9866666667 0.0000000000 -0.0017699230 0.0019539043
1.9933333333 0.0000000000 -0.0017696401 0.0019535604
2.0000000000 0.0000000000 -0.0017696000 0.0019535118
2.0066666667 0.0000000000 -0.0017695608 0.0019534642
2.0133333333 0.0000000000 -0.0017692899 0.0019531367
2.0200000000 0.0000000000 -0.0017685680 0.0019522648
2.0266666667 0.0000000000 -0.0017671914 0.0019506048
2.0333333333 0.0000000000 -0.0017649751 0.0019479359
2.0400000000 0.0000000000 -0.0017617550 0.0019440637
2.0466666667 0.0000000000 -0.0017573896 0.0019388217
2.0533333333 0.0000000000 -0.0017517619 0.0019320733
2.0600000000 0.0000000000 -0.0017447803 0.0019237126
2.0666666667 0.0000000000 -0.0017363792 0.0019136657
2.0733333333 0.0000000000 -0.0017265195 0.0019018902
2.0800000000 0.0000000000 -0.0017151883 0.0018883753
2.0866666667 0.0000000000 -0.0017023987 0.0018731407
2.0933333333 0.0000000000 -0.0016881884 0.0018562357
2.1000000000 0.0000000000 -0.0016726190 0.0018377374
2.1066666667 0.0000000000 -0.0016557738 0.0018177487
2.1133333333 0.0000000000 -0.0016377567 0.0017963959
2.1200000000 0.0000000000 -0.0016186893 0.0017738262
2.1266666667 0.0000000000 -0.0015987089 0.0017502046
2.1333333333 0.0000000000 -0.0015779660 0.0017257110
2.1400000000 0.0000000000 -0.0015566215 0.0017005371
2.1466666667 0.0000000000 -0.0015348441 0.0016748827
2.1533333333 0.0000000000 -0.0015128070 0.0016489526
2.1600000000 0.0000000000 -0.0014906857 0.0016229535
2.1666666667 0.0000000000 -0.0014686550 0.0015970901
2.1733333333 0.0000000000 -0.0014468858 0.0015715626
2.1800000000 0.0000000000 -0.0014255434 0.0015465632
2.1866666667 0.0000000000 -0.0014047842 0.0015222738
2.1933333333 0.0000000000 -0.0013847540 0.0014988628
2.2000000000 0.0000000000 -0.0013655858 0.0014764834
2.2066666667 0.0000000000 -0.0013473978 0.0014552711
2.2133333333 0.0000000000 -0.0013302924 0.0014353423
2.2200000000 0.0000000000 -0.0013143545 0.0014167929
2.2266666667 0.0000000000 -0.0012996505 0.0013996974
2.2333333333 0.0000000000 -0.0012862282 0.0013841079
2.2400000000 0.0000000000 -0.0012741159 0.0013700540
2.2466666667 0.0000000000 -0.0012633227 0.0013575432
2.2533333333 0.0000000000 -0.0012538385 0.0013465605
2.2600000000 0.0000000000 -0.0012456350 0.0013370701
2.2666666667 0.0000000000 -0.0012386659 0.0013290156
2.2733333333 0.0000000000 -0.0012328687 0.0013223219
2.2800000000 0.0000000000 -0.0012281652 0.0013168962
2.2866666667 0.0000000000 -0.0012244639 0.0013126305
2.2933333333 0.0000000000 -0.0012216610 0.0013094032
2.3000000000 0.0000000000 -0.0012196424 0.0013070811
2.3066666667 0.0000000000 -0.0012182861 0.0013055222
2.3133333333 0.0000000000 -0.0012174635 0.0013045777
2.3200000000 0.0000000000 -0.0012170423 0.0013040943
2.3266666667 0.0000000000 -0.0012168879 0.0013039173
2.3333333333 0.0000000000 -0.0012168659 0.0013038922
2.3400000000 0.0000000000 -0.0012168444 0.0013038676
2.3466666667 0.0000000000 -0.0012166952 0.0013036970
2.3533333333 0.0000000000 -0.0012162964 0.0013032415
2.3600000000 0.0000000000 -0.0012155338 0.0013023712
2.3666666667 0.0000000000 -0.0012143028 0.0013009674
2.3733333333 0.0000000000 -0.0012125092 0.0012989237
2.3800000000 0.0000000000 -0.0012100710 0.0012961478
2.3866666667 0.0000000000 -0.0012069193 0.0012925624
2.3933333333 0.0000000000 -0.0012029987 0.0012881060
2.4000000000 0.0000000000 -0.0011982685 0.0012827334


==> figures/radial_profiles/cone_d2.dat <==
x phi minor major
-2.4000000000 0.0000000000 -0.0002442450 0.0003817788
-2.3933333333 0.0000000000 -0.0002456254 0.0003841985
-2.3866666667 0.0000000000 -0.0002466823 0.0003860859
-2.3800000000 0.0000000000 -0.0002474261 0.0003874543
-2.3733333333 0.0000000000 -0.0002478728 0.0003883264
-2.3666666667 0.0000000000 -0.0002480440 0.0003887342
-2.3600000000 0.0000000000 -0.0002479669 0.0003887188
-2.3533333333 0.0000000000 -0.0002476736 0.0003883299
-2.3466666667 0.0000000000 -0.0002472012 0.0003876255
-2.3400000000 0.0000000000 -0.0002465909 0.0003866708
-2.3333333333 0.0000000000 -0.0002458877 0.0003855378
-2.3266666667 0.0000000000 -0.0002451399 0.0003843040
-2.3200000000 0.0000000000 -0.0002443980 0.0003830516
-2.3133333333 0.0000000000 -0.0002437144 0.0003818661
-2.3066666667 0.0000000000 -0.0002431426 0.0003808354
-2.3000000000 0.0000000000 -0.0002427361 0.0003800479
-2.2933333333 0.0000000000 -0.0002425477 0.0003795919
-2.2866666667 0.0000000000 -0.0002426287 0.0003795533
-2.2800000000 0.0000000000 -0.0002430281 0.0003800153
-2.2733333333 0.0000000000 -0.0002437918 0.0003810559
-2.2666666667 0.0000000000 -0.0002449614 0.0003827474
-2.2600000000 0.0000000000 -0.0002465741 0.0003851545
-2.2533333333 0.0000000000 -0.0002486614 0.0003883337
-2.2466666667 0.0000000000 -0.0002512488 0.0003923316
-2.2400000000 0.0000000000 -0.0002543553 0.0003971842
-2.2333333333 0.0000000000 -0.0002579927 0.0004029162
-2.2266666667 0.0000000000 -0.0002621652 0.0004095400
-2.2200000000 0.0000000000 -0.0002668696 0.0004170553
-2.2133333333 0.0000000000 -0.0002720945 0.0004254489
-2.2066666667 0.0000000000 -0.0002778208 0.0004346944
-2.2000000000 0.0000000000 -0.0002840217 0.0004447522
-2.1933333333 0.0000000000 -0.0002906626 0.0004555701
-2.1866666667 0.0000000000 -0.0002977018 0.0004670834
-2.1800000000 0.0000000000 -0.0003050911 0.0004792161
-2.1733333333 0.0000000000 -0.0003127758 0.0004918810
-2.1666666667 0.0000000000 -0.0003206959 0.0005049816
-2.1600000000 0.0000000000 -0.0003287869 0.0005184129
-2.1533333333 0.0000000000 -0.0003369806 0.0005320631
-2.1466666667 0.0000000000 -0.0003452059 0.0005458151
-2.1400000000 0.0000000000 -0.0003533902 0.0005595481
-2.1333333333 0.0000000000 -0.0003614603 0.0005731397
-2.1266666667 0.0000000000 -0.0003693438 0.0005864676
-2.1200000000 0.0000000000 -0.0003769700 0.0005994118
-2.1133333333 0.0000000000 -0.0003842712 0.0006118563
-2.1066666667 0.0000000000 -0.0003911841 0.0006236915
-2.1000000000 0.0000000000 -0.0003976506 0.0006348160
-2.0933333333 0.0000000000 -0.0004036190 0.0006451384
-2.0866666667 0.0000000000 -0.0004090453 0.0006545792
-2.0800000000 0.0000000000 -0.0004138938 0.0006630725
-2.0733333333 0.0000000000 -0.0004181382 0.0006705676
-2.0666666667 0.0000000000 -0.0004217622 0.0006770303
-2.0600000000 0.0000000000 -0.0004247601 0.0006824437
-2.0533333333 0.0000000000 -0.0004271373 0.0006868099
-2.0466666667 0.0000000000 -0.0004289103 0.0006901496
-2.0400000000 0.0000000000 -0.0004301074 0.0006925033
-2.0333333333 0.0000000000 -0.0004307682 0.0006939310
-2.0266666667 0.0000000000 -0.0004309434 0.0006945117
-2.0200000000 0.0000000000 -0.0004306944 0.0006943436
-2.0133333333 0.0000000000 -0.0004300929 0.0006935425
-2.0066666667 0.0000000000 -0.0004292198 0.0006922410
-2.0000000000 0.0000000000 -0.0004281645 0.0006905867
-1.9933333333 0.0000000000 -0.0004270237 0.0006887412
-1.9866666667 0.0000000000 -0.0004259001 0.0006868771
-1.9800000000 0.0000000000 -0.0004249011 0.0006851764
-1.9733333333 0.0000000000 -0.0004241372 0.0006838278
-1.9666666667 0.0000000000 -0.0004237204 0.0006830240
-1.9600000000 0.0000000000 -0.0004237626 0.0006829588
-1.9533333333 0.0000000000 -0.0004243736 0.0006838243
-1.9466666667 0.0000000000 -0.0004256598 0.0006858078
-1.9400000000 0.0000000000 -0.0004277219 0.0006890885
-1.9333333333 0.0000000000 -0.0004306535 0.0006938348
-1.9266666667 0.0000000000 -0.0004345394 0.0007002013
-1.9200000000 0.0000000000 -0.0004394537 0.0007083254
-1.9133333333 0.0000000000 -0.0004454587 0.0007183254
-1.9066666667 0.0000000000 -0.0004526032 0.0007302972
-1.9000000000 0.0000000000 -0.0004609216 0.0007443124
-1.8933333333 0.0000000000 -0.0004704325 0.0007604164
-1.8866666667 0.0000000000 -0.0004811383 0.0007786265
-1.8800000000 0.0000000000 -0.0004930244 0.0007989310
-1.8733333333 0.0000000000 -0.0005060588 0.0008212880
-1.8666666667 0.0000000000 -0.0005201924 0.0008456252
-1.8600000000 0.0000000000 -0.0005353587 0.0008718399
-1.8533333333 0.0000000000 -0.0005514745 0.0008997994
-1.8466666667 0.0000000000 -0.0005684409 0.0009293425
-1.8400000000 0.0000000000 -0.0005861439 0.0009602803
-1.8333333333 0.0000000000 -0.0006044560 0.0009923988
-1.8266666667 0.0000000000 -0.0006232377 0.0010254612
-1.8200000000 0.0000000000 -0.0006423392 0.0010592109
-1.8133333333 0.0000000000 -0.0006616027 0.0010933745
-1.8066666667 0.0000000000 -0.0006808644 0.0011276665
-1.8000000000 0.0000000000 -0.0006999572 0.0011617924
-1.7933333333 0.0000000000 -0.0007187131 0.0011954541
-1.7866666667 0.0000000000 -0.0007369658 0.0012283539
-1.7800000000 0.0000000000 -0.0007545540 0.0012602001
-1.7733333333 0.0000000000 -0.0007713237 0.0012907114
-1.7666666667 0.0000000000 -0.0007871314 0.0013196228
-1.7600000000 0.0000000000 -0.0008018465 0.0013466900
-1.7533333333 0.0000000000 -0.0008153544 0.0013716951
-1.7466666667 0.0000000000 -0.0008275592 0.0013944508
-1.7400000000 0.0000000000 -0.0008383854 0.0014148059
-1.7333333333 0.0000000000 -0.0008477808 0.0014326486
-1.7266666667 0.0000000000 -0.0008557183 0.0014479114
-1.7200000000 0.0000000000 -0.0008621970 0.0014605737
-1.7133333333 0.0000000000 -0.0008672443 0.0014706652
-1.7066666667 0.0000000000 -0.0008709161 0.0014782679
-1.7000000000 0.0000000000 -0.0008732978 0.0014835178
-1.6933333333 0.0000000000 -0.0008745040 0.0014866056
-1.6866666667 0.0000000000 -0.0008746786 0.0014877766
-1.6800000000 0.0000000000 -0.0008739935 0.0014873304
-1.6733333333 0.0000000000 -0.0008726477 0.0014856186
-1.6666666667 0.0000000000 -0.0008708655 0.0014830428
-1.6600000000 0.0000000000 -0.0008688938 0.0014800510
-1.6533333333 0.0000000000 -0.0008670003 0.0014771333
-1.6466666667 0.0000000000 -0.0008654695 0.0014748170
-1.6400000000 0.0000000000 -0.0008645999 0.0014736602
-1.6333333333 0.0000000000 -0.0008646999 0.0014742459
-1.6266666667 0.0000000000 -0.0008660833 0.0014771738
-1.6200000000 0.0000000000 -0.0008690654 0.0014830530
-1.6133333333 0.0000000000 -0.0008739578 0.0014924927
-1.6066666667 0.0000000000 -0.0008810638 0.0015060938
-1.6000000000 0.0000000000 -0.0008906734 0.0015244392
-1.5933333333 0.0000000000 -0.0009030582 0.0015480842
-1.5866666667 0.0000000000 -0.0009184665 0.0015775471
-1.5800000000 0.0000000000 -0.0009371186 0.0016132991
-1.5733333333 0.0000000000 -0.0009592017 0.0016557552
-1.5666666667 0.0000000000 -0.0009848661 0.0017052647
-1.5600000000 0.0000000000 -0.0010142207 0.0017621032
-1.5533333333 0.0000000000 -0.0010473298 0.0018264636
-1.5466666667 0.0000000000 -0.0010842097 0.0018984498
-1.5400000000 0.0000000000 -0.0011248262 0.0019780699
-1.5333333333 0.0000000000 -0.0011690931 0.0020652309
-1.5266666667 0.0000000000 -0.0012168706 0.0021597351
-1.5200000000 0.0000000000 -0.0012679650 0.0022612774
-1.5133333333 0.0000000000 -0.0013221294 0.0023694438
-1.5066666667 0.0000000000 -0.0013790648 0.0024837123
-1.5000000000 0.0000000000 -0.0014384221 0.0026034549
-1.4933333333 0.0000000000 -0.0014998053 0.0027279415
-1.4866666667 0.0000000000 -0.0015627755 0.0028563458
-1.4800000000 0.0000000000 -0.0016268559 0.0029877528
-1.4733333333 0.0000000000 -0.0016915370 0.0031211686
-1.4666666667 0.0000000000 -0.0017562840 0.0032555317
-1.4600000000 0.0000000000 -0.0018205435 0.0033897266
-1.4533333333 0.0000000000 -0.0018837524 0.0035225990
-1.4466666667 0.0000000000 -0.0019453462 0.0036529729
-1.4400000000 0.0000000000 -0.0020047687 0.0037796692
-1.4333333333 0.0000000000 -0.0020614822 0.0039015265
-1.4266666667 0.0000000000 -0.0021149780 0.0040174224
-1.4200000000 0.0000000000 -0.0021647868 0.0041262972
-1.4133333333 0.0000000000 -0.0022104900 0.0042271777
-1.4066666667 0.0000000000 -0.0022517304 0.0043192028
-1.4000000000 0.0000000000 -0.0022882234 0.0044016492
-1.3933333333 0.0000000000 -0.0023197674 0.0044739576
-1.3866666667 0.0000000000 -0.0023462544 0.0045357598
-1.3800000000 0.0000000000 -0.0023676790 0.0045869047
-1.3733333333 0.0000000000 -0.0023841485 0.0046274847
-1.3666666667 0.0000000000 -0.0023958897 0.0046578616
-1.3600000000 0.0000000000 -0.0024032574 0.0046786904
-1.3533333333 0.0000000000 -0.0024067390 0.0046909437
-1.3466666667 0.0000000000 -0.0024069602 0.0046959329
-1.3400000000 0.0000000000 -0.0024046875 0.0046953287
-1.3333333333 0.0000000000 -0.0024008301 0.0046911791
-1.3266666667 0.0000000000 -0.0023964395 0.0046859248
-1.3200000000 0.0000000000 -0.0023927079 0.0046824124
-1.3133333333 0.0000000000 -0.0023909642 0.0046839046
-1.3066666667 0.0000000000 -0.0023926681 0.0046940870
-1.3000000000 0.0000000000 -0.0023994026 0.0047170720
-1.2933333333 0.0000000000 -0.0024128639 0.0047573990
-1.2866666667 0.0000000000 -0.0024348497 0.0048200306
-1.2800000000 0.0000000000 -0.0024672453 0.0049103458
-1.2733333333 0.0000000000 -0.0025120073 0.0050341287
-1.2666666667 0.0000000000 -0.0025711461 0.0051975535
-1.2600000000 0.0000000000 -0.0026467060 0.0054071655
-1.2533333333 0.0000000000 -0.0027407435 0.0056698584
-1.2466666667 0.0000000000 -0.0028553044 0.0059928471
-1.2400000000 0.0000000000 -0.0029923986 0.0063836379
-1.2333333333 0.0000000000 -0.0031539748 0.0068499934
-1.2266666667 0.0000000000 -0.0033418926 0.0073998958
-1.2200000000 0.0000000000 -0.0035578950 0.0080415056
-1.2133333333 0.0000000000 -0.0038035794 0.0087831174
-1.2066666667 0.0000000000 -0.0040803685 0.0096331141
-1.2000000000 0.0000000000 -0.0043894807 0.0105999172
-1.1933333333 0.0000000000 -0.0047319011 0.0116919362
-1.1866666667 0.0000000000 -0.0051083526 0.0129175156
-1.1800000000 0.0000000000 -0.0055192676 0.0142848812
-1.1733333333 0.0000000000 -0.0059647609 0.0158020850
-1.1666666667 0.0000000000 -0.0064446036 0.0174769504
-1.1600000000 0.0000000000 -0.0069581989 0.0193170167
-1.1533333333 0.0000000000 -0.0075045595 0.0213294846
-1.1466666667 0.0000000000 -0.0080822875 0.0235211629
-1.1400000000 0.0000000000 -0.0086895562 0.0258984161
-1.1333333333 0.0000000000 -0.0093240953 0.0284671143
-1.1266666667 0.0000000000 -0.0099831784 0.0312325858
-1.1200000000 0.0000000000 -0.0106636142 0.0341995721
-1.1133333333 0.0000000000 -0.0113617407 0.0373721866
-1.1066666667 0.0000000000 -0.0120734230 0.0407538769
-1.1000000000 0.0000000000 -0.0127940555 0.0443473913
-1.0933333333 0.0000000000 -0.0135185667 0.0481547495
-1.0866666667 0.0000000000 -0.0142414293 0.0521772189
-1.0800000000 0.0000000000 -0.0149566729 0.0564152950
-1.0733333333 0.0000000000 -0.0156579021 0.0608686882
-1.0666666667 0.0000000000 -0.0163383178 0.0655363151
-1.0600000000 0.0000000000 -0.0169907422 0.0704162965
-1.0533333333 0.0000000000 -0.0176076485 0.0755059607
-1.0466666667 0.0000000000 -0.0181811938 0.0808018526
-1.0400000000 0.0000000000 -0.0187032554 0.0862997488
-1.0333333333 0.0000000000 -0.0191654709 0.0919946789
-1.0266666667 0.0000000000 -0.0195592812 0.0978809518
-1.0200000000 0.0000000000 -0.0198759764 0.1039521880
-1.0133333333 0.0000000000 -0.0201067439 0.1102013571
-1.0066666667 0.0000000000 -0.0202427195 0.1166208204
-1.0000000000 0.0000000000 -0.0202750393 0.1232023782
-0.9933333333 0.0066666667 -0.0201948940 0.1299373215
-0.9866666667 0.0133333333 -0.0199935834 0.1368164877
-0.9800000000 0.0200000000 -0.0196625721 0.1438303195
-0.9733333333 0.0266666667 -0.0191935451 0.1509689275
-0.9666666667 0.0333333333 -0.0185784627 0.1582221543
-0.9600000000 0.0400000000 -0.0178096157 0.1655796420
-0.9533333333 0.0466666667 -0.0168796780 0.1730308994
-0.9466666667 0.0533333333 -0.0157817581 0.1805653713
-0.9400000000 0.0600000000 -0.0145094489 0.1881725073
-0.9333333333 0.0666666667 -0.0130568739 0.1958418307
-0.9266666667 0.0733333333 -0.0114187309 0.2035630059
-0.9200000000 0.0800000000 -0.0095903319 0.2113259044
-0.9133333333 0.0866666667 -0.0075676396 0.2191206686
-0.9066666667 0.0933333333 -0.0053472991 0.2269377730
-0.9000000000 0.1000000000 -0.0029266651 0.2347680817
-0.8933333333 0.1066666667 -0.0003038245 0.2426029024
-0.8866666667 0.1133333333 0.0025223864 0.2504340356
-0.8800000000 0.1200000000 0.0055523701 0.2582538202
-0.8733333333 0.1266666667 0.0087857614 0.2660551721
-0.8666666667 0.1333333333 0.0122214270 0.2738316190
-0.8600000000 0.1400000000 0.0158574702 0.2815773285
-0.8533333333 0.1466666667 0.0196912420 0.2892871305
-0.8466666667 0.1533333333 0.0237193575 0.2969565330
-0.8400000000 0.1600000000 0.0279377183 0.3045817321
-0.8333333333 0.1666666667 0.0323415401 0.3121596148
-0.8266666667 0.1733333333 0.0369253859 0.3196877567
-0.8200000000 0.1800000000 0.0416832041 0.3271644118
-0.8133333333 0.1866666667 0.0466083713 0.3345884975
-0.8066666667 0.1933333333 0.0516937404 0.3419595728
-0.8000000000 0.2000000000 0.0569316914 0.3492778110
-0.7933333333 0.2066666667 0.0623141873 0.3565439671
-0.7866666667 0.2133333333 0.0678328321 0.3637593400
-0.7800000000 0.2200000000 0.0734789324 0.3709257307
-0.7733333333 0.2266666667 0.0792435605 0.3780453951
-0.7666666667 0.2333333333 0.0851176195 0.3851209951
-0.7600000000 0.2400000000 0.0910919097 0.3921555445
-0.7533333333 0.2466666667 0.0971571946 0.3991523548
-0.7466666667 0.2533333333 0.1033042682 0.4061149770
-0.7400000000 0.2600000000 0.1095240199 0.4130471437
-0.7333333333 0.2666666667 0.1158074997 0.4199527107
-0.7266666667 0.2733333333 0.1221459800 0.4268355973
-0.7200000000 0.2800000000 0.1285310163 0.4336997295
-0.7133333333 0.2866666667 0.1349545033 0.4405489832
-0.7066666667 0.2933333333 0.1414087291 0.4473871299
-0.7000000000 0.3000000000 0.1478864236 0.4542177854
-0.6933333333 0.3066666667 0.1543808035 0.4610443618
-0.6866666667 0.3133333333 0.1608856115 0.4678700232
-0.6800000000 0.3200000000 0.1673951503 0.4746976461
-0.6733333333 0.3266666667 0.1739043112 0.4815297841
-0.6666666667 0.3333333333 0.1804085956 0.4883686391
-0.6600000000 0.3400000000 0.1869041312 0.4952160369
-0.6533333333 0.3466666667 0.1933876812 0.5020734095
-0.6466666667 0.3533333333 0.1998566465 0.5089417837
-0.6400000000 0.3600000000 0.2063090621 0.5158217755
-0.6333333333 0.3666666667 0.2127435858 0.5227135915
-0.6266666667 0.3733333333 0.2191594810 0.5296170367
-0.6200000000 0.3800000000 0.2255565928 0.5365315284
-0.6133333333 0.3866666667 0.2319353173 0.5434561171
-0.6066666667 0.3933333333 0.2382965661 0.5503895126
-0.6000000000 0.4000000000 0.2446417234 0.5573301169
-0.5933333333 0.4066666667 0.2509725992 0.5642760615
-0.5866666667 0.4133333333 0.2572913770 0.5712252509
-0.5800000000 0.4200000000 0.2636005573 0.5781754100
-0.5733333333 0.4266666667 0.2699028968 0.5851241352
-0.5666666667 0.4333333333 0.2762013446 0.5920689502
-0.5600000000 0.4400000000 0.2824989764 0.5990073634
-0.5533333333 0.4466666667 0.2887989253 0.6059369276
-0.5466666667 0.4533333333 0.2951043122 0.6128553020
-0.5400000000 0.4600000000 0.3014181759 0.6197603133
-0.5333333333 0.4666666667 0.3077434019 0.6266500184
-0.5266666667 0.4733333333 0.3140826536 0.6335227646
-0.5200000000 0.4800000000 0.3204383037 0.6403772492
-0.5133333333 0.4866666667 0.3268123686 0.6472125757
-0.5066666667 0.4933333333 0.3332064457 0.6540283079
-0.5000000000 0.5000000000 0.3396216534 0.6608245182
-0.4933333333 0.5066666667 0.3460585769 0.6676018331
-0.4866666667 0.5133333333 0.3525172172 0.6743614716
-0.4800000000 0.5200000000 0.3589969468 0.6811052785
-0.4733333333 0.5266666667 0.3654964708 0.6878357503
-0.4666666667 0.5333333333 0.3720137944 0.6945560543
-0.4600000000 0.5400000000 0.3785461975 0.7012700401
-0.4533333333 0.5466666667 0.3850902165 0.7079822420
-0.4466666667 0.5533333333 0.3916416334 0.7146978742
-0.4400000000 0.5600000000 0.3981954729 0.7214228168
-0.4333333333 0.5666666667 0.4047460075 0.7281635924
-0.4266666667 0.5733333333 0.4112867698 0.7349273346
-0.4200000000 0.5800000000 0.4178105744 0.7417217474
-0.4133333333 0.5866666667 0.4243095457 0.7485550554
-0.4066666667 0.5933333333 0.4307751552 0.7554359462
-0.4000000000 0.6000000000 0.4371982653 0.7623735037
-0.3933333333 0.6066666667 0.4435691809 0.7693771343
-0.3866666667 0.6133333333 0.4498777074 0.7764564850
-0.3800000000 0.6200000000 0.4561132160 0.7836213556
-0.3733333333 0.6266666667 0.4622647137 0.7908816038
-0.3666666667 0.6333333333 0.4683209197 0.7982470457
-0.3600000000 0.6400000000 0.4742703465 0.8057273510
-0.3533333333 0.6466666667 0.4801013841 0.8133319346
-0.3466666667 0.6533333333 0.4858023886 0.8210698462
-0.3400000000 0.6600000000 0.4913617730 0.8289496563
-0.3333333333 0.6666666667 0.4967680998 0.8369793434
-0.3266666667 0.6733333333 0.5020101744 0.8451661795
-0.3200000000 0.6800000000 0.5070771388 0.8535166180
-0.3133333333 0.6866666667 0.5119585647 0.8620361836
-0.3066666667 0.6933333333 0.5166445447 0.8707293657
-0.3000000000 0.7000000000 0.5211257812 0.8795995156
-0.2933333333 0.7066666667 0.5253936721 0.8886487503
-0.2866666667 0.7133333333 0.5294403925 0.8978778619
-0.2800000000 0.7200000000 0.5332589709 0.9072862347
-0.2733333333 0.7266666667 0.5368433609 0.9168717715
-0.2666666667 0.7333333333 0.5401885053 0.9266308280
-0.2600000000 0.7400000000 0.5432903941 0.9365581579
-0.2533333333 0.7466666667 0.5461461142 0.9466468695
-0.2466666667 0.7533333333 0.5487538919 0.9568883925
-0.2400000000 0.7600000000 0.5511131255 0.9672724579
-0.2333333333 0.7666666667 0.5532244099 0.9777870901
-0.2266666667 0.7733333333 0.5550895514 0.9884186118
-0.2200000000 0.7800000000 0.5567115729 0.9991516624
-0.2133333333 0.7866666667 0.5580947093 1.0099692291
-0.2066666667 0.7933333333 0.5592443933 1.0208526919
-0.2000000000 0.8000000000 0.5601672309 1.0317818818
-0.1933333333 0.8066666667 0.5608709677 1.0427351519
-0.1866666667 0.8133333333 0.5613644452 1.0536894609
-0.1800000000 0.8200000000 0.5616575480 1.0646204700
-0.1733333333 0.8266666667 0.5617611418 1.0755026503
-0.1666666667 0.8333333333 0.5616870035 1.0863094022
-0.1600000000 0.8400000000 0.5614477425 1.0970131851
-0.1533333333 0.8466666667 0.5610567150 1.1075856566
-0.1466666667 0.8533333333 0.5605279319 1.1179978197
-0.1400000000 0.8600000000 0.5598759596 1.1282201789
-0.1333333333 0.8666666667 0.5591158166 1.1382229018
-0.1266666667 0.8733333333 0.5582628649 1.1479759864
-0.1200000000 0.8800000000 0.5573326984 1.1574494325
-0.1133333333 0.8866666667 0.5563410280 1.1666134162
-0.1066666667 0.8933333333 0.5553035657 1.1754384659
-0.1000000000 0.9000000000 0.5542359066 1.1838956382
-0.0933333333 0.9066666667 0.5531534130 1.1919566932
-0.0866666667 0.9133333333 0.5520710977 1.1995942676
-0.0800000000 0.9200000000 0.5510035106 1.2067820432
-0.0733333333 0.9266666667 0.5499646276 1.2134949115
-0.0666666667 0.9333333333 0.5489677445 1.2197091307
-0.0600000000 0.9400000000 0.5480253743 1.2254024767
-0.0533333333 0.9466666667 0.5471491513 1.2305543837
-0.0466666667 0.9533333333 0.5463497414 1.2351460765
-0.0400000000 0.9600000000 0.5456367597 1.2391606910
-0.0333333333 0.9666666667 0.5450186959 1.2425833829
-0.0266666667 0.9733333333 0.5445028486 1.2454014242
-0.0200000000 0.9800000000 0.5440952682 1.2476042858
-0.0133333333 0.9866666667 0.5438007104 1.2491837062
-0.0066666667 0.9933333333 0.5436225988 1.2501337454
0.0000000000 1.0000000000 0.5435629982 1.2504508237
0.0066666667 0.9933333333 0.5436225988 1.2501337454
0.0133333333 0.9866666667 0.5438007104 1.2491837062
0.0200000000 0.9800000000 0.5440952682 1.2476042858
0.0266666667 0.9733333333 0.5445028486 1.2454014242
0.0333333333 0.9666666667 0.5450186959 1.2425833829
0.0400000000 0.9600000000 0.5456367597 1.2391606910
0.0466666667 0.9533333333 0.5463497414 1.2351460765
0.0533333333 0.9466666667 0.5471491513 1.2305543837
0.0600000000 0.9400000000 0.5480253743 1.2254024767
0.0666666667 0.9333333333 0.5489677445 1.2197091307
0.0733333333 0.9266666667 0.5499646276 1.2134949115
0.0800000000 0.9200000000 0.5510035106 1.2067820432
0.0866666667 0.9133333333 0.5520710977 1.1995942676
0.0933333333 0.9066666667 0.5531534130 1.1919566932
0.1000000000 0.9000000000 0.5542359066 1.1838956382
0.1066666667 0.8933333333 0.5553035657 1.1754384659
0.1133333333 0.8866666667 0.5563410280 1.1666134162
0.1200000000 0.8800000000 0.5573326984 1.1574494325
0.1266666667 0.8733333333 0.5582628649 1.1479759864
0.1333333333 0.8666666667 0.5591158166 1.1382229018
0.1400000000 0.8600000000 0.5598759596 1.1282201789
0.1466666667 0.8533333333 0.5605279319 1.1179978197
0.1533333333 0.8466666667 0.5610567150 1.1075856566
0.1600000000 0.8400000000 0.5614477425 1.0970131851
0.1666666667 0.8333333333 0.5616870035 1.0863094022
0.1733333333 0.8266666667 0.5617611418 1.0755026503
0.1800000000 0.8200000000 0.5616575480 1.0646204700
0.1866666667 0.8133333333 0.5613644452 1.0536894609
0.1933333333 0.8066666667 0.5608709677 1.0427351519
0.2000000000 0.8000000000 0.5601672309 1.0317818818
0.2066666667 0.7933333333 0.5592443933 1.0208526919
0.2133333333 0.7866666667 0.5580947093 1.0099692291
0.2200000000 0.7800000000 0.5567115729 0.9991516624
0.2266666667 0.7733333333 0.5550895514 0.9884186118
0.2333333333 0.7666666667 0.5532244099 0.9777870901
0.2400000000 0.7600000000 0.5511131255 0.9672724579
0.2466666667 0.7533333333 0.5487538919 0.9568883925
0.2533333333 0.7466666667 0.5461461142 0.9466468695
0.2600000000 0.7400000000 0.5432903941 0.9365581579
0.2666666667 0.7333333333 0.5401885053 0.9266308280
0.2733333333 0.7266666667 0.5368433609 0.9168717715
0.2800000000 0.7200000000 0.5332589709 0.9072862347
0.2866666667 0.7133333333 0.5294403925 0.8978778619
0.2933333333 0.7066666667 0.5253936721 0.8886487503
0.3000000000 0.7000000000 0.5211257812 0.8795995156
0.3066666667 0.6933333333 0.5166445447 0.8707293657
0.3133333333 0.6866666667 0.5119585647 0.8620361836
0.3200000000 0.6800000000 0.5070771388 0.8535166180
0.3266666667 0.6733333333 0.5020101744 0.8451661795
0.3333333333 0.6666666667 0.4967680998 0.8369793434
0.3400000000 0.6600000000 0.4913617730 0.8289496563
0.3466666667 0.6533333333 0.4858023886 0.8210698462
0.3533333333 0.6466666667 0.4801013841 0.8133319346
0.3600000000 0.6400000000 0.4742703465 0.8057273510
0.3666666667 0.6333333333 0.4683209197 0.7982470457
0.3733333333 0.6266666667 0.4622647137 0.7908816038
0.3800000000 0.6200000000 0.4561132160 0.7836213556
0.3866666667 0.6133333333 0.4498777074 0.7764564850
0.3933333333 0.6066666667 0.4435691809 0.7693771343
0.4000000000 0.6000000000 0.4371982653 0.7623735037
0.4066666667 0.5933333333 0.4307751552 0.7554359462
0.4133333333 0.5866666667 0.4243095457 0.7485550554
0.4200000000 0.5800000000 0.4178105744 0.7417217474
0.4266666667 0.5733333333 0.4112867698 0.7349273346
0.4333333333 0.5666666667 0.4047460075 0.7281635924
0.4400000000 0.5600000000 0.3981954729 0.7214228168
0.4466666667 0.5533333333 0.3916416334 0.7146978742
0.4533333333 0.5466666667 0.3850902165 0.7079822420
0.4600000000 0.5400000000 0.3785461975 0.7012700401
0.4666666667 0.5333333333 0.3720137944 0.6945560543
0.4733333333 0.5266666667 0.3654964708 0.6878357503
0.4800000000 0.5200000000 0.3589969468 0.6811052785
0.4866666667 0.5133333333 0.3525172172 0.6743614716
0.4933333333 0.5066666667 0.3460585769 0.6676018331
0.5000000000 0.5000000000 0.3396216534 0.6608245182
0.5066666667 0.4933333333 0.3332064457 0.6540283079
0.5133333333 0.4866666667 0.3268123686 0.6472125757
0.5200000000 0.4800000000 0.3204383037 0.6403772492
0.5266666667 0.4733333333 0.3140826536 0.6335227646
0.5333333333 0.4666666667 0.3077434019 0.6266500184
0.5400000000 0.4600000000 0.3014181759 0.6197603133
0.5466666667 0.4533333333 0.2951043122 0.6128553020
0.5533333333 0.4466666667 0.2887989253 0.6059369276
0.5600000000 0.4400000000 0.2824989764 0.5990073634
0.5666666667 0.4333333333 0.2762013446 0.5920689502
0.5733333333 0.4266666667 0.2699028968 0.5851241352
0.5800000000 0.4200000000 0.2636005573 0.5781754100
0.5866666667 0.4133333333 0.2572913770 0.5712252509
0.5933333333 0.4066666667 0.2509725992 0.5642760615
0.6000000000 0.4000000000 0.2446417234 0.5573301169
0.6066666667 0.3933333333 0.2382965661 0.5503895126
0.6133333333 0.3866666667 0.2319353173 0.5434561171
0.6200000000 0.3800000000 0.2255565928 0.5365315284
0.6266666667 0.3733333333 0.2191594810 0.5296170367
0.6333333333 0.3666666667 0.2127435858 0.5227135915
0.6400000000 0.3600000000 0.2063090621 0.5158217755
0.6466666667 0.3533333333 0.1998566465 0.5089417837
0.6533333333 0.3466666667 0.1933876812 0.5020734095
0.6600000000 0.3400000000 0.1869041312 0.4952160369
0.6666666667 0.3333333333 0.1804085956 0.4883686391
0.6733333333 0.3266666667 0.1739043112 0.4815297841
0.6800000000 0.3200000000 0.1673951503 0.4746976461
0.6866666667 0.3133333333 0.1608856115 0.4678700232
0.6933333333 0.3066666667 0.1543808035 0.4610443618
0.7000000000 0.3000000000 0.1478864236 0.4542177854
0.7066666667 0.2933333333 0.1414087291 0.4473871299
0.7133333333 0.2866666667 0.1349545033 0.4405489832
0.7200000000 0.2800000000 0.1285310163 0.4336997295
0.7266666667 0.2733333333 0.1221459800 0.4268355973
0.7333333333 0.2666666667 0.1158074997 0.4199527107
0.7400000000 0.2600000000 0.1095240199 0.4130471437
0.7466666667 0.2533333333 0.1033042682 0.4061149770
0.7533333333 0.2466666667 0.0971571946 0.3991523548
0.7600000000 0.2400000000 0.0910919097 0.3921555445
0.7666666667 0.2333333333 0.0851176195 0.3851209951
0.7733333333 0.2266666667 0.0792435605 0.3780453951
0.7800000000 0.2200000000 0.0734789324 0.3709257307
0.7866666667 0.2133333333 0.0678328321 0.3637593400
0.7933333333 0.2066666667 0.0623141873 0.3565439671
0.8000000000 0.2000000000 0.0569316914 0.3492778110
0.8066666667 0.1933333333 0.0516937404 0.3419595728
0.8133333333 0.1866666667 0.0466083713 0.3345884975
0.8200000000 0.1800000000 0.0416832041 0.3271644118
0.8266666667 0.1733333333 0.0369253859 0.3196877567
0.8333333333 0.1666666667 0.0323415401 0.3121596148
0.8400000000 0.1600000000 0.0279377183 0.3045817321
0.8466666667 0.1533333333 0.0237193575 0.2969565330
0.8533333333 0.1466666667 0.0196912420 0.2892871305
0.8600000000 0.1400000000 0.0158574702 0.2815773285
0.8666666667 0.1333333333 0.0122214270 0.2738316190
0.8733333333 0.1266666667 0.0087857614 0.2660551721
0.8800000000 0.1200000000 0.0055523701 0.2582538202
0.8866666667 0.1133333333 0.0025223864 0.2504340356
0.8933333333 0.1066666667 -0.0003038245 0.2426029024
0.9000000000 0.1000000000 -0.0029266651 0.2347680817
0.9066666667 0.0933333333 -0.0053472991 0.2269377730
0.9133333333 0.0866666667 -0.0075676396 0.2191206686
0.9200000000 0.0800000000 -0.0095903319 0.2113259044
0.9266666667 0.0733333333 -0.0114187309 0.2035630059
0.9333333333 0.0666666667 -0.0130568739 0.1958418307
0.9400000000 0.0600000000 -0.0145094489 0.1881725073
0.9466666667 0.0533333333 -0.0157817581 0.1805653713
0.9533333333 0.0466666667 -0.0168796780 0.1730308994
0.9600000000 0.0400000000 -0.0178096157 0.1655796420
0.9666666667 0.0333333333 -0.0185784627 0.1582221543
0.9733333333 0.0266666667 -0.0191935451 0.1509689275
0.9800000000 0.0200000000 -0.0196625721 0.1438303195
0.9866666667 0.0133333333 -0.0199935834 0.1368164877
0.9933333333 0.0066666667 -0.0201948940 0.1299373215
1.0000000000 0.0000000000 -0.0202750393 0.1232023782
1.0066666667 0.0000000000 -0.0202427195 0.1166208204
1.0133333333 0.0000000000 -0.0201067439 0.1102013571
1.0200000000 0.0000000000 -0.0198759764 0.1039521880
1.0266666667 0.0000000000 -0.0195592812 0.0978809518
1.0333333333 0.0000000000 -0.0191654709 0.0919946789
1.0400000000 0.0000000000 -0.0187032554 0.0862997488
1.0466666667 0.0000000000 -0.0181811938 0.0808018526
1.0533333333 0.0000000000 -0.0176076485 0.0755059607
1.0600000000 0.0000000000 -0.0169907422 0.0704162965
1.0666666667 0.0000000000 -0.0163383178 0.0655363151
1.0733333333 0.0000000000 -0.0156579021 0.0608686882
1.0800000000 0.0000000000 -0.0149566729 0.0564152950
1.0866666667 0.0000000000 -0.0142414293 0.0521772189
1.0933333333 0.0000000000 -0.0135185667 0.0481547495
1.1000000000 0.0000000000 -0.0127940555 0.0443473913
1.1066666667 0.0000000000 -0.0120734230 0.0407538769
1.1133333333 0.0000000000 -0.0113617407 0.0373721866
1.1200000000 0.0000000000 -0.0106636142 0.0341995721
1.1266666667 0.0000000000 -0.0099831784 0.0312325858
1.1333333333 0.0000000000 -0.0093240953 0.0284671143
1.1400000000 0.0000000000 -0.0086895562 0.0258984161
1.1466666667 0.0000000000 -0.0080822875 0.0235211629
1.1533333333 0.0000000000 -0.0075045595 0.0213294846
1.1600000000 0.0000000000 -0.0069581989 0.0193170167
1.1666666667 0.0000000000 -0.0064446036 0.0174769504
1.1733333333 0.0000000000 -0.0059647609 0.0158020850
1.1800000000 0.0000000000 -0.0055192676 0.0142848812
1.1866666667 0.0000000000 -0.0051083526 0.0129175156
1.1933333333 0.0000000000 -0.0047319011 0.0116919362
1.2000000000 0.0000000000 -0.0043894807 0.0105999172
1.2066666667 0.0000000000 -0.0040803685 0.0096331141
1.2133333333 0.0000000000 -0.0038035794 0.0087831174
1.2200000000 0.0000000000 -0.0035578950 0.0080415056
1.2266666667 0.0000000000 -0.0033418926 0.0073998958
1.2333333333 0.0000000000 -0.0031539748 0.0068499934
1.2400000000 0.0000000000 -0.0029923986 0.0063836379
1.2466666667 0.0000000000 -0.0028553044 0.0059928471
1.2533333333 0.0000000000 -0.0027407435 0.0056698584
1.2600000000 0.0000000000 -0.0026467060 0.0054071655
1.2666666667 0.0000000000 -0.0025711461 0.0051975535
1.2733333333 0.0000000000 -0.0025120073 0.0050341287
1.2800000000 0.0000000000 -0.0024672453 0.0049103458
1.2866666667 0.0000000000 -0.0024348497 0.0048200306
1.2933333333 0.0000000000 -0.0024128639 0.0047573990
1.3000000000 0.0000000000 -0.0023994026 0.0047170720
1.3066666667 0.0000000000 -0.0023926681 0.0046940870
1.3133333333 0.0000000000 -0.0023909642 0.0046839046
1.3200000000 0.0000000000 -0.0023927079 0.0046824124
1.3266666667 0.0000000000 -0.0023964395 0.0046859248
1.3333333333 0.0000000000 -0.0024008301 0.0046911791
1.3400000000 0.0000000000 -0.0024046875 0.0046953287
1.3466666667 0.0000000000 -0.0024069602 0.0046959329
1.3533333333 0.0000000000 -0.0024067390 0.0046909437
1.3600000000 0.0000000000 -0.0024032574 0.0046786904
1.3666666667 0.0000000000 -0.0023958897 0.0046578616
1.3733333333 0.0000000000 -0.0023841485 0.0046274847
1.3800000000 0.0000000000 -0.0023676790 0.0045869047
1.3866666667 0.0000000000 -0.0023462544 0.0045357598
1.3933333333 0.0000000000 -0.0023197674 0.0044739576
1.4000000000 0.0000000000 -0.0022882234 0.0044016492
1.4066666667 0.0000000000 -0.0022517304 0.0043192028
1.4133333333 0.0000000000 -0.0022104900 0.0042271777
1.4200000000 0.0000000000 -0.0021647868 0.0041262972
1.4266666667 0.0000000000 -0.0021149780 0.0040174224
1.4333333333 0.0000000000 -0.0020614822 0.0039015265
1.4400000000 0.0000000000 -0.0020047687 0.0037796692
1.4466666667 0.0000000000 -0.0019453462 0.0036529729
1.4533333333 0.0000000000 -0.0018837524 0.0035225990
1.4600000000 0.0000000000 -0.0018205435 0.0033897266
1.4666666667 0.0000000000 -0.0017562840 0.0032555317
1.4733333333 0.0000000000 -0.0016915370 0.0031211686
1.4800000000 0.0000000000 -0.0016268559 0.0029877528
1.4866666667 0.0000000000 -0.0015627755 0.0028563458
1.4933333333 0.0000000000 -0.0014998053 0.0027279415
1.5000000000 0.0000000000 -0.0014384221 0.0026034549
1.5066666667 0.0000000000 -0.0013790648 0.0024837123
1.5133333333 0.0000000000 -0.0013221294 0.0023694438
1.5200000000 0.0000000000 -0.0012679650 0.0022612774
1.5266666667 0.0000000000 -0.0012168706 0.0021597351
1.5333333333 0.0000000000 -0.0011690931 0.0020652309
1.5400000000 0.0000000000 -0.0011248262 0.0019780699
1.5466666667 0.0000000000 -0.0010842097 0.0018984498
1.5533333333 0.0000000000 -0.0010473298 0.0018264636
1.5600000000 0.0000000000 -0.0010142207 0.0017621032
1.5666666667 0.0000000000 -0.0009848661 0.0017052647
1.5733333333 0.0000000000 -0.0009592017 0.0016557552
1.5800000000 0.0000000000 -0.0009371186 0.0016132991
1.5866666667 0.0000000000 -0.0009184665 0.0015775471
1.5933333333 0.0000000000 -0.0009030582 0.0015480842
1.6000000000 0.0000000000 -0.0008906734 0.0015244392
1.6066666667 0.0000000000 -0.0008810638 0.0015060938
1.6133333333 0.0000000000 -0.0008739578 0.0014924927
1.6200000000 0.0000000000 -0.0008690654 0.0014830530
1.6266666667 0.0000000000 -0.0008660833 0.0014771738
1.6333333333 0.0000000000 -0.0008646999 0.0014742459
1.6400000000 0.0000000000 -0.0008645999 0.0014736602
1.6466666667 0.0000000000 -0.0008654695 0.0014748170
1.6533333333 0.0000000000 -0.0008670003 0.0014771333
1.6600000000 0.0000000000 -0.0008688938 0.0014800510
1.6666666667 0.0000000000 -0.0008708655 0.0014830428
1.6733333333 0.0000000000 -0.0008726477 0.0014856186
1.6800000000 0.0000000000 -0.0008739935 0.0014873304
1.6866666667 0.0000000000 -0.0008746786 0.0014877766
1.6933333333 0.0000000000 -0.0008745040 0.0014866056
1.7000000000 0.0000000000 -0.0008732978 0.0014835178
1.7066666667 0.0000000000 -0.0008709161 0.0014782679
1.7133333333 0.0000000000 -0.0008672443 0.0014706652
1.7200000000 0.0000000000 -0.0008621970 0.0014605737
1.7266666667 0.0000000000 -0.0008557183 0.0014479114
1.7333333333 0.0000000000 -0.0008477808 0.0014326486
1.7400000000 0.0000000000 -0.0008383854 0.0014148059
1.7466666667 0.0000000000 -0.0008275592 0.0013944508
1.7533333333 0.0000000000 -0.0008153544 0.0013716951
1.7600000000 0.0000000000 -0.0008018465 0.0013466900
1.7666666667 0.0000000000 -0.0007871314 0.0013196228
1.7733333333 0.0000000000 -0.0007713237 0.0012907114
1.7800000000 0.0000000000 -0.0007545540 0.0012602001
1.7866666667 0.0000000000 -0.0007369658 0.0012283539
1.7933333333 0.0000000000 -0.0007187131 0.0011954541
1.8000000000 0.0000000000 -0.0006999572 0.0011617924
1.8066666667 0.0000000000 -0.0006808644 0.0011276665
1.8133333333 0.0000000000 -0.0006616027 0.0010933745
1.8200000000 0.0000000000 -0.0006423392 0.0010592109
1.8266666667 0.0000000000 -0.0006232377 0.0010254612
1.8333333333 0.0000000000 -0.0006044560 0.0009923988
1.8400000000 0.0000000000 -0.0005861439 0.0009602803
1.8466666667 0.0000000000 -0.0005684409 0.0009293425
1.8533333333 0.0000000000 -0.0005514745 0.0008997994
1.8600000000 0.0000000000 -0.0005353587 0.0008718399
1.8666666667 0.0000000000 -0.0005201924 0.0008456252
1.8733333333 0.0000000000 -0.0005060588 0.0008212880
1.8800000000 0.0000000000 -0.0004930244 0.0007989310
1.8866666667 0.0000000000 -0.0004811383 0.0007786265
1.8933333333 0.0000000000 -0.0004704325 0.0007604164
1.9000000000 0.0000000000 -0.0004609216 0.0007443124
1.9066666667 0.0000000000 -0.0004526032 0.0007302972
1.9133333333 0.0000000000 -0.0004454587 0.0007183254
1.9200000000 0.0000000000 -0.0004394537 0.0007083254
1.9266666667 0.0000000000 -0.0004345394 0.0007002013
1.9333333333 0.0000000000 -0.0004306535 0.0006938348
1.9400000000 0.0000000000 -0.0004277219 0.0006890885
1.9466666667 0.0000000000 -0.0004256598 0.0006858078
1.9533333333 0.0000000000 -0.0004243736 0.0006838243
1.9600000000 0.0000000000 -0.0004237626 0.0006829588
1.9666666667 0.0000000000 -0.0004237204 0.0006830240
1.9733333333 0.0000000000 -0.0004241372 0.0006838278
1.9800000000 0.0000000000 -0.0004249011 0.0006851764
1.9866666667 0.0000000000 -0.0004259001 0.0006868771
1.9933333333 0.0000000000 -0.0004270237 0.0006887412
2.0000000000 0.0000000000 -0.0004281645 0.0006905867
2.0066666667 0.0000000000 -0.0004292198 0.0006922410
2.0133333333 0.0000000000 -0.0004300929 0.0006935425
2.0200000000 0.0000000000 -0.0004306944 0.0006943436
2.0266666667 0.0000000000 -0.0004309434 0.0006945117
2.0333333333 0.0000000000 -0.0004307682 0.0006939310
2.0400000000 0.0000000000 -0.0004301074 0.0006925033
2.0466666667 0.0000000000 -0.0004289103 0.0006901496
2.0533333333 0.0000000000 -0.0004271373 0.0006868099
2.0600000000 0.0000000000 -0.0004247601 0.0006824437
2.0666666667 0.0000000000 -0.0004217622 0.0006770303
2.0733333333 0.0000000000 -0.0004181382 0.0006705676
2.0800000000 0.0000000000 -0.0004138938 0.0006630725
2.0866666667 0.0000000000 -0.0004090453 0.0006545792
2.0933333333 0.0000000000 -0.0004036190 0.0006451384
2.1000000000 0.0000000000 -0.0003976506 0.0006348160
2.1066666667 0.0000000000 -0.0003911841 0.0006236915
2.1133333333 0.0000000000 -0.0003842712 0.0006118563
2.1200000000 0.0000000000 -0.0003769700 0.0005994118
2.1266666667 0.0000000000 -0.0003693438 0.0005864676
2.1333333333 0.0000000000 -0.0003614603 0.0005731397
2.1400000000 0.0000000000 -0.0003533902 0.0005595481
2.1466666667 0.0000000000 -0.0003452059 0.0005458151
2.1533333333 0.0000000000 -0.0003369806 0.0005320631
2.1600000000 0.0000000000 -0.0003287869 0.0005184129
2.1666666667 0.0000000000 -0.0003206959 0.0005049816
2.1733333333 0.0000000000 -0.0003127758 0.0004918810
2.1800000000 0.0000000000 -0.0003050911 0.0004792161
2.1866666667 0.0000000000 -0.0002977018 0.0004670834
2.1933333333 0.0000000000 -0.0002906626 0.0004555701
2.2000000000 0.0000000000 -0.0002840217 0.0004447522
2.2066666667 0.0000000000 -0.0002778208 0.0004346944
2.2133333333 0.0000000000 -0.0002720945 0.0004254489
2.2200000000 0.0000000000 -0.0002668696 0.0004170553
2.2266666667 0.0000000000 -0.0002621652 0.0004095400
2.2333333333 0.0000000000 -0.0002579927 0.0004029162
2.2400000000 0.0000000000 -0.0002543553 0.0003971842
2.2466666667 0.0000000000 -0.0002512488 0.0003923316
2.2533333333 0.0000000000 -0.0002486614 0.0003883337
2.2600000000 0.0000000000 -0.0002465741 0.0003851545
2.2666666667 0.0000000000 -0.0002449614 0.0003827474
2.2733333333 0.0000000000 -0.0002437918 0.0003810559
2.2800000000 0.0000000000 -0.0002430281 0.0003800153
2.2866666667 0.0000000000 -0.0002426287 0.0003795533
2.2933333333 0.0000000000 -0.0002425477 0.0003795919
2.3000000000 0.0000000000 -0.0002427361 0.0003800479
2.3066666667 0.0000000000 -0.0002431426 0.0003808354
2.3133333333 0.0000000000 -0.0002437144 0.0003818661
2.3200000000 0.0000000000 -0.0002443980 0.0003830516
2.3266666667 0.0000000000 -0.0002451399 0.0003843040
2.3333333333 0.0000000000 -0.0002458877 0.0003855378
2.3400000000 0.0000000000 -0.0002465909 0.0003866708
2.3466666667 0.0000000000 -0.0002472012 0.0003876255
2.3533333333 0.0000000000 -0.0002476736 0.0003883299
2.3600000000 0.0000000000 -0.0002479669 0.0003887188
2.3666666667 0.0000000000 -0.0002480440 0.0003887342
2.3733333333 0.0000000000 -0.0002478728 0.0003883264
2.3800000000 0.0000000000 -0.0002474261 0.0003874543
2.3866666667 0.0000000000 -0.0002466823 0.0003860859
2.3933333333 0.0000000000 -0.0002456254 0.0003841985
2.4000000000 0.0000000000 -0.0002442450 0.0003817788


==> figures/radial_profiles/cone_d3.dat <==
x phi minor major
-2.4000000000 0.0000000000 -0.0000647174 0.0001320014
-2.3933333333 0.0000000000 -0.0000650353 0.0001326990
-2.3866666667 0.0000000000 -0.0000652237 0.0001331406
-2.3800000000 0.0000000000 -0.0000652871 0.0001333354
-2.3733333333 0.0000000000 -0.0000652325 0.0001332974
-2.3666666667 0.0000000000 -0.0000650691 0.0001330452
-2.3600000000 0.0000000000 -0.0000648084 0.0001326021
-2.3533333333 0.0000000000 -0.0000644641 0.0001319954
-2.3466666667 0.0000000000 -0.0000640519 0.0001312565
-2.3400000000 0.0000000000 -0.0000635891 0.0001304207
-2.3333333333 0.0000000000 -0.0000630949 0.0001295263
-2.3266666667 0.0000000000 -0.0000625897 0.0001286143
-2.3200000000 0.0000000000 -0.0000620950 0.0001277279
-2.3133333333 0.0000000000 -0.0000616332 0.0001269121
-2.3066666667 0.0000000000 -0.0000612268 0.0001262126
-2.3000000000 0.0000000000 -0.0000608989 0.0001256754
-2.2933333333 0.0000000000 -0.0000606719 0.0001253459
-2.2866666667 0.0000000000 -0.0000605677 0.0001252685
-2.2800000000 0.0000000000 -0.0000606075 0.0001254856
-2.2733333333 0.0000000000 -0.0000608107 0.0001260368
-2.2666666667 0.0000000000 -0.0000611954 0.0001269584
-2.2600000000 0.0000000000 -0.0000617773 0.0001282826
-2.2533333333 0.0000000000 -0.0000625699 0.0001300368
-2.2466666667 0.0000000000 -0.0000635842 0.0001322433
-2.2400000000 0.0000000000 -0.0000648280 0.0001349183
-2.2333333333 0.0000000000 -0.0000663062 0.0001380717
-2.2266666667 0.0000000000 -0.0000680202 0.0001417070
-2.2200000000 0.0000000000 -0.0000699680 0.0001458205
-2.2133333333 0.0000000000 -0.0000721442 0.0001504014
-2.2066666667 0.0000000000 -0.0000745397 0.0001554317
-2.2000000000 0.0000000000 -0.0000771419 0.0001608863
-2.1933333333 0.0000000000 -0.0000799348 0.0001667331
-2.1866666667 0.0000000000 -0.0000828990 0.0001729331
-2.1800000000 0.0000000000 -0.0000860121 0.0001794412
-2.1733333333 0.0000000000 -0.0000892487 0.0001862063
-2.1666666667 0.0000000000 -0.0000925811 0.0001931722
-2.1600000000 0.0000000000 -0.0000959791 0.0002002780
-2.1533333333 0.0000000000 -0.0000994111 0.0002074593
-2.1466666667 0.0000000000 -0.0001028440 0.0002146489
-2.1400000000 0.0000000000 -0.0001062438 0.0002217779
-2.1333333333 0.0000000000 -0.0001095763 0.0002287766
-2.1266666667 0.0000000000 -0.0001128076 0.0002355757
-2.1200000000 0.0000000000 -0.0001159046 0.0002421074
-2.1133333333 0.0000000000 -0.0001188354 0.0002483069
-2.1066666667 0.0000000000 -0.0001215704 0.0002541129
-2.1000000000 0.0000000000 -0.0001240822 0.0002594695
-2.0933333333 0.0000000000 -0.0001263467 0.0002643266
-2.0866666667 0.0000000000 -0.0001283433 0.0002686417
-2.0800000000 0.0000000000 -0.0001300554 0.0002723804
-2.0733333333 0.0000000000 -0.0001314709 0.0002755174
-2.0666666667 0.0000000000 -0.0001325827 0.0002780373
-2.0600000000 0.0000000000 -0.0001333889 0.0002799356
-2.0533333333 0.0000000000 -0.0001338928 0.0002812187
-2.0466666667 0.0000000000 -0.0001341035 0.0002819048
-2.0400000000 0.0000000000 -0.0001340359 0.0002820236
-2.0333333333 0.0000000000 -0.0001337103 0.0002816168
-2.0266666667 0.0000000000 -0.0001331529 0.0002807378
-2.0200000000 0.0000000000 -0.0001323951 0.0002794513
-2.0133333333 0.0000000000 -0.0001314737 0.0002778329
-2.0066666667 0.0000000000 -0.0001304301 0.0002759682
-2.0000000000 0.0000000000 -0.0001293101 0.0002739522
-1.9933333333 0.0000000000 -0.0001281634 0.0002718880
-1.9866666667 0.0000000000 -0.0001270427 0.0002698855
-1.9800000000 0.0000000000 -0.0001260033 0.0002680602
-1.9733333333 0.0000000000 -0.0001251022 0.0002665314
-1.9666666667 0.0000000000 -0.0001243973 0.0002654208
-1.9600000000 0.0000000000 -0.0001239465 0.0002648503
-1.9533333333 0.0000000000 -0.0001238067 0.0002649406
-1.9466666667 0.0000000000 -0.0001240332 0.0002658089
-1.9400000000 0.0000000000 -0.0001246783 0.0002675670
-1.9333333333 0.0000000000 -0.0001257909 0.0002703194
-1.9266666667 0.0000000000 -0.0001274150 0.0002741616
-1.9200000000 0.0000000000 -0.0001295893 0.0002791777
-1.9133333333 0.0000000000 -0.0001323461 0.0002854388
-1.9066666667 0.0000000000 -0.0001357106 0.0002930018
-1.9000000000 0.0000000000 -0.0001397004 0.0003019072
-1.8933333333 0.0000000000 -0.0001443244 0.0003121782
-1.8866666667 0.0000000000 -0.0001495830 0.0003238194
-1.8800000000 0.0000000000 -0.0001554673 0.0003368163
-1.8733333333 0.0000000000 -0.0001619587 0.0003511341
-1.8666666667 0.0000000000 -0.0001690295 0.0003667179
-1.8600000000 0.0000000000 -0.0001766422 0.0003834926
-1.8533333333 0.0000000000 -0.0001847501 0.0004013630
-1.8466666667 0.0000000000 -0.0001932975 0.0004202146
-1.8400000000 0.0000000000 -0.0002022206 0.0004399148
-1.8333333333 0.0000000000 -0.0002114476 0.0004603139
-1.8266666667 0.0000000000 -0.0002209000 0.0004812467
-1.8200000000 0.0000000000 -0.0002304932 0.0005025349
-1.8133333333 0.0000000000 -0.0002401382 0.0005239893
-1.8066666667 0.0000000000 -0.0002497420 0.0005454119
-1.8000000000 0.0000000000 -0.0002592099 0.0005665994
-1.7933333333 0.0000000000 -0.0002684464 0.0005873460
-1.7866666667 0.0000000000 -0.0002773566 0.0006074468
-1.7800000000 0.0000000000 -0.0002858486 0.0006267010
-1.7733333333 0.0000000000 -0.0002938341 0.0006449158
-1.7666666667 0.0000000000 -0.0003012311 0.0006619099
-1.7600000000 0.0000000000 -0.0003079647 0.0006775172
-1.7533333333 0.0000000000 -0.0003139694 0.0006915904
-1.7466666667 0.0000000000 -0.0003191901 0.0007040045
-1.7400000000 0.0000000000 -0.0003235843 0.0007146603
-1.7333333333 0.0000000000 -0.0003271225 0.0007234875
-1.7266666667 0.0000000000 -0.0003297903 0.0007304474
-1.7200000000 0.0000000000 -0.0003315889 0.0007355361
-1.7133333333 0.0000000000 -0.0003325365 0.0007387859
-1.7066666667 0.0000000000 -0.0003326683 0.0007402675
-1.7000000000 0.0000000000 -0.0003320374 0.0007400913
-1.6933333333 0.0000000000 -0.0003307149 0.0007384080
-1.6866666667 0.0000000000 -0.0003287894 0.0007354088
-1.6800000000 0.0000000000 -0.0003263673 0.0007313249
-1.6733333333 0.0000000000 -0.0003235715 0.0007264266
-1.6666666667 0.0000000000 -0.0003205408 0.0007210214
-1.6600000000 0.0000000000 -0.0003174286 0.0007154518
-1.6533333333 0.0000000000 -0.0003144010 0.0007100920
-1.6466666667 0.0000000000 -0.0003116356 0.0007053445
-1.6400000000 0.0000000000 -0.0003093187 0.0007016356
-1.6333333333 0.0000000000 -0.0003076435 0.0006994104
-1.6266666667 0.0000000000 -0.0003068071 0.0006991274
-1.6200000000 0.0000000000 -0.0003070080 0.0007012523
-1.6133333333 0.0000000000 -0.0003084432 0.0007062518
-1.6066666667 0.0000000000 -0.0003113046 0.0007145863
-1.6000000000 0.0000000000 -0.0003157764 0.0007267028
-1.5933333333 0.0000000000 -0.0003220315 0.0007430279
-1.5866666667 0.0000000000 -0.0003302284 0.0007639593
-1.5800000000 0.0000000000 -0.0003405080 0.0007898590
-1.5733333333 0.0000000000 -0.0003529901 0.0008210453
-1.5666666667 0.0000000000 -0.0003677713 0.0008577858
-1.5600000000 0.0000000000 -0.0003849211 0.0009002900
-1.5533333333 0.0000000000 -0.0004044802 0.0009487029
-1.5466666667 0.0000000000 -0.0004264582 0.0010030988
-1.5400000000 0.0000000000 -0.0004508313 0.0010634764
-1.5333333333 0.0000000000 -0.0004775412 0.0011297538
-1.5266666667 0.0000000000 -0.0005064942 0.0012017651
-1.5200000000 0.0000000000 -0.0005375601 0.0012792578
-1.5133333333 0.0000000000 -0.0005705732 0.0013618917
-1.5066666667 0.0000000000 -0.0006053319 0.0014492384
-1.5000000000 0.0000000000 -0.0006416007 0.0015407830
-1.4933333333 0.0000000000 -0.0006791117 0.0016359263
-1.4866666667 0.0000000000 -0.0007175667 0.0017339897
-1.4800000000 0.0000000000 -0.0007566411 0.0018342205
-1.4733333333 0.0000000000 -0.0007959870 0.0019357995
-1.4666666667 0.0000000000 -0.0008352379 0.0020378500
-1.4600000000 0.0000000000 -0.0008740133 0.0021394487
-1.4533333333 0.0000000000 -0.0009119248 0.0022396379
-1.4466666667 0.0000000000 -0.0009485817 0.0023374395
-1.4400000000 0.0000000000 -0.0009835980 0.0024318705
-1.4333333333 0.0000000000 -0.0010165989 0.0025219600
-1.4266666667 0.0000000000 -0.0010472286 0.0026067677
-1.4200000000 0.0000000000 -0.0010751581 0.0026854031
-1.4133333333 0.0000000000 -0.0011000926 0.0027570469
-1.4066666667 0.0000000000 -0.0011217796 0.0028209724
-1.4000000000 0.0000000000 -0.0011400175 0.0028765681
-1.3933333333 0.0000000000 -0.0011546627 0.0029233610
-1.3866666667 0.0000000000 -0.0011656379 0.0029610402
-1.3800000000 0.0000000000 -0.0011729394 0.0029894807
-1.3733333333 0.0000000000 -0.0011766437 0.0030087674
-1.3666666667 0.0000000000 -0.0011769147 0.0030192183
-1.3600000000 0.0000000000 -0.0011740086 0.0030214075
-1.3533333333 0.0000000000 -0.0011682796 0.0030161876
-1.3466666667 0.0000000000 -0.0011601836 0.0030047109
-1.3400000000 0.0000000000 -0.0011502813 0.0029884486
-1.3333333333 0.0000000000 -0.0011392400 0.0029692098
-1.3266666667 0.0000000000 -0.0011278346 0.0029491572
-1.3200000000 0.0000000000 -0.0011169467 0.0029308216
-1.3133333333 0.0000000000 -0.0011075629 0.0029171139
-1.3066666667 0.0000000000 -0.0011007709 0.0029113343
-1.3000000000 0.0000000000 -0.0010977545 0.0029171787
-1.2933333333 0.0000000000 -0.0010997875 0.0029387425
-1.2866666667 0.0000000000 -0.0011082249 0.0029805207
-1.2800000000 0.0000000000 -0.0011244933 0.0030474053
-1.2733333333 0.0000000000 -0.0011500793 0.0031446784
-1.2666666667 0.0000000000 -0.0011865167 0.0032780030
-1.2600000000 0.0000000000 -0.0012353716 0.0034534088
-1.2533333333 0.0000000000 -0.0012982265 0.0036772755
-1.2466666667 0.0000000000 -0.0013766626 0.0039563121
-1.2400000000 0.0000000000 -0.0014722409 0.0042975322
-1.2333333333 0.0000000000 -0.0015864823 0.0047082264
-1.2266666667 0.0000000000 -0.0017208461 0.0051959313
-1.2200000000 0.0000000000 -0.0018767082 0.0057683943
-1.2133333333 0.0000000000 -0.0020553381 0.0064335368
-1.2066666667 0.0000000000 -0.0022578754 0.0071994133
-1.2000000000 0.0000000000 -0.0024853061 0.0080741682
-1.1933333333 0.0000000000 -0.0027384383 0.0090659910
-1.1866666667 0.0000000000 -0.0030178788 0.0101830682
-1.1800000000 0.0000000000 -0.0033240086 0.0114335349
-1.1733333333 0.0000000000 -0.0036569606 0.0128254238
-1.1666666667 0.0000000000 -0.0040165966 0.0143666143
-1.1600000000 0.0000000000 -0.0044024863 0.0160647804
-1.1533333333 0.0000000000 -0.0048138868 0.0179273390
-1.1466666667 0.0000000000 -0.0052497244 0.0199613982
-1.1400000000 0.0000000000 -0.0057085778 0.0221737067
-1.1333333333 0.0000000000 -0.0061886628 0.0245706041
-1.1266666667 0.0000000000 -0.0066878199 0.0271579730
-1.1200000000 0.0000000000 -0.0072035043 0.0299411937
-1.1133333333 0.0000000000 -0.0077327779 0.0329251006
-1.1066666667 0.0000000000 -0.0082723049 0.0361139425
-1.1000000000 0.0000000000 -0.0088183498 0.0395113453
-1.0933333333 0.0000000000 -0.0093667786 0.0431202795
-1.0866666667 0.0000000000 -0.0099130635 0.0469430313
-1.0800000000 0.0000000000 -0.0104522906 0.0509811777
-1.0733333333 0.0000000000 -0.0109791710 0.0552355674
-1.0666666667 0.0000000000 -0.0114880554 0.0597063055
-1.0600000000 0.0000000000 -0.0119729523 0.0643927445
-1.0533333333 0.0000000000 -0.0124275487 0.0692934793
-1.0466666667 0.0000000000 -0.0128452353 0.0744063490
-1.0400000000 0.0000000000 -0.0132191339 0.0797284436
-1.0333333333 0.0000000000 -0.0135421282 0.0852561156
-1.0266666667 0.0000000000 -0.0138068978 0.0909849983
-1.0200000000 0.0000000000 -0.0140059543 0.0969100285
-1.0133333333 0.0000000000 -0.0141316804 0.1030254750
-1.0066666667 0.0000000000 -0.0141763707 0.1093249719
-1.0000000000 0.0000000000 -0.0141322748 0.1158015566
-0.9933333333 0.0066666667 -0.0139916423 0.1224477126
-0.9866666667 0.0133333333 -0.0137467678 0.1292554165
-0.9800000000 0.0200000000 -0.0133900387 0.1362161880
-0.9733333333 0.0266666667 -0.0129139816 0.1433211446
-0.9666666667 0.0333333333 -0.0123113107 0.1505610580
-0.9600000000 0.0400000000 -0.0115749743 0.1579264133
-0.9533333333 0.0466666667 -0.0106982018 0.1654074706
-0.9466666667 0.0533333333 -0.0096745493 0.1729943272
-0.9400000000 0.0600000000 -0.0084979436 0.1806769808
-0.9333333333 0.0666666667 -0.0071627244 0.1884453933
-0.9266666667 0.0733333333 -0.0056636843 0.1962895538
-0.9200000000 0.0800000000 -0.0039961063 0.2041995406
-0.9133333333 0.0866666667 -0.0021557976 0.2121655824
-0.9066666667 0.0933333333 -0.0001391213 0.2201781166
-0.9000000000 0.1000000000 0.0020569769 0.2282278452
-0.8933333333 0.1066666667 0.0044349452 0.2363057883
-0.8866666667 0.1133333333 0.0069966068 0.2444033330
-0.8800000000 0.1200000000 0.0097431449 0.2525122786
-0.8733333333 0.1266666667 0.0126750932 0.2606248780
-0.8666666667 0.1333333333 0.0157923306 0.2687338732
-0.8600000000 0.1400000000 0.0190940807 0.2768325265
-0.8533333333 0.1466666667 0.0225789167 0.2849146461
-0.8466666667 0.1533333333 0.0262447711 0.2929746058
-0.8400000000 0.1600000000 0.0300889501 0.3010073598
-0.8333333333 0.1666666667 0.0341081531 0.3090084506
-0.8266666667 0.1733333333 0.0382984969 0.3169740124
-0.8200000000 0.1800000000 0.0426555440 0.3249007674
-0.8133333333 0.1866666667 0.0471743361 0.3327860178
-0.8066666667 0.1933333333 0.0518494303 0.3406276315
-0.8000000000 0.2000000000 0.0566749406 0.3484240230
-0.7933333333 0.2066666667 0.0616445810 0.3561741292
-0.7866666667 0.2133333333 0.0667517132 0.3638773813
-0.7800000000 0.2200000000 0.0719893953 0.3715336717
-0.7733333333 0.2266666667 0.0773504338 0.3791433181
-0.7666666667 0.2333333333 0.0828274362 0.3867070244
-0.7600000000 0.2400000000 0.0884128651 0.3942258389
-0.7533333333 0.2466666667 0.0940990928 0.4017011106
-0.7466666667 0.2533333333 0.0998784553 0.4091344442
-0.7400000000 0.2600000000 0.1057433066 0.4165276551
-0.7333333333 0.2666666667 0.1116860707 0.4238827233
-0.7266666667 0.2733333333 0.1176992930 0.4312017492
-0.7200000000 0.2800000000 0.1237756884 0.4384869095
-0.7133333333 0.2866666667 0.1299081872 0.4457404166
-0.7066666667 0.2933333333 0.1360899777 0.4529644792
-0.7000000000 0.3000000000 0.1423145445 0.4601612671
-0.6933333333 0.3066666667 0.1485757030 0.4673328796
-0.6866666667 0.3133333333 0.1548676290 0.4744813180
-0.6800000000 0.3200000000 0.1611848835 0.4816084635
-0.6733333333 0.3266666667 0.1675224320 0.4887160599
-0.6666666667 0.3333333333 0.1738756579 0.4958057022
-0.6600000000 0.3400000000 0.1802403707 0.5028788311
-0.6533333333 0.3466666667 0.1866128073 0.5099367338
-0.6466666667 0.3533333333 0.1929896285 0.5169805510
-0.6400000000 0.3600000000 0.1993679079 0.5240112905
-0.6333333333 0.3666666667 0.2057451158 0.5310298470
-0.6266666667 0.3733333333 0.2121190968 0.5380370285
-0.6200000000 0.3800000000 0.2184880413 0.5450335885
-0.6133333333 0.3866666667 0.2248504519 0.5520202643
-0.6066666667 0.3933333333 0.2312051041 0.5589978207
-0.6000000000 0.4000000000 0.2375510025 0.5659670987
-0.5933333333 0.4066666667 0.2438873319 0.5729290691
-0.5866666667 0.4133333333 0.2502134054 0.5798848892
-0.5800000000 0.4200000000 0.2565286076 0.5868359639
-0.5733333333 0.4266666667 0.2628323366 0.5937840084
-0.5666666667 0.4333333333 0.2691239422 0.6007311128
-0.5600000000 0.4400000000 0.2754026636 0.6076798082
-0.5533333333 0.4466666667 0.2816675653 0.6146331318
-0.5466666667 0.4533333333 0.2879174743 0.6215946915
-0.5400000000 0.4600000000 0.2941509161 0.6285687290
-0.5333333333 0.4666666667 0.3003660532 0.6355601788
-0.5266666667 0.4733333333 0.3065606257 0.6425747249
-0.5200000000 0.4800000000 0.3127318944 0.6496188510
-0.5133333333 0.4866666667 0.3188765878 0.6566998860
-0.5066666667 0.4933333333 0.3249908532 0.6638260422
-0.5000000000 0.5000000000 0.3310702133 0.6710064459
-0.4933333333 0.5066666667 0.3371095285 0.6782511598
-0.4866666667 0.5133333333 0.3431029651 0.6855711950
-0.4800000000 0.5200000000 0.3490439711 0.6929785147
-0.4733333333 0.5266666667 0.3549252592 0.7004860253
-0.4666666667 0.5333333333 0.3607387980 0.7081075576
-0.4600000000 0.5400000000 0.3664758112 0.7158578359
-0.4533333333 0.5466666667 0.3721267856 0.7237524346
-0.4466666667 0.5533333333 0.3776814886 0.7318077232
-0.4400000000 0.5600000000 0.3831289938 0.7400407983
-0.4333333333 0.5666666667 0.3884577168 0.7484694035
-0.4266666667 0.5733333333 0.3936554593 0.7571118369
-0.4200000000 0.5800000000 0.3987094628 0.7659868466
-0.4133333333 0.5866666667 0.4036064708 0.7751135142
-0.4066666667 0.5933333333 0.4083328000 0.7845111281
-0.4000000000 0.6000000000 0.4128744194 0.7941990449
-0.3933333333 0.6066666667 0.4172170368 0.8041965424
-0.3866666667 0.6133333333 0.4213461933 0.8145226631
-0.3800000000 0.6200000000 0.4252473632 0.8251960498
-0.3733333333 0.6266666667 0.4289060612 0.8362347751
-0.3666666667 0.6333333333 0.4323079530 0.8476561646
-0.3600000000 0.6400000000 0.4354389711 0.8594766170
-0.3533333333 0.6466666667 0.4382854336 0.8717114202
-0.3466666667 0.6533333333 0.4408341653 0.8843745674
-0.3400000000 0.6600000000 0.4430726198 0.8974785725
-0.3333333333 0.6666666667 0.4449890021 0.9110342879
-0.3266666667 0.6733333333 0.4465723903 0.9250507256
-0.3200000000 0.6800000000 0.4478128551 0.9395348833
-0.3133333333 0.6866666667 0.4487015766 0.9544915774
-0.3066666667 0.6933333333 0.4492309564 0.9699232847
-0.3000000000 0.7000000000 0.4493947249 0.9858299931
-0.2933333333 0.7066666667 0.4491880423 1.0022090650
-0.2866666667 0.7133333333 0.4486075914 1.0190551132
-0.2800000000 0.7200000000 0.4476516632 1.0363598915
-0.2733333333 0.7266666667 0.4463202326 1.0541122006
-0.2666666667 0.7333333333 0.4446150236 1.0722978123
-0.2600000000 0.7400000000 0.4425395641 1.0908994107
-0.2533333333 0.7466666667 0.4400992285 1.1098965539
-0.2466666667 0.7533333333 0.4373012685 1.1292656548
-0.2400000000 0.7600000000 0.4341548303 1.1489799835
-0.2333333333 0.7666666667 0.4306709590 1.1690096911
-0.2266666667 0.7733333333 0.4268625890 1.1893218552
-0.2200000000 0.7800000000 0.4227445202 1.2098805479
-0.2133333333 0.7866666667 0.4183333812 1.2306469258
-0.2066666667 0.7933333333 0.4136475768 1.2515793424
-0.2000000000 0.8000000000 0.4087072234 1.2726334818
-0.1933333333 0.8066666667 0.4035340690 1.2937625146
-0.1866666667 0.8133333333 0.3981514012 1.3149172736
-0.1800000000 0.8200000000 0.3925839414 1.3360464503
-0.1733333333 0.8266666667 0.3868577272 1.3570968097
-0.1666666667 0.8333333333 0.3809999830 1.3780134229
-0.1600000000 0.8400000000 0.3750389801 1.3987399162
-0.1533333333 0.8466666667 0.3690038862 1.4192187353
-0.1466666667 0.8533333333 0.3629246070 1.4393914220
-0.1400000000 0.8600000000 0.3568316190 1.4591989034
-0.1333333333 0.8666666667 0.3507557963 1.4785817901
-0.1266666667 0.8733333333 0.3447282316 1.4974806823
-0.1200000000 0.8800000000 0.3387800532 1.5158364815
-0.1133333333 0.8866666667 0.3329422390 1.5335907057
-0.1066666667 0.8933333333 0.3272454290 1.5506858059
-0.1000000000 0.9000000000 0.3217197381 1.5670654816
-0.0933333333 0.9066666667 0.3163945694 1.5826749936
-0.0866666667 0.9133333333 0.3112984312 1.5974614708
-0.0800000000 0.9200000000 0.3064587571 1.6113742100
-0.0733333333 0.9266666667 0.3019017324 1.6243649656
-0.0666666667 0.9333333333 0.2976521265 1.6363882279
-0.0600000000 0.9400000000 0.2937331343 1.6474014869
-0.0533333333 0.9466666667 0.2901662259 1.6573654809
-0.0466666667 0.9533333333 0.2869710075 1.6662444269
-0.0400000000 0.9600000000 0.2841650938 1.6740062323
-0.0333333333 0.9666666667 0.2817639923 1.6806226846
-0.0266666667 0.9733333333 0.2797810019 1.6860696198
-0.0200000000 0.9800000000 0.2782271256 1.6903270669
-0.0133333333 0.9866666667 0.2771109974 1.6933793668
-0.0066666667 0.9933333333 0.2764388256 1.6952152669
0.0000000000 1.0000000000 0.2762143516 1.6958279883
0.0066666667 0.9933333333 0.2764388256 1.6952152669
0.0133333333 0.9866666667 0.2771109974 1.6933793668
0.0200000000 0.9800000000 0.2782271256 1.6903270669
0.0266666667 0.9733333333 0.2797810019 1.6860696198
0.0333333333 0.9666666667 0.2817639923 1.6806226846
0.0400000000 0.9600000000 0.2841650938 1.6740062323
0.0466666667 0.9533333333 0.2869710075 1.6662444269
0.0533333333 0.9466666667 0.2901662259 1.6573654809
0.0600000000 0.9400000000 0.2937331343 1.6474014869
0.0666666667 0.9333333333 0.2976521265 1.6363882279
0.0733333333 0.9266666667 0.3019017324 1.6243649656
0.0800000000 0.9200000000 0.3064587571 1.6113742100
0.0866666667 0.9133333333 0.3112984312 1.5974614708
0.0933333333 0.9066666667 0.3163945694 1.5826749936
0.1000000000 0.9000000000 0.3217197381 1.5670654816
0.1066666667 0.8933333333 0.3272454290 1.5506858059
0.1133333333 0.8866666667 0.3329422390 1.5335907057
0.1200000000 0.8800000000 0.3387800532 1.5158364815
0.1266666667 0.8733333333 0.3447282316 1.4974806823
0.1333333333 0.8666666667 0.3507557963 1.4785817901
0.1400000000 0.8600000000 0.3568316190 1.4591989034
0.1466666667 0.8533333333 0.3629246070 1.4393914220
0.1533333333 0.8466666667 0.3690038862 1.4192187353
0.1600000000 0.8400000000 0.3750389801 1.3987399162
0.1666666667 0.8333333333 0.3809999830 1.3780134229
0.1733333333 0.8266666667 0.3868577272 1.3570968097
0.1800000000 0.8200000000 0.3925839414 1.3360464503
0.1866666667 0.8133333333 0.3981514012 1.3149172736
0.1933333333 0.8066666667 0.4035340690 1.2937625146
0.2000000000 0.8000000000 0.4087072234 1.2726334818
0.2066666667 0.7933333333 0.4136475768 1.2515793424
0.2133333333 0.7866666667 0.4183333812 1.2306469258
0.2200000000 0.7800000000 0.4227445202 1.2098805479
0.2266666667 0.7733333333 0.4268625890 1.1893218552
0.2333333333 0.7666666667 0.4306709590 1.1690096911
0.2400000000 0.7600000000 0.4341548303 1.1489799835
0.2466666667 0.7533333333 0.4373012685 1.1292656548
0.2533333333 0.7466666667 0.4400992285 1.1098965539
0.2600000000 0.7400000000 0.4425395641 1.0908994107
0.2666666667 0.7333333333 0.4446150236 1.0722978123
0.2733333333 0.7266666667 0.4463202326 1.0541122006
0.2800000000 0.7200000000 0.4476516632 1.0363598915
0.2866666667 0.7133333333 0.4486075914 1.0190551132
0.2933333333 0.7066666667 0.4491880423 1.0022090650
0.3000000000 0.7000000000 0.4493947249 0.9858299931
0.3066666667 0.6933333333 0.4492309564 0.9699232847
0.3133333333 0.6866666667 0.4487015766 0.9544915774
0.3200000000 0.6800000000 0.4478128551 0.9395348833
0.3266666667 0.6733333333 0.4465723903 0.9250507256
0.3333333333 0.6666666667 0.4449890021 0.9110342879
0.3400000000 0.6600000000 0.4430726198 0.8974785725
0.3466666667 0.6533333333 0.4408341653 0.8843745674
0.3533333333 0.6466666667 0.4382854336 0.8717114202
0.3600000000 0.6400000000 0.4354389711 0.8594766170
0.3666666667 0.6333333333 0.4323079530 0.8476561646
0.3733333333 0.6266666667 0.4289060612 0.8362347751
0.3800000000 0.6200000000 0.4252473632 0.8251960498
0.3866666667 0.6133333333 0.4213461933 0.8145226631
0.3933333333 0.6066666667 0.4172170368 0.8041965424
0.4000000000 0.6000000000 0.4128744194 0.7941990449
0.4066666667 0.5933333333 0.4083328000 0.7845111281
0.4133333333 0.5866666667 0.4036064708 0.7751135142
0.4200000000 0.5800000000 0.3987094628 0.7659868466
0.4266666667 0.5733333333 0.3936554593 0.7571118369
0.4333333333 0.5666666667 0.3884577168 0.7484694035
0.4400000000 0.5600000000 0.3831289938 0.7400407983
0.4466666667 0.5533333333 0.3776814886 0.7318077232
0.4533333333 0.5466666667 0.3721267856 0.7237524346
0.4600000000 0.5400000000 0.3664758112 0.7158578359
0.4666666667 0.5333333333 0.3607387980 0.7081075576
0.4733333333 0.5266666667 0.3549252592 0.7004860253
0.4800000000 0.5200000000 0.3490439711 0.6929785147
0.4866666667 0.5133333333 0.3431029651 0.6855711950
0.4933333333 0.5066666667 0.3371095285 0.6782511598
0.5000000000 0.5000000000 0.3310702133 0.6710064459
0.5066666667 0.4933333333 0.3249908532 0.6638260422
0.5133333333 0.4866666667 0.3188765878 0.6566998860
0.5200000000 0.4800000000 0.3127318944 0.6496188510
0.5266666667 0.4733333333 0.3065606257 0.6425747249
0.5333333333 0.4666666667 0.3003660532 0.6355601788
0.5400000000 0.4600000000 0.2941509161 0.6285687290
0.5466666667 0.4533333333 0.2879174743 0.6215946915
0.5533333333 0.4466666667 0.2816675653 0.6146331318
0.5600000000 0.4400000000 0.2754026636 0.6076798082
0.5666666667 0.4333333333 0.2691239422 0.6007311128
0.5733333333 0.4266666667 0.2628323366 0.5937840084
0.5800000000 0.4200000000 0.2565286076 0.5868359639
0.5866666667 0.4133333333 0.2502134054 0.5798848892
0.5933333333 0.4066666667 0.2438873319 0.5729290691
0.6000000000 0.4000000000 0.2375510025 0.5659670987
0.6066666667 0.3933333333 0.2312051041 0.5589978207
0.6133333333 0.3866666667 0.2248504519 0.5520202643
0.6200000000 0.3800000000 0.2184880413 0.5450335885
0.6266666667 0.3733333333 0.2121190968 0.5380370285
0.6333333333 0.3666666667 0.2057451158 0.5310298470
0.6400000000 0.3600000000 0.1993679079 0.5240112905
0.6466666667 0.3533333333 0.1929896285 0.5169805510
0.6533333333 0.3466666667 0.1866128073 0.5099367338
0.6600000000 0.3400000000 0.1802403707 0.5028788311
0.6666666667 0.3333333333 0.1738756579 0.4958057022
0.6733333333 0.3266666667 0.1675224320 0.4887160599
0.6800000000 0.3200000000 0.1611848835 0.4816084635
0.6866666667 0.3133333333 0.1548676290 0.4744813180
0.6933333333 0.3066666667 0.1485757030 0.4673328796
0.7000000000 0.3000000000 0.1423145445 0.4601612671
0.7066666667 0.2933333333 0.1360899777 0.4529644792
0.7133333333 0.2866666667 0.1299081872 0.4457404166
0.7200000000 0.2800000000 0.1237756884 0.4384869095
0.7266666667 0.2733333333 0.1176992930 0.4312017492
0.7333333333 0.2666666667 0.1116860707 0.4238827233
0.7400000000 0.2600000000 0.1057433066 0.4165276551
0.7466666667 0.2533333333 0.0998784553 0.4091344442
0.7533333333 0.2466666667 0.0940990928 0.4017011106
0.7600000000 0.2400000000 0.0884128651 0.3942258389
0.7666666667 0.2333333333 0.0828274362 0.3867070244
0.7733333333 0.2266666667 0.0773504338 0.3791433181
0.7800000000 0.2200000000 0.0719893953 0.3715336717
0.7866666667 0.2133333333 0.0667517132 0.3638773813
0.7933333333 0.2066666667 0.0616445810 0.3561741292
0.8000000000 0.2000000000 0.0566749406 0.3484240230
0.8066666667 0.1933333333 0.0518494303 0.3406276315
0.8133333333 0.1866666667 0.0471743361 0.3327860178
0.8200000000 0.1800000000 0.0426555440 0.3249007674
0.8266666667 0.1733333333 0.0382984969 0.3169740124
0.8333333333 0.1666666667 0.0341081531 0.3090084506
0.8400000000 0.1600000000 0.0300889501 0.3010073598
0.8466666667 0.1533333333 0.0262447711 0.2929746058
0.8533333333 0.1466666667 0.0225789167 0.2849146461
0.8600000000 0.1400000000 0.0190940807 0.2768325265
0.8666666667 0.1333333333 0.0157923306 0.2687338732
0.8733333333 0.1266666667 0.0126750932 0.2606248780
0.8800000000 0.1200000000 0.0097431449 0.2525122786
0.8866666667 0.1133333333 0.0069966068 0.2444033330
0.8933333333 0.1066666667 0.0044349452 0.2363057883
0.9000000000 0.1000000000 0.0020569769 0.2282278452
0.9066666667 0.0933333333 -0.0001391213 0.2201781166
0.9133333333 0.0866666667 -0.0021557976 0.2121655824
0.9200000000 0.0800000000 -0.0039961063 0.2041995406
0.9266666667 0.0733333333 -0.0056636843 0.1962895538
0.9333333333 0.0666666667 -0.0071627244 0.1884453933
0.9400000000 0.0600000000 -0.0084979436 0.1806769808
0.9466666667 0.0533333333 -0.0096745493 0.1729943272
0.9533333333 0.0466666667 -0.0106982018 0.1654074706
0.9600000000 0.0400000000 -0.0115749743 0.1579264133
0.9666666667 0.0333333333 -0.0123113107 0.1505610580
0.9733333333 0.0266666667 -0.0129139816 0.1433211446
0.9800000000 0.0200000000 -0.0133900387 0.1362161880
0.9866666667 0.0133333333 -0.0137467678 0.1292554165
0.9933333333 0.0066666667 -0.0139916423 0.1224477126
1.0000000000 0.0000000000 -0.0141322748 0.1158015566
1.0066666667 0.0000000000 -0.0141763707 0.1093249719
1.0133333333 0.0000000000 -0.0141316804 0.1030254750
1.0200000000 0.0000000000 -0.0140059543 0.0969100285
1.0266666667 0.0000000000 -0.0138068978 0.0909849983
1.0333333333 0.0000000000 -0.0135421282 0.0852561156
1.0400000000 0.0000000000 -0.0132191339 0.0797284436
1.0466666667 0.0000000000 -0.0128452353 0.0744063490
1.0533333333 0.0000000000 -0.0124275487 0.0692934793
1.0600000000 0.0000000000 -0.0119729523 0.0643927445
1.0666666667 0.0000000000 -0.0114880554 0.0597063055
1.0733333333 0.0000000000 -0.0109791710 0.0552355674
1.0800000000 0.0000000000 -0.0104522906 0.0509811777
1.0866666667 0.0000000000 -0.0099130635 0.0469430313
1.0933333333 0.0000000000 -0.0093667786 0.0431202795
1.1000000000 0.0000000000 -0.0088183498 0.0395113453
1.1066666667 0.0000000000 -0.0082723049 0.0361139425
1.1133333333 0.0000000000 -0.0077327779 0.0329251006
1.1200000000 0.0000000000 -0.0072035043 0.0299411937
1.1266666667 0.0000000000 -0.0066878199 0.0271579730
1.1333333333 0.0000000000 -0.0061886628 0.0245706041
1.1400000000 0.0000000000 -0.0057085778 0.0221737067
1.1466666667 0.0000000000 -0.0052497244 0.0199613982
1.1533333333 0.0000000000 -0.0048138868 0.0179273390
1.1600000000 0.0000000000 -0.0044024863 0.0160647804
1.1666666667 0.0000000000 -0.0040165966 0.0143666143
1.1733333333 0.0000000000 -0.0036569606 0.0128254238
1.1800000000 0.0000000000 -0.0033240086 0.0114335349
1.1866666667 0.0000000000 -0.0030178788 0.0101830682
1.1933333333 0.0000000000 -0.0027384383 0.0090659910
1.2000000000 0.0000000000 -0.0024853061 0.0080741682
1.2066666667 0.0000000000 -0.0022578754 0.0071994133
1.2133333333 0.0000000000 -0.0020553381 0.0064335368
1.2200000000 0.0000000000 -0.0018767082 0.0057683943
1.2266666667 0.0000000000 -0.0017208461 0.0051959313
1.2333333333 0.0000000000 -0.0015864823 0.0047082264
1.2400000000 0.0000000000 -0.0014722409 0.0042975322
1.2466666667 0.0000000000 -0.0013766626 0.0039563121
1.2533333333 0.0000000000 -0.0012982265 0.0036772755
1.2600000000 0.0000000000 -0.0012353716 0.0034534088
1.2666666667 0.0000000000 -0.0011865167 0.0032780030
1.2733333333 0.0000000000 -0.0011500793 0.0031446784
1.2800000000 0.0000000000 -0.0011244933 0.0030474053
1.2866666667 0.0000000000 -0.0011082249 0.0029805207
1.2933333333 0.0000000000 -0.0010997875 0.0029387425
1.3000000000 0.0000000000 -0.0010977545 0.0029171787
1.3066666667 0.0000000000 -0.0011007709 0.0029113343
1.3133333333 0.0000000000 -0.0011075629 0.0029171139
1.3200000000 0.0000000000 -0.0011169467 0.0029308216
1.3266666667 0.0000000000 -0.0011278346 0.0029491572
1.3333333333 0.0000000000 -0.0011392400 0.0029692098
1.3400000000 0.0000000000 -0.0011502813 0.0029884486
1.3466666667 0.0000000000 -0.0011601836 0.0030047109
1.3533333333 0.0000000000 -0.0011682796 0.0030161876
1.3600000000 0.0000000000 -0.0011740086 0.0030214075
1.3666666667 0.0000000000 -0.0011769147 0.0030192183
1.3733333333 0.0000000000 -0.0011766437 0.0030087674
1.3800000000 0.0000000000 -0.0011729394 0.0029894807
1.3866666667 0.0000000000 -0.0011656379 0.0029610402
1.3933333333 0.0000000000 -0.0011546627 0.0029233610
1.4000000000 0.0000000000 -0.0011400175 0.0028765681
1.4066666667 0.0000000000 -0.0011217796 0.0028209724
1.4133333333 0.0000000000 -0.0011000926 0.0027570469
1.4200000000 0.0000000000 -0.0010751581 0.0026854031
1.4266666667 0.0000000000 -0.0010472286 0.0026067677
1.4333333333 0.0000000000 -0.0010165989 0.0025219600
1.4400000000 0.0000000000 -0.0009835980 0.0024318705
1.4466666667 0.0000000000 -0.0009485817 0.0023374395
1.4533333333 0.0000000000 -0.0009119248 0.0022396379
1.4600000000 0.0000000000 -0.0008740133 0.0021394487
1.4666666667 0.0000000000 -0.0008352379 0.0020378500
1.4733333333 0.0000000000 -0.0007959870 0.0019357995
1.4800000000 0.0000000000 -0.0007566411 0.0018342205
1.4866666667 0.0000000000 -0.0007175667 0.0017339897
1.4933333333 0.0000000000 -0.0006791117 0.0016359263
1.5000000000 0.0000000000 -0.0006416007 0.0015407830
1.5066666667 0.0000000000 -0.0006053319 0.0014492384
1.5133333333 0.0000000000 -0.0005705732 0.0013618917
1.5200000000 0.0000000000 -0.0005375601 0.0012792578
1.5266666667 0.0000000000 -0.0005064942 0.0012017651
1.5333333333 0.0000000000 -0.0004775412 0.0011297538
1.5400000000 0.0000000000 -0.0004508313 0.0010634764
1.5466666667 0.0000000000 -0.0004264582 0.0010030988
1.5533333333 0.0000000000 -0.0004044802 0.0009487029
1.5600000000 0.0000000000 -0.0003849211 0.0009002900
1.5666666667 0.0000000000 -0.0003677713 0.0008577858
1.5733333333 0.0000000000 -0.0003529901 0.0008210453
1.5800000000 0.0000000000 -0.0003405080 0.0007898590
1.5866666667 0.0000000000 -0.0003302284 0.0007639593
1.5933333333 0.0000000000 -0.0003220315 0.0007430279
1.6000000000 0.0000000000 -0.0003157764 0.0007267028
1.6066666667 0.0000000000 -0.0003113046 0.0007145863
1.6133333333 0.0000000000 -0.0003084432 0.0007062518
1.6200000000 0.0000000000 -0.0003070080 0.0007012523
1.6266666667 0.0000000000 -0.0003068071 0.0006991274
1.6333333333 0.0000000000 -0.0003076435 0.0006994104
1.6400000000 0.0000000000 -0.0003093187 0.0007016356
1.6466666667 0.0000000000 -0.0003116356 0.0007053445
1.6533333333 0.0000000000 -0.0003144010 0.0007100920
1.6600000000 0.0000000000 -0.0003174286 0.0007154518
1.6666666667 0.0000000000 -0.0003205408 0.0007210214
1.6733333333 0.0000000000 -0.0003235715 0.0007264266
1.6800000000 0.0000000000 -0.0003263673 0.0007313249
1.6866666667 0.0000000000 -0.0003287894 0.0007354088
1.6933333333 0.0000000000 -0.0003307149 0.0007384080
1.7000000000 0.0000000000 -0.0003320374 0.0007400913
1.7066666667 0.0000000000 -0.0003326683 0.0007402675
1.7133333333 0.0000000000 -0.0003325365 0.0007387859
1.7200000000 0.0000000000 -0.0003315889 0.0007355361
1.7266666667 0.0000000000 -0.0003297903 0.0007304474
1.7333333333 0.0000000000 -0.0003271225 0.0007234875
1.7400000000 0.0000000000 -0.0003235843 0.0007146603
1.7466666667 0.0000000000 -0.0003191901 0.0007040045
1.7533333333 0.0000000000 -0.0003139694 0.0006915904
1.7600000000 0.0000000000 -0.0003079647 0.0006775172
1.7666666667 0.0000000000 -0.0003012311 0.0006619099
1.7733333333 0.0000000000 -0.0002938341 0.0006449158
1.7800000000 0.0000000000 -0.0002858486 0.0006267010
1.7866666667 0.0000000000 -0.0002773566 0.0006074468
1.7933333333 0.0000000000 -0.0002684464 0.0005873460
1.8000000000 0.0000000000 -0.0002592099 0.0005665994
1.8066666667 0.0000000000 -0.0002497420 0.0005454119
1.8133333333 0.0000000000 -0.0002401382 0.0005239893
1.8200000000 0.0000000000 -0.0002304932 0.0005025349
1.8266666667 0.0000000000 -0.0002209000 0.0004812467
1.8333333333 0.0000000000 -0.0002114476 0.0004603139
1.8400000000 0.0000000000 -0.0002022206 0.0004399148
1.8466666667 0.0000000000 -0.0001932975 0.0004202146
1.8533333333 0.0000000000 -0.0001847501 0.0004013630
1.8600000000 0.0000000000 -0.0001766422 0.0003834926
1.8666666667 0.0000000000 -0.0001690295 0.0003667179
1.8733333333 0.0000000000 -0.0001619587 0.0003511341
1.8800000000 0.0000000000 -0.0001554673 0.0003368163
1.8866666667 0.0000000000 -0.0001495830 0.0003238194
1.8933333333 0.0000000000 -0.0001443244 0.0003121782
1.9000000000 0.0000000000 -0.0001397004 0.0003019072
1.9066666667 0.0000000000 -0.0001357106 0.0002930018
1.9133333333 0.0000000000 -0.0001323461 0.0002854388
1.9200000000 0.0000000000 -0.0001295893 0.0002791777
1.9266666667 0.0000000000 -0.0001274150 0.0002741616
1.9333333333 0.0000000000 -0.0001257909 0.0002703194
1.9400000000 0.0000000000 -0.0001246783 0.0002675670
1.9466666667 0.0000000000 -0.0001240332 0.0002658089
1.9533333333 0.0000000000 -0.0001238067 0.0002649406
1.9600000000 0.0000000000 -0.0001239465 0.0002648503
1.9666666667 0.0000000000 -0.0001243973 0.0002654208
1.9733333333 0.0000000000 -0.0001251022 0.0002665314
1.9800000000 0.0000000000 -0.0001260033 0.0002680602
1.9866666667 0.0000000000 -0.0001270427 0.0002698855
1.9933333333 0.0000000000 -0.0001281634 0.0002718880
2.0000000000 0.0000000000 -0.0001293101 0.0002739522
2.0066666667 0.0000000000 -0.0001304301 0.0002759682
2.0133333333 0.0000000000 -0.0001314737 0.0002778329
2.0200000000 0.0000000000 -0.0001323951 0.0002794513
2.0266666667 0.0000000000 -0.0001331529 0.0002807378
2.0333333333 0.0000000000 -0.0001337103 0.0002816168
2.0400000000 0.0000000000 -0.0001340359 0.0002820236
2.0466666667 0.0000000000 -0.0001341035 0.0002819048
2.0533333333 0.0000000000 -0.0001338928 0.0002812187
2.0600000000 0.0000000000 -0.0001333889 0.0002799356
2.0666666667 0.0000000000 -0.0001325827 0.0002780373
2.0733333333 0.0000000000 -0.0001314709 0.0002755174
2.0800000000 0.0000000000 -0.0001300554 0.0002723804
2.0866666667 0.0000000000 -0.0001283433 0.0002686417
2.0933333333 0.0000000000 -0.0001263467 0.0002643266
2.1000000000 0.0000000000 -0.0001240822 0.0002594695
2.1066666667 0.0000000000 -0.0001215704 0.0002541129
2.1133333333 0.0000000000 -0.0001188354 0.0002483069
2.1200000000 0.0000000000 -0.0001159046 0.0002421074
2.1266666667 0.0000000000 -0.0001128076 0.0002355757
2.1333333333 0.0000000000 -0.0001095763 0.0002287766
2.1400000000 0.0000000000 -0.0001062438 0.0002217779
2.1466666667 0.0000000000 -0.0001028440 0.0002146489
2.1533333333 0.0000000000 -0.0000994111 0.0002074593
2.1600000000 0.0000000000 -0.0000959791 0.0002002780
2.1666666667 0.0000000000 -0.0000925811 0.0001931722
2.1733333333 0.0000000000 -0.0000892487 0.0001862063
2.1800000000 0.0000000000 -0.0000860121 0.0001794412
2.1866666667 0.0000000000 -0.0000828990 0.0001729331
2.1933333333 0.0000000000 -0.0000799348 0.0001667331
2.2000000000 0.0000000000 -0.0000771419 0.0001608863
2.2066666667 0.0000000000 -0.0000745397 0.0001554317
2.2133333333 0.0000000000 -0.0000721442 0.0001504014
2.2200000000 0.0000000000 -0.0000699680 0.0001458205
2.2266666667 0.0000000000 -0.0000680202 0.0001417070
2.2333333333 0.0000000000 -0.0000663062 0.0001380717
2.2400000000 0.0000000000 -0.0000648280 0.0001349183
2.2466666667 0.0000000000 -0.0000635842 0.0001322433
2.2533333333 0.0000000000 -0.0000625699 0.0001300368
2.2600000000 0.0000000000 -0.0000617773 0.0001282826
2.2666666667 0.0000000000 -0.0000611954 0.0001269584
2.2733333333 0.0000000000 -0.0000608107 0.0001260368
2.2800000000 0.0000000000 -0.0000606075 0.0001254856
2.2866666667 0.0000000000 -0.0000605677 0.0001252685
2.2933333333 0.0000000000 -0.0000606719 0.0001253459
2.3000000000 0.0000000000 -0.0000608989 0.0001256754
2.3066666667 0.0000000000 -0.0000612268 0.0001262126
2.3133333333 0.0000000000 -0.0000616332 0.0001269121
2.3200000000 0.0000000000 -0.0000620950 0.0001277279
2.3266666667 0.0000000000 -0.0000625897 0.0001286143
2.3333333333 0.0000000000 -0.0000630949 0.0001295263
2.3400000000 0.0000000000 -0.0000635891 0.0001304207
2.3466666667 0.0000000000 -0.0000640519 0.0001312565
2.3533333333 0.0000000000 -0.0000644641 0.0001319954
2.3600000000 0.0000000000 -0.0000648084 0.0001326021
2.3666666667 0.0000000000 -0.0000650691 0.0001330452
2.3733333333 0.0000000000 -0.0000652325 0.0001332974
2.3800000000 0.0000000000 -0.0000652871 0.0001333354
2.3866666667 0.0000000000 -0.0000652237 0.0001331406
2.3933333333 0.0000000000 -0.0000650353 0.0001326990
2.4000000000 0.0000000000 -0.0000647174 0.0001320014


==> figures/radial_profiles/ring_d1.dat <==
x phi minor major
-2.4000000000 0.0000000000 -0.0020602083 0.0022230105
-2.3933333333 0.0000000000 -0.0019831331 0.0021151443
-2.3866666667 0.0000000000 -0.0019159581 0.0020166753
-2.3800000000 0.0000000000 -0.0018602595 0.0019297200
-2.3733333333 0.0000000000 -0.0018174674 0.0018562643
-2.3666666667 0.0000000000 -0.0017888409 0.0017981308
-2.3600000000 0.0000000000 -0.0017754457 0.0017569462
-2.3533333333 0.0000000000 -0.0017781332 0.0017341126
-2.3466666667 0.0000000000 -0.0017975235 0.0017307805
-2.3400000000 0.0000000000 -0.0018339911 0.0017478257
-2.3333333333 0.0000000000 -0.0018876544 0.0017858300
-2.3266666667 0.0000000000 -0.0019583687 0.0018450656
-2.3200000000 0.0000000000 -0.0020457238 0.0019254839
-2.3133333333 0.0000000000 -0.0021490445 0.0020267099
-2.3066666667 0.0000000000 -0.0022673965 0.0021480402
-2.3000000000 0.0000000000 -0.0023995953 0.0022884470
-2.2933333333 0.0000000000 -0.0025442201 0.0024465866
-2.2866666667 0.0000000000 -0.0026996311 0.0026208134
-2.2800000000 0.0000000000 -0.0028639902 0.0028091986
-2.2733333333 0.0000000000 -0.0030352863 0.0030095535
-2.2666666667 0.0000000000 -0.0032113627 0.0032194579
-2.2600000000 0.0000000000 -0.0033899477 0.0034362920
-2.2533333333 0.0000000000 -0.0035686876 0.0036572725
-2.2466666667 0.0000000000 -0.0037451820 0.0038794923
-2.2400000000 0.0000000000 -0.0039170198 0.0040999624
-2.2333333333 0.0000000000 -0.0040818167 0.0043156562
-2.2266666667 0.0000000000 -0.0042372527 0.0045235559
-2.2200000000 0.0000000000 -0.0043811101 0.0047206996
-2.2133333333 0.0000000000 -0.0045113096 0.0049042280
-2.2066666667 0.0000000000 -0.0046259461 0.0050714319
-2.2000000000 0.0000000000 -0.0047233219 0.0052197973
-2.1933333333 0.0000000000 -0.0048019778 0.0053470496
-2.1866666667 0.0000000000 -0.0048607209 0.0054511948
-2.1800000000 0.0000000000 -0.0048986493 0.0055305568
-2.1733333333 0.0000000000 -0.0049151725 0.0055838123
-2.1666666667 0.0000000000 -0.0049100275 0.0056100194
-2.1600000000 0.0000000000 -0.0048832906 0.0056086426
-2.1533333333 0.0000000000 -0.0048353840 0.0055795710
-2.1466666667 0.0000000000 -0.0047670767 0.0055231315
-2.1400000000 0.0000000000 -0.0046794815 0.0054400951
-2.1333333333 0.0000000000 -0.0045740451 0.0053316764
-2.1266666667 0.0000000000 -0.0044525337 0.0051995273
-2.1200000000 0.0000000000 -0.0043170138 0.0050457225
-2.1133333333 0.0000000000 -0.0041698267 0.0048727397
-2.1066666667 0.0000000000 -0.0040135593 0.0046834316
-2.1000000000 0.0000000000 -0.0038510103 0.0044809932
-2.0933333333 0.0000000000 -0.0036851518 0.0042689213
-2.0866666667 0.0000000000 -0.0035190882 0.0040509697
-2.0800000000 0.0000000000 -0.0033560111 0.0038310986
-2.0733333333 0.0000000000 -0.0031991533 0.0036134197
-2.0666666667 0.0000000000 -0.0030517393 0.0034021380
-2.0600000000 0.0000000000 -0.0029169362 0.0032014895
-2.0533333333 0.0000000000 -0.0027978036 0.0030156778
-2.0466666667 0.0000000000 -0.0026972441 0.0028488092
-2.0400000000 0.0000000000 -0.0026179549 0.0027048272
-2.0333333333 0.0000000000 -0.0025623817 0.0025874478
-2.0266666667 0.0000000000 -0.0025326747 0.0025000965
-2.0200000000 0.0000000000 -0.0025306487 0.0024458480
-2.0133333333 0.0000000000 -0.0025577467 0.0024273691
-2.0066666667 0.0000000000 -0.0026150089 0.0024468670
-2.0000000000 0.0000000000 -0.0027030460 0.0025060416
-1.9933333333 0.0000000000 -0.0028220198 0.0026060458
-1.9866666667 0.0000000000 -0.0029716285 0.0027474515
-1.9800000000 0.0000000000 -0.0031511003 0.0029302239
-1.9733333333 0.0000000000 -0.0033591924 0.0031537046
-1.9666666667 0.0000000000 -0.0035941983 0.0034166025
-1.9600000000 0.0000000000 -0.0038539616 0.0037169952
-1.9533333333 0.0000000000 -0.0041358972 0.0040523387
-1.9466666667 0.0000000000 -0.0044370198 0.0044194879
-1.9400000000 0.0000000000 -0.0047539785 0.0048147256
-1.9333333333 0.0000000000 -0.0050830984 0.0052338018
-1.9266666667 0.0000000000 -0.0054204285 0.0056719821
-1.9200000000 0.0000000000 -0.0057617938 0.0061241042
-1.9133333333 0.0000000000 -0.0061028539 0.0065846436
-1.9066666667 0.0000000000 -0.0064391641 0.0070477857
-1.9000000000 0.0000000000 -0.0067662409 0.0075075056
-1.8933333333 0.0000000000 -0.0070796293 0.0079576528
-1.8866666667 0.0000000000 -0.0073749717 0.0083920408
-1.8800000000 0.0000000000 -0.0076480775 0.0088045405
-1.8733333333 0.0000000000 -0.0078949920 0.0091891753
-1.8666666667 0.0000000000 -0.0081120633 0.0095402173
-1.8600000000 0.0000000000 -0.0082960079 0.0098522835
-1.8533333333 0.0000000000 -0.0084439710 0.0101204291
-1.8466666667 0.0000000000 -0.0085535837 0.0103402391
-1.8400000000 0.0000000000 -0.0086230138 0.0105079132
-1.8333333333 0.0000000000 -0.0086510101 0.0106203468
-1.8266666667 0.0000000000 -0.0086369401 0.0106752026
-1.8200000000 0.0000000000 -0.0085808189 0.0106709749
-1.8133333333 0.0000000000 -0.0084833296 0.0106070433
-1.8066666667 0.0000000000 -0.0083458351 0.0104837153
-1.8000000000 0.0000000000 -0.0081703789 0.0103022574
-1.7933333333 0.0000000000 -0.0079596773 0.0100649126
-1.7866666667 0.0000000000 -0.0077171006 0.0097749050
-1.7800000000 0.0000000000 -0.0074466443 0.0094364302
-1.7733333333 0.0000000000 -0.0071528901 0.0090546304
-1.7666666667 0.0000000000 -0.0068409579 0.0086355564
-1.7600000000 0.0000000000 -0.0065164468 0.0081861133
-1.7533333333 0.0000000000 -0.0061853690 0.0077139936
-1.7466666667 0.0000000000 -0.0058540740 0.0072275947
-1.7400000000 0.0000000000 -0.0055291669 0.0067359245
-1.7333333333 0.0000000000 -0.0052174188 0.0062484939
-1.7266666667 0.0000000000 -0.0049256733 0.0057751978
-1.7200000000 0.0000000000 -0.0046607478 0.0053261867
-1.7133333333 0.0000000000 -0.0044293327 0.0049117290
-1.7066666667 0.0000000000 -0.0042378882 0.0045420662
-1.7000000000 0.0000000000 -0.0040925421 0.0042272633
-1.6933333333 0.0000000000 -0.0039989879 0.0039770550
-1.6866666667 0.0000000000 -0.0039623864 0.0038006908
-1.6800000000 0.0000000000 -0.0039872712 0.0037067808
-1.6733333333 0.0000000000 -0.0040774603 0.0037031440
-1.6666666667 0.0000000000 -0.0042359746 0.0037966615
-1.6600000000 0.0000000000 -0.0044649652 0.0039931370
-1.6533333333 0.0000000000 -0.0047656507 0.0042971667
-1.6466666667 0.0000000000 -0.0051382650 0.0047120205
-1.6400000000 0.0000000000 -0.0055820183 0.0052395365
-1.6333333333 0.0000000000 -0.0060950705 0.0058800322
-1.6266666667 0.0000000000 -0.0066745188 0.0066322314
-1.6200000000 0.0000000000 -0.0073164003 0.0074932117
-1.6133333333 0.0000000000 -0.0080157094 0.0084583720
-1.6066666667 0.0000000000 -0.0087664310 0.0095214218
-1.6000000000 0.0000000000 -0.0095615889 0.0106743942
-1.5933333333 0.0000000000 -0.0103933100 0.0119076822
-1.5866666667 0.0000000000 -0.0112529036 0.0132100997
-1.5800000000 0.0000000000 -0.0121309554 0.0145689677
-1.5733333333 0.0000000000 -0.0130174355 0.0159702243
-1.5666666667 0.0000000000 -0.0139018194 0.0173985608
-1.5600000000 0.0000000000 -0.0147732207 0.0188375799
-1.5533333333 0.0000000000 -0.0156205351 0.0202699782
-1.5466666667 0.0000000000 -0.0164325927 0.0216777503
-1.5400000000 0.0000000000 -0.0171983181 0.0230424124
-1.5333333333 0.0000000000 -0.0179068967 0.0243452453
-1.5266666667 0.0000000000 -0.0185479437 0.0255675529
-1.5200000000 0.0000000000 -0.0191116756 0.0266909355
-1.5133333333 0.0000000000 -0.0195890810 0.0276975736
-1.5066666667 0.0000000000 -0.0199720885 0.0285705206
-1.5000000000 0.0000000000 -0.0202537304 0.0292940012
-1.4933333333 0.0000000000 -0.0204282981 0.0298537116
-1.4866666667 0.0000000000 -0.0204914895 0.0302371186
-1.4800000000 0.0000000000 -0.0204405438 0.0304337549
-1.4733333333 0.0000000000 -0.0202743628 0.0304355053
-1.4666666667 0.0000000000 -0.0199936168 0.0302368818
-1.4600000000 0.0000000000 -0.0196008324 0.0298352840
-1.4533333333 0.0000000000 -0.0191004611 0.0292312401
-1.4466666667 0.0000000000 -0.0184989269 0.0284286266
-1.4400000000 0.0000000000 -0.0178046510 0.0274348622
-1.4333333333 0.0000000000 -0.0170280535 0.0262610735
-1.4266666667 0.0000000000 -0.0161815304 0.0249222300
-1.4200000000 0.0000000000 -0.0152794045 0.0234372445
-1.4133333333 0.0000000000 -0.0143378521 0.0218290375
-1.4066666667 0.0000000000 -0.0133748020 0.0201245638
-1.4000000000 0.0000000000 -0.0124098108 0.0183547984
-1.3933333333 0.0000000000 -0.0114639108 0.0165546817
-1.3866666667 0.0000000000 -0.0105594350 0.0147630220
-1.3800000000 0.0000000000 -0.0097198178 0.0130223558
-1.3733333333 0.0000000000 -0.0089693731 0.0113787646
-1.3666666667 0.0000000000 -0.0083330524 0.0098816495
-1.3600000000 0.0000000000 -0.0078361836 0.0085834642
-1.3533333333 0.0000000000 -0.0075041933 0.0075394072
-1.3466666667 0.0000000000 -0.0073623146 0.0068070754
-1.3400000000 0.0000000000 -0.0074352833 0.0064460807
-1.3333333333 0.0000000000 -0.0077470243 0.0065176326
-1.3266666667 0.0000000000 -0.0083203332 0.0070840899
-1.3200000000 0.0000000000 -0.0091765537 0.0082084836
-1.3133333333 0.0000000000 -0.0103352556 0.0099540168
-1.3066666667 0.0000000000 -0.0118139167 0.0123835434
-1.3000000000 0.0000000000 -0.0136276101 0.0155590314
-1.2933333333 0.0000000000 -0.0157887036 0.0195410149
-1.2866666667 0.0000000000 -0.0183065706 0.0243880398
-1.2800000000 0.0000000000 -0.0211873191 0.0301561075
-1.2733333333 0.0000000000 -0.0244335397 0.0368981226
-1.2666666667 0.0000000000 -0.0280440773 0.0446633495
-1.2600000000 0.0000000000 -0.0320138281 0.0534968824
-1.2533333333 0.0000000000 -0.0363335652 0.0634391350
-1.2466666667 0.0000000000 -0.0409897962 0.0745253543
-1.2400000000 0.0000000000 -0.0459646529 0.0867851634
-1.2333333333 0.0000000000 -0.0512358175 0.1002421388
-1.2266666667 0.0000000000 -0.0567764852 0.1149134262
-1.2200000000 0.0000000000 -0.0625553659 0.1308093986
-1.2133333333 0.0000000000 -0.0685367246 0.1479333626
-1.2066666667 0.0000000000 -0.0746804632 0.1662813140
-1.2000000000 0.0000000000 -0.0809422419 0.1858417477
-1.1933333333 0.0000000000 -0.0872736420 0.2065955245
-1.1866666667 0.0000000000 -0.0936223683 0.2285157957
-1.1800000000 0.0000000000 -0.0999324917 0.2515679897
-1.1733333333 0.0000000000 -0.1061447292 0.2757098591
-1.1666666667 0.0000000000 -0.1121967620 0.3008915917
-1.1600000000 0.0000000000 -0.1180235875 0.3270559835
-1.1533333333 0.0000000000 -0.1235579049 0.3541386741
-1.1466666667 0.0000000000 -0.1287305308 0.3820684443
-1.1400000000 0.0000000000 -0.1334708427 0.4107675727
-1.1333333333 0.0000000000 -0.1377072466 0.4401522508
-1.1266666667 0.0000000000 -0.1413676663 0.4701330527
-1.1200000000 0.0000000000 -0.1443800497 0.5006154574
-1.1133333333 0.0000000000 -0.1466728894 0.5315004191
-1.1066666667 0.0000000000 -0.1481757532 0.5626849817
-1.1000000000 0.0000000000 -0.1488198203 0.5940629328
-1.0933333333 0.0000000000 -0.1485384196 0.6255254928
-1.0866666667 0.0000000000 -0.1472675653 0.6569620328
-1.0800000000 0.0000000000 -0.1449464862 0.6882608162
-1.0733333333 0.0000000000 -0.1415181436 0.7193097584
-1.0666666667 0.0000000000 -0.1369297350 0.7499971972
-1.0600000000 0.0000000000 -0.1311331782 0.7802126698
-1.0533333333 0.0000000000 -0.1240855727 0.8098476871
-1.0466666667 0.0000000000 -0.1157496342 0.8387965019
-1.0400000000 0.0000000000 -0.1060940985 0.8669568620
-1.0333333333 0.0000000000 -0.0950940924 0.8942307438
-1.0266666667 0.0000000000 -0.0827314670 0.9205250584
-1.0200000000 0.0000000000 -0.0689950913 0.9457523263
-1.0133333333 0.0000000000 -0.0538811039 0.9698313126
-1.0066666667 0.0000000000 -0.0373931196 0.9926876188
-1.0000000000 0.5000000000 -0.0195423898 1.0142542257
-0.9933333333 1.0000000000 -0.0003479145 1.0344719818
-0.9866666667 1.0000000000 0.0201634949 1.0532900346
-0.9800000000 1.0000000000 0.0419572030 1.0706661985
-0.9733333333 1.0000000000 0.0649907885 1.0865672584
-0.9666666667 1.0000000000 0.0892141336 1.1009692049
-0.9600000000 1.0000000000 0.1145695634 1.1138573988
-0.9533333333 1.0000000000 0.1409920353 1.1252266634
-0.9466666667 1.0000000000 0.1684093782 1.1350813043
-0.9400000000 1.0000000000 0.1967425782 1.1434350551
-0.9333333333 1.0000000000 0.2259061115 1.1503109501
-0.9266666667 1.0000000000 0.2558083202 1.1557411238
-0.9200000000 1.0000000000 0.2863518309 1.1597665400
-0.9133333333 1.0000000000 0.3174340115 1.1624366517
-0.9066666667 1.0000000000 0.3489474650 1.1638089938
-0.9000000000 1.0000000000 0.3807805560 1.1639487129
-0.8933333333 1.0000000000 0.4128179679 1.1629280378
-0.8866666667 1.0000000000 0.4449412854 1.1608256934
-0.8800000000 1.0000000000 0.4770296006 1.1577262653
-0.8733333333 1.0000000000 0.5089601380 1.1537195171
-0.8666666667 1.0000000000 0.5406088940 1.1488996683
-0.8600000000 1.0000000000 0.5718512885 1.1433646377
-0.8533333333 1.0000000000 0.6025628222 1.1372152581
-0.8466666667 1.0000000000 0.6326197382 1.1305544688
-0.8400000000 1.0000000000 0.6618996816 1.1234864928
-0.8333333333 1.0000000000 0.6902823545 1.1161160050
-0.8266666667 1.0000000000 0.7176501615 1.1085472973
-0.8200000000 1.0000000000 0.7438888427 1.1008834492
-0.8133333333 1.0000000000 0.7688880896 1.0932255084
-0.8066666667 1.0000000000 0.7925421405 1.0856716894
-0.8000000000 1.0000000000 0.8147503520 1.0783165959
-0.7933333333 1.0000000000 0.8354177438 1.0712504727
-0.7866666667 1.0000000000 0.8544555117 1.0645584947
-0.7800000000 1.0000000000 0.8717815086 1.0583200964
-0.7733333333 1.0000000000 0.8873206882 1.0526083486
-0.7666666667 1.0000000000 0.9010055111 1.0474893867
-0.7600000000 1.0000000000 0.9127763085 1.0430218955
-0.7533333333 1.0000000000 0.9225816046 1.0392566530
-0.7466666667 1.0000000000 0.9303783928 1.0362361390
-0.7400000000 1.0000000000 0.9361323666 1.0339942092
-0.7333333333 1.0000000000 0.9398181029 1.0325558388
-0.7266666667 1.0000000000 0.9414191965 1.0319369357
-0.7200000000 1.0000000000 0.9409283464 1.0321442274
-0.7133333333 1.0000000000 0.9383473918 1.0331752187
-0.7066666667 1.0000000000 0.9336872993 1.0350182234
-0.7000000000 1.0000000000 0.9269681003 1.0376524675
-0.6933333333 1.0000000000 0.9182187802 1.0410482644
-0.6866666667 1.0000000000 0.9074771186 1.0451672591
-0.6800000000 1.0000000000 0.8947894832 1.0499627398
-0.6733333333 1.0000000000 0.8802105773 1.0553800151
-0.6666666667 1.0000000000 0.8638031429 1.0613568521
-0.6600000000 1.0000000000 0.8456376216 1.0678239731
-0.6533333333 1.0000000000 0.8257917741 1.0747056059
-0.6466666667 1.0000000000 0.8043502622 1.0819200840
-0.6400000000 1.0000000000 0.7814041933 1.0893804911
-0.6333333333 1.0000000000 0.7570506327 1.0969953456
-0.6266666667 1.0000000000 0.7313920846 1.1046693194
-0.6200000000 1.0000000000 0.7045359449 1.1123039844
-0.6133333333 1.0000000000 0.6765939303 1.1197985827
-0.6066666667 1.0000000000 0.6476814849 1.1270508125
-0.6000000000 1.0000000000 0.6179171693 1.1339576258
-0.5933333333 1.0000000000 0.5874220349 1.1404160296
-0.5866666667 1.0000000000 0.5563189871 1.1463238856
-0.5800000000 1.0000000000 0.5247321412 1.1515807033
-0.5733333333 1.0000000000 0.4927861740 1.1560884176
-0.5666666667 1.0000000000 0.4606056761 1.1597521489
-0.5600000000 1.0000000000 0.4283145072 1.1624809366
-0.5533333333 1.0000000000 0.3960351590 1.1641884428
-0.5466666667 1.0000000000 0.3638881291 1.1647936202
-0.5400000000 1.0000000000 0.3319913098 1.1642213393
-0.5333333333 1.0000000000 0.3004593946 1.1624029706
-0.5266666667 1.0000000000 0.2694033072 1.1592769179
-0.5200000000 1.0000000000 0.2389296547 1.1547890981
-0.5133333333 1.0000000000 0.2091402100 1.1488933653
-0.5066666667 1.0000000000 0.1801314246 1.1415518754
-0.5000000000 1.0000000000 0.1519939770 1.1327353890
-0.4933333333 1.0000000000 0.1248123566 1.1224235114
-0.4866666667 1.0000000000 0.0986644887 1.1106048668
-0.4800000000 1.0000000000 0.0736213995 1.0972772075
-0.4733333333 1.0000000000 0.0497469268 1.0824474555
-0.4666666667 1.0000000000 0.0270974745 1.0661316788
-0.4600000000 1.0000000000 0.0057218154 1.0483550014
-0.4533333333 1.0000000000 -0.0143390589 1.0291514481
-0.4466666667 0.0000000000 -0.0330520377 1.0085637267
-0.4400000000 0.0000000000 -0.0503919429 0.9866429477
-0.4333333333 0.0000000000 -0.0663415298 0.9634482861
-0.4266666667 0.0000000000 -0.0808914383 0.9390465856
-0.4200000000 0.0000000000 -0.0940400953 0.9135119110
-0.4133333333 0.0000000000 -0.1057935680 0.8869250502
-0.4066666667 0.0000000000 -0.1161653706 0.8593729705
-0.4000000000 0.0000000000 -0.1251762243 0.8309482340
-0.3933333333 0.0000000000 -0.1328537736 0.8017483760
-0.3866666667 0.0000000000 -0.1392322605 0.7718752504
-0.3800000000 0.0000000000 -0.1443521588 0.7414343489
-0.3733333333 0.0000000000 -0.1482597722 0.7105340971
-0.3666666667 0.0000000000 -0.1510067975 0.6792851341
-0.3600000000 0.0000000000 -0.1526498577 0.6477995807
-0.3533333333 0.0000000000 -0.1532500076 0.6161903005
-0.3466666667 0.0000000000 -0.1528722164 0.5845701611
-0.3400000000 0.0000000000 -0.1515848297 0.5530512992
-0.3333333333 0.0000000000 -0.1494590166 0.5217443958
-0.3266666667 0.0000000000 -0.1465682053 0.4907579661
-0.3200000000 0.0000000000 -0.1429875113 0.4601976699
-0.3133333333 0.0000000000 -0.1387931630 0.4301656465
-0.3066666667 0.0000000000 -0.1340619283 0.4007598798
-0.3000000000 0.0000000000 -0.1288705481 0.3720735967
-0.2933333333 0.0000000000 -0.1232951789 0.3441947046
-0.2866666667 0.0000000000 -0.1174108508 0.3172052703
-0.2800000000 0.0000000000 -0.1112909435 0.2911810447
-0.2733333333 0.0000000000 -0.1050066852 0.2661910370
-0.2666666667 0.0000000000 -0.0986266778 0.2422971395
-0.2600000000 0.0000000000 -0.0922164524 0.2195538073
-0.2533333333 0.0000000000 -0.0858380577 0.1980077935
-0.2466666667 0.0000000000 -0.0795496852 0.1776979428
-0.2400000000 0.0000000000 -0.0734053334 0.1586550436
-0.2333333333 0.0000000000 -0.0674545140 0.1409017393
-0.2266666667 0.0000000000 -0.0617420013 0.1244525007
-0.2200000000 0.0000000000 -0.0563076277 0.1093136573
-0.2133333333 0.0000000000 -0.0511861250 0.0954834877
-0.2066666667 0.0000000000 -0.0464070144 0.0829523697
-0.2000000000 0.0000000000 -0.0419945440 0.0717029852
-0.1933333333 0.0000000000 -0.0379676747 0.0617105821
-0.1866666667 0.0000000000 -0.0343401138 0.0529432876
-0.1800000000 0.0000000000 -0.0311203961 0.0453624727
-0.1733333333 0.0000000000 -0.0283120101 0.0389231633
-0.1666666667 0.0000000000 -0.0259135693 0.0335744957
-0.1600000000 0.0000000000 -0.0239190249 0.0292602125
-0.1533333333 0.0000000000 -0.0223179195 0.0259191952
-0.1466666667 0.0000000000 -0.0210956763 0.0234860284
-0.1400000000 0.0000000000 -0.0202339238 0.0218915934
-0.1333333333 0.0000000000 -0.0197108502 0.0210636839
-0.1266666667 0.0000000000 -0.0195015852 0.0209276420
-0.1200000000 0.0000000000 -0.0195786047 0.0214070064
-0.1133333333 0.0000000000 -0.0199121543 0.0224241717
-0.1066666667 0.0000000000 -0.0204706873 0.0239010499
-0.1000000000 0.0000000000 -0.0212213137 0.0257597324
-0.0933333333 0.0000000000 -0.0221302538 0.0279231454
-0.0866666667 0.0000000000 -0.0231632938 0.0303156949
-0.0800000000 0.0000000000 -0.0242862375 0.0328638956
-0.0733333333 0.0000000000 -0.0254653506 0.0354969803
-0.0666666667 0.0000000000 -0.0266677919 0.0381474833
-0.0600000000 0.0000000000 -0.0278620289 0.0407517960
-0.0533333333 0.0000000000 -0.0290182315 0.0432506879
-0.0466666667 0.0000000000 -0.0301086422 0.0455897914
-0.0400000000 0.0000000000 -0.0311079173 0.0477200446
-0.0333333333 0.0000000000 -0.0319934362 0.0495980916
-0.0266666667 0.0000000000 -0.0327455767 0.0511866342
-0.0200000000 0.0000000000 -0.0333479518 0.0524547348
-0.0133333333 0.0000000000 -0.0337876076 0.0533780673
-0.0066666667 0.0000000000 -0.0340551789 0.0539391138
0.0000000000 0.0000000000 -0.0341450012 0.0541273067
0.0066666667 0.0000000000 -0.0340551789 0.0539391138
0.0133333333 0.0000000000 -0.0337876076 0.0533780673
0.0200000000 0.0000000000 -0.0333479518 0.0524547348
0.0266666667 0.0000000000 -0.0327455767 0.0511866342
0.0333333333 0.0000000000 -0.0319934362 0.0495980916
0.0400000000 0.0000000000 -0.0311079173 0.0477200446
0.0466666667 0.0000000000 -0.0301086422 0.0455897914
0.0533333333 0.0000000000 -0.0290182315 0.0432506879
0.0600000000 0.0000000000 -0.0278620289 0.0407517960
0.0666666667 0.0000000000 -0.0266677919 0.0381474833
0.0733333333 0.0000000000 -0.0254653506 0.0354969803
0.0800000000 0.0000000000 -0.0242862375 0.0328638956
0.0866666667 0.0000000000 -0.0231632938 0.0303156949
0.0933333333 0.0000000000 -0.0221302538 0.0279231454
0.1000000000 0.0000000000 -0.0212213137 0.0257597324
0.1066666667 0.0000000000 -0.0204706873 0.0239010499
0.1133333333 0.0000000000 -0.0199121543 0.0224241717
0.1200000000 0.0000000000 -0.0195786047 0.0214070064
0.1266666667 0.0000000000 -0.0195015852 0.0209276420
0.1333333333 0.0000000000 -0.0197108502 0.0210636839
0.1400000000 0.0000000000 -0.0202339238 0.0218915934
0.1466666667 0.0000000000 -0.0210956763 0.0234860284
0.1533333333 0.0000000000 -0.0223179195 0.0259191952
0.1600000000 0.0000000000 -0.0239190249 0.0292602125
0.1666666667 0.0000000000 -0.0259135693 0.0335744957
0.1733333333 0.0000000000 -0.0283120101 0.0389231633
0.1800000000 0.0000000000 -0.0311203961 0.0453624727
0.1866666667 0.0000000000 -0.0343401138 0.0529432876
0.1933333333 0.0000000000 -0.0379676747 0.0617105821
0.2000000000 0.0000000000 -0.0419945440 0.0717029852
0.2066666667 0.0000000000 -0.0464070144 0.0829523697
0.2133333333 0.0000000000 -0.0511861250 0.0954834877
0.2200000000 0.0000000000 -0.0563076277 0.1093136573
0.2266666667 0.0000000000 -0.0617420013 0.1244525007
0.2333333333 0.0000000000 -0.0674545140 0.1409017393
0.2400000000 0.0000000000 -0.0734053334 0.1586550436
0.2466666667 0.0000000000 -0.0795496852 0.1776979428
0.2533333333 0.0000000000 -0.0858380577 0.1980077935
0.2600000000 0.0000000000 -0.0922164524 0.2195538073
0.2666666667 0.0000000000 -0.0986266778 0.2422971395
0.2733333333 0.0000000000 -0.1050066852 0.2661910370
0.2800000000 0.0000000000 -0.1112909435 0.2911810447
0.2866666667 0.0000000000 -0.1174108508 0.3172052703
0.2933333333 0.0000000000 -0.1232951789 0.3441947046
0.3000000000 0.0000000000 -0.1288705481 0.3720735967
0.3066666667 0.0000000000 -0.1340619283 0.4007598798
0.3133333333 0.0000000000 -0.1387931630 0.4301656465
0.3200000000 0.0000000000 -0.1429875113 0.4601976699
0.3266666667 0.0000000000 -0.1465682053 0.4907579661
0.3333333333 0.0000000000 -0.1494590166 0.5217443958
0.3400000000 0.0000000000 -0.1515848297 0.5530512992
0.3466666667 0.0000000000 -0.1528722164 0.5845701611
0.3533333333 0.0000000000 -0.1532500076 0.6161903005
0.3600000000 0.0000000000 -0.1526498577 0.6477995807
0.3666666667 0.0000000000 -0.1510067975 0.6792851341
0.3733333333 0.0000000000 -0.1482597722 0.7105340971
0.3800000000 0.0000000000 -0.1443521588 0.7414343489
0.3866666667 0.0000000000 -0.1392322605 0.7718752504
0.3933333333 0.0000000000 -0.1328537736 0.8017483760
0.4000000000 0.0000000000 -0.1251762243 0.8309482340
0.4066666667 0.0000000000 -0.1161653706 0.8593729705
0.4133333333 0.0000000000 -0.1057935680 0.8869250502
0.4200000000 0.0000000000 -0.0940400953 0.9135119110
0.4266666667 0.0000000000 -0.0808914383 0.9390465856
0.4333333333 0.0000000000 -0.0663415298 0.9634482861
0.4400000000 0.0000000000 -0.0503919429 0.9866429477
0.4466666667 0.0000000000 -0.0330520377 1.0085637267
0.4533333333 1.0000000000 -0.0143390589 1.0291514481
0.4600000000 1.0000000000 0.0057218154 1.0483550014
0.4666666667 1.0000000000 0.0270974745 1.0661316788
0.4733333333 1.0000000000 0.0497469268 1.0824474555
0.4800000000 1.0000000000 0.0736213995 1.0972772075
0.4866666667 1.0000000000 0.0986644887 1.1106048668
0.4933333333 1.0000000000 0.1248123566 1.1224235114
0.5000000000 1.0000000000 0.1519939770 1.1327353890
0.5066666667 1.0000000000 0.1801314246 1.1415518754
0.5133333333 1.0000000000 0.2091402100 1.1488933653
0.5200000000 1.0000000000 0.2389296547 1.1547890981
0.5266666667 1.0000000000 0.2694033072 1.1592769179
0.5333333333 1.0000000000 0.3004593946 1.1624029706
0.5400000000 1.0000000000 0.3319913098 1.1642213393
0.5466666667 1.0000000000 0.3638881291 1.1647936202
0.5533333333 1.0000000000 0.3960351590 1.1641884428
0.5600000000 1.0000000000 0.4283145072 1.1624809366
0.5666666667 1.0000000000 0.4606056761 1.1597521489
0.5733333333 1.0000000000 0.4927861740 1.1560884176
0.5800000000 1.0000000000 0.5247321412 1.1515807033
0.5866666667 1.0000000000 0.5563189871 1.1463238856
0.5933333333 1.0000000000 0.5874220349 1.1404160296
0.6000000000 1.0000000000 0.6179171693 1.1339576258
0.6066666667 1.0000000000 0.6476814849 1.1270508125
0.6133333333 1.0000000000 0.6765939303 1.1197985827
0.6200000000 1.0000000000 0.7045359449 1.1123039844
0.6266666667 1.0000000000 0.7313920846 1.1046693194
0.6333333333 1.0000000000 0.7570506327 1.0969953456
0.6400000000 1.0000000000 0.7814041933 1.0893804911
0.6466666667 1.0000000000 0.8043502622 1.0819200840
0.6533333333 1.0000000000 0.8257917741 1.0747056059
0.6600000000 1.0000000000 0.8456376216 1.0678239731
0.6666666667 1.0000000000 0.8638031429 1.0613568521
0.6733333333 1.0000000000 0.8802105773 1.0553800151
0.6800000000 1.0000000000 0.8947894832 1.0499627398
0.6866666667 1.0000000000 0.9074771186 1.0451672591
0.6933333333 1.0000000000 0.9182187802 1.0410482644
0.7000000000 1.0000000000 0.9269681003 1.0376524675
0.7066666667 1.0000000000 0.9336872993 1.0350182234
0.7133333333 1.0000000000 0.9383473918 1.0331752187
0.7200000000 1.0000000000 0.9409283464 1.0321442274
0.7266666667 1.0000000000 0.9414191965 1.0319369357
0.7333333333 1.0000000000 0.9398181029 1.0325558388
0.7400000000 1.0000000000 0.9361323666 1.0339942092
0.7466666667 1.0000000000 0.9303783928 1.0362361390
0.7533333333 1.0000000000 0.9225816046 1.0392566530
0.7600000000 1.0000000000 0.9127763085 1.0430218955
0.7666666667 1.0000000000 0.9010055111 1.0474893867
0.7733333333 1.0000000000 0.8873206882 1.0526083486
0.7800000000 1.0000000000 0.8717815086 1.0583200964
0.7866666667 1.0000000000 0.8544555117 1.0645584947
0.7933333333 1.0000000000 0.8354177438 1.0712504727
0.8000000000 1.0000000000 0.8147503520 1.0783165959
0.8066666667 1.0000000000 0.7925421405 1.0856716894
0.8133333333 1.0000000000 0.7688880896 1.0932255084
0.8200000000 1.0000000000 0.7438888427 1.1008834492
0.8266666667 1.0000000000 0.7176501615 1.1085472973
0.8333333333 1.0000000000 0.6902823545 1.1161160050
0.8400000000 1.0000000000 0.6618996816 1.1234864928
0.8466666667 1.0000000000 0.6326197382 1.1305544688
0.8533333333 1.0000000000 0.6025628222 1.1372152581
0.8600000000 1.0000000000 0.5718512885 1.1433646377
0.8666666667 1.0000000000 0.5406088940 1.1488996683
0.8733333333 1.0000000000 0.5089601380 1.1537195171
0.8800000000 1.0000000000 0.4770296006 1.1577262653
0.8866666667 1.0000000000 0.4449412854 1.1608256934
0.8933333333 1.0000000000 0.4128179679 1.1629280378
0.9000000000 1.0000000000 0.3807805560 1.1639487129
0.9066666667 1.0000000000 0.3489474650 1.1638089938
0.9133333333 1.0000000000 0.3174340115 1.1624366517
0.9200000000 1.0000000000 0.2863518309 1.1597665400
0.9266666667 1.0000000000 0.2558083202 1.1557411238
0.9333333333 1.0000000000 0.2259061115 1.1503109501
0.9400000000 1.0000000000 0.1967425782 1.1434350551
0.9466666667 1.0000000000 0.1684093782 1.1350813043
0.9533333333 1.0000000000 0.1409920353 1.1252266634
0.9600000000 1.0000000000 0.1145695634 1.1138573988
0.9666666667 1.0000000000 0.0892141336 1.1009692049
0.9733333333 1.0000000000 0.0649907885 1.0865672584
0.9800000000 1.0000000000 0.0419572030 1.0706661985
0.9866666667 1.0000000000 0.0201634949 1.0532900346
0.9933333333 1.0000000000 -0.0003479145 1.0344719818
1.0000000000 0.5000000000 -0.0195423898 1.0142542257
1.0066666667 0.0000000000 -0.0373931196 0.9926876188
1.0133333333 0.0000000000 -0.0538811039 0.9698313126
1.0200000000 0.0000000000 -0.0689950913 0.9457523263
1.0266666667 0.0000000000 -0.0827314670 0.9205250584
1.0333333333 0.0000000000 -0.0950940924 0.8942307438
1.0400000000 0.0000000000 -0.1060940985 0.8669568620
1.0466666667 0.0000000000 -0.1157496342 0.8387965019
1.0533333333 0.0000000000 -0.1240855727 0.8098476871
1.0600000000 0.0000000000 -0.1311331782 0.7802126698
1.0666666667 0.0000000000 -0.1369297350 0.7499971972
1.0733333333 0.0000000000 -0.1415181436 0.7193097584
1.0800000000 0.0000000000 -0.1449464862 0.6882608162
1.0866666667 0.0000000000 -0.1472675653 0.6569620328
1.0933333333 0.0000000000 -0.1485384196 0.6255254928
1.1000000000 0.0000000000 -0.1488198203 0.5940629328
1.1066666667 0.0000000000 -0.1481757532 0.5626849817
1.1133333333 0.0000000000 -0.1466728894 0.5315004191
1.1200000000 0.0000000000 -0.1443800497 0.5006154574
1.1266666667 0.0000000000 -0.1413676663 0.4701330527
1.1333333333 0.0000000000 -0.1377072466 0.4401522508
1.1400000000 0.0000000000 -0.1334708427 0.4107675727
1.1466666667 0.0000000000 -0.1287305308 0.3820684443
1.1533333333 0.0000000000 -0.1235579049 0.3541386741
1.1600000000 0.0000000000 -0.1180235875 0.3270559835
1.1666666667 0.0000000000 -0.1121967620 0.3008915917
1.1733333333 0.0000000000 -0.1061447292 0.2757098591
1.1800000000 0.0000000000 -0.0999324917 0.2515679897
1.1866666667 0.0000000000 -0.0936223683 0.2285157957
1.1933333333 0.0000000000 -0.0872736420 0.2065955245
1.2000000000 0.0000000000 -0.0809422419 0.1858417477
1.2066666667 0.0000000000 -0.0746804632 0.1662813140
1.2133333333 0.0000000000 -0.0685367246 0.1479333626
1.2200000000 0.0000000000 -0.0625553659 0.1308093986
1.2266666667 0.0000000000 -0.0567764852 0.1149134262
1.2333333333 0.0000000000 -0.0512358175 0.1002421388
1.2400000000 0.0000000000 -0.0459646529 0.0867851634
1.2466666667 0.0000000000 -0.0409897962 0.0745253543
1.2533333333 0.0000000000 -0.0363335652 0.0634391350
1.2600000000 0.0000000000 -0.0320138281 0.0534968824
1.2666666667 0.0000000000 -0.0280440773 0.0446633495
1.2733333333 0.0000000000 -0.0244335397 0.0368981226
1.2800000000 0.0000000000 -0.0211873191 0.0301561075
1.2866666667 0.0000000000 -0.0183065706 0.0243880398
1.2933333333 0.0000000000 -0.0157887036 0.0195410149
1.3000000000 0.0000000000 -0.0136276101 0.0155590314
1.3066666667 0.0000000000 -0.0118139167 0.0123835434
1.3133333333 0.0000000000 -0.0103352556 0.0099540168
1.3200000000 0.0000000000 -0.0091765537 0.0082084836
1.3266666667 0.0000000000 -0.0083203332 0.0070840899
1.3333333333 0.0000000000 -0.0077470243 0.0065176326
1.3400000000 0.0000000000 -0.0074352833 0.0064460807
1.3466666667 0.0000000000 -0.0073623146 0.0068070754
1.3533333333 0.0000000000 -0.0075041933 0.0075394072
1.3600000000 0.0000000000 -0.0078361836 0.0085834642
1.3666666667 0.0000000000 -0.0083330524 0.0098816495
1.3733333333 0.0000000000 -0.0089693731 0.0113787646
1.3800000000 0.0000000000 -0.0097198178 0.0130223558
1.3866666667 0.0000000000 -0.0105594350 0.0147630220
1.3933333333 0.0000000000 -0.0114639108 0.0165546817
1.4000000000 0.0000000000 -0.0124098108 0.0183547984
1.4066666667 0.0000000000 -0.0133748020 0.0201245638
1.4133333333 0.0000000000 -0.0143378521 0.0218290375
1.4200000000 0.0000000000 -0.0152794045 0.0234372445
1.4266666667 0.0000000000 -0.0161815304 0.0249222300
1.4333333333 0.0000000000 -0.0170280535 0.0262610735
1.4400000000 0.0000000000 -0.0178046510 0.0274348622
1.4466666667 0.0000000000 -0.0184989269 0.0284286266
1.4533333333 0.0000000000 -0.0191004611 0.0292312401
1.4600000000 0.0000000000 -0.0196008324 0.0298352840
1.4666666667 0.0000000000 -0.0199936168 0.0302368818
1.4733333333 0.0000000000 -0.0202743628 0.0304355053
1.4800000000 0.0000000000 -0.0204405438 0.0304337549
1.4866666667 0.0000000000 -0.0204914895 0.0302371186
1.4933333333 0.0000000000 -0.0204282981 0.0298537116
1.5000000000 0.0000000000 -0.0202537304 0.0292940012
1.5066666667 0.0000000000 -0.0199720885 0.0285705206
1.5133333333 0.0000000000 -0.0195890810 0.0276975736
1.5200000000 0.0000000000 -0.0191116756 0.0266909355
1.5266666667 0.0000000000 -0.0185479437 0.0255675529
1.5333333333 0.0000000000 -0.0179068967 0.0243452453
1.5400000000 0.0000000000 -0.0171983181 0.0230424124
1.5466666667 0.0000000000 -0.0164325927 0.0216777503
1.5533333333 0.0000000000 -0.0156205351 0.0202699782
1.5600000000 0.0000000000 -0.0147732207 0.0188375799
1.5666666667 0.0000000000 -0.0139018194 0.0173985608
1.5733333333 0.0000000000 -0.0130174355 0.0159702243
1.5800000000 0.0000000000 -0.0121309554 0.0145689677
1.5866666667 0.0000000000 -0.0112529036 0.0132100997
1.5933333333 0.0000000000 -0.0103933100 0.0119076822
1.6000000000 0.0000000000 -0.0095615889 0.0106743942
1.6066666667 0.0000000000 -0.0087664310 0.0095214218
1.6133333333 0.0000000000 -0.0080157094 0.0084583720
1.6200000000 0.0000000000 -0.0073164003 0.0074932117
1.6266666667 0.0000000000 -0.0066745188 0.0066322314
1.6333333333 0.0000000000 -0.0060950705 0.0058800322
1.6400000000 0.0000000000 -0.0055820183 0.0052395365
1.6466666667 0.0000000000 -0.0051382650 0.0047120205
1.6533333333 0.0000000000 -0.0047656507 0.0042971667
1.6600000000 0.0000000000 -0.0044649652 0.0039931370
1.6666666667 0.0000000000 -0.0042359746 0.0037966615
1.6733333333 0.0000000000 -0.0040774603 0.0037031440
1.6800000000 0.0000000000 -0.0039872712 0.0037067808
1.6866666667 0.0000000000 -0.0039623864 0.0038006908
1.6933333333 0.0000000000 -0.0039989879 0.0039770550
1.7000000000 0.0000000000 -0.0040925421 0.0042272633
1.7066666667 0.0000000000 -0.0042378882 0.0045420662
1.7133333333 0.0000000000 -0.0044293327 0.0049117290
1.7200000000 0.0000000000 -0.0046607478 0.0053261867
1.7266666667 0.0000000000 -0.0049256733 0.0057751978
1.7333333333 0.0000000000 -0.0052174188 0.0062484939
1.7400000000 0.0000000000 -0.0055291669 0.0067359245
1.7466666667 0.0000000000 -0.0058540740 0.0072275947
1.7533333333 0.0000000000 -0.0061853690 0.0077139936
1.7600000000 0.0000000000 -0.0065164468 0.0081861133
1.7666666667 0.0000000000 -0.0068409579 0.0086355564
1.7733333333 0.0000000000 -0.0071528901 0.0090546304
1.7800000000 0.0000000000 -0.0074466443 0.0094364302
1.7866666667 0.0000000000 -0.0077171006 0.0097749050
1.7933333333 0.0000000000 -0.0079596773 0.0100649126
1.8000000000 0.0000000000 -0.0081703789 0.0103022574
1.8066666667 0.0000000000 -0.0083458351 0.0104837153
1.8133333333 0.0000000000 -0.0084833296 0.0106070433
1.8200000000 0.0000000000 -0.0085808189 0.0106709749
1.8266666667 0.0000000000 -0.0086369401 0.0106752026
1.8333333333 0.0000000000 -0.0086510101 0.0106203468
1.8400000000 0.0000000000 -0.0086230138 0.0105079132
1.8466666667 0.0000000000 -0.0085535837 0.0103402391
1.8533333333 0.0000000000 -0.0084439710 0.0101204291
1.8600000000 0.0000000000 -0.0082960079 0.0098522835
1.8666666667 0.0000000000 -0.0081120633 0.0095402173
1.8733333333 0.0000000000 -0.0078949920 0.0091891753
1.8800000000 0.0000000000 -0.0076480775 0.0088045405
1.8866666667 0.0000000000 -0.0073749717 0.0083920408
1.8933333333 0.0000000000 -0.0070796293 0.0079576528
1.9000000000 0.0000000000 -0.0067662409 0.0075075056
1.9066666667 0.0000000000 -0.0064391641 0.0070477857
1.9133333333 0.0000000000 -0.0061028539 0.0065846436
1.9200000000 0.0000000000 -0.0057617938 0.0061241042
1.9266666667 0.0000000000 -0.0054204285 0.0056719821
1.9333333333 0.0000000000 -0.0050830984 0.0052338018
1.9400000000 0.0000000000 -0.0047539785 0.0048147256
1.9466666667 0.0000000000 -0.0044370198 0.0044194879
1.9533333333 0.0000000000 -0.0041358972 0.0040523387
1.9600000000 0.0000000000 -0.0038539616 0.0037169952
1.9666666667 0.0000000000 -0.0035941983 0.0034166025
1.9733333333 0.0000000000 -0.0033591924 0.0031537046
1.9800000000 0.0000000000 -0.0031511003 0.0029302239
1.9866666667 0.0000000000 -0.0029716285 0.0027474515
1.9933333333 0.0000000000 -0.0028220198 0.0026060458
2.0000000000 0.0000000000 -0.0027030460 0.0025060416
2.0066666667 0.0000000000 -0.0026150089 0.0024468670
2.0133333333 0.0000000000 -0.0025577467 0.0024273691
2.0200000000 0.0000000000 -0.0025306487 0.0024458480
2.0266666667 0.0000000000 -0.0025326747 0.0025000965
2.0333333333 0.0000000000 -0.0025623817 0.0025874478
2.0400000000 0.0000000000 -0.0026179549 0.0027048272
2.0466666667 0.0000000000 -0.0026972441 0.0028488092
2.0533333333 0.0000000000 -0.0027978036 0.0030156778
2.0600000000 0.0000000000 -0.0029169362 0.0032014895
2.0666666667 0.0000000000 -0.0030517393 0.0034021380
2.0733333333 0.0000000000 -0.0031991533 0.0036134197
2.0800000000 0.0000000000 -0.0033560111 0.0038310986
2.0866666667 0.0000000000 -0.0035190882 0.0040509697
2.0933333333 0.0000000000 -0.0036851518 0.0042689213
2.1000000000 0.0000000000 -0.0038510103 0.0044809932
2.1066666667 0.0000000000 -0.0040135593 0.0046834316
2.1133333333 0.0000000000 -0.0041698267 0.0048727397
2.1200000000 0.0000000000 -0.0043170138 0.0050457225
2.1266666667 0.0000000000 -0.0044525337 0.0051995273
2.1333333333 0.0000000000 -0.0045740451 0.0053316764
2.1400000000 0.0000000000 -0.0046794815 0.0054400951
2.1466666667 0.0000000000 -0.0047670767 0.0055231315
2.1533333333 0.0000000000 -0.0048353840 0.0055795710
2.1600000000 0.0000000000 -0.0048832906 0.0056086426
2.1666666667 0.0000000000 -0.0049100275 0.0056100194
2.1733333333 0.0000000000 -0.0049151725 0.0055838123
2.1800000000 0.0000000000 -0.0048986493 0.0055305568
2.1866666667 0.0000000000 -0.0048607209 0.0054511948
2.1933333333 0.0000000000 -0.0048019778 0.0053470496
2.2000000000 0.0000000000 -0.0047233219 0.0052197973
2.2066666667 0.0000000000 -0.0046259461 0.0050714319
2.2133333333 0.0000000000 -0.0045113096 0.0049042280
2.2200000000 0.0000000000 -0.0043811101 0.0047206996
2.2266666667 0.0000000000 -0.0042372527 0.0045235559
2.2333333333 0.0000000000 -0.0040818167 0.0043156562
2.2400000000 0.0000000000 -0.0039170198 0.0040999624
2.2466666667 0.0000000000 -0.0037451820 0.0038794923
2.2533333333 0.0000000000 -0.0035686876 0.0036572725
2.2600000000 0.0000000000 -0.0033899477 0.0034362920
2.2666666667 0.0000000000 -0.0032113627 0.0032194579
2.2733333333 0.0000000000 -0.0030352863 0.0030095535
2.2800000000 0.0000000000 -0.0028639902 0.0028091986
2.2866666667 0.0000000000 -0.0026996311 0.0026208134
2.2933333333 0.0000000000 -0.0025442201 0.0024465866
2.3000000000 0.0000000000 -0.0023995953 0.0022884470
2.3066666667 0.0000000000 -0.0022673965 0.0021480402
2.3133333333 0.0000000000 -0.0021490445 0.0020267099
2.3200000000 0.0000000000 -0.0020457238 0.0019254839
2.3266666667 0.0000000000 -0.0019583687 0.0018450656
2.3333333333 0.0000000000 -0.0018876544 0.0017858300
2.3400000000 0.0000000000 -0.0018339911 0.0017478257
2.3466666667 0.0000000000 -0.0017975235 0.0017307805
2.3533333333 0.0000000000 -0.0017781332 0.0017341126
2.3600000000 0.0000000000 -0.0017754457 0.0017569462
2.3666666667 0.0000000000 -0.0017888409 0.0017981308
2.3733333333 0.0000000000 -0.0018174674 0.0018562643
2.3800000000 0.0000000000 -0.0018602595 0.0019297200
2.3866666667 0.0000000000 -0.0019159581 0.0020166753
2.3933333333 0.0000000000 -0.0019831331 0.0021151443
2.4000000000 0.0000000000 -0.0020602083 0.0022230105


==> figures/radial_profiles/ring_d2.dat <==
x phi minor major
-2.4000000000 0.0000000000 -0.0005389313 0.0006646912
-2.3933333333 0.0000000000 -0.0005175170 0.0006120681
-2.3866666667 0.0000000000 -0.0005005865 0.0005636405
-2.3800000000 0.0000000000 -0.0004886472 0.0005204605
-2.3733333333 0.0000000000 -0.0004821448 0.0004835305
-2.3666666667 0.0000000000 -0.0004814543 0.0004537862
-2.3600000000 0.0000000000 -0.0004868733 0.0004320804
-2.3533333333 0.0000000000 -0.0004986153 0.0004191676
-2.3466666667 0.0000000000 -0.0005168042 0.0004156894
-2.3400000000 0.0000000000 -0.0005414709 0.0004221619
-2.3333333333 0.0000000000 -0.0005725497 0.0004389637
-2.3266666667 0.0000000000 -0.0006098779 0.0004663267
-2.3200000000 0.0000000000 -0.0006531951 0.0005043279
-2.3133333333 0.0000000000 -0.0007021450 0.0005528843
-2.3066666667 0.0000000000 -0.0007562786 0.0006117493
-2.3000000000 0.0000000000 -0.0008150584 0.0006805119
-2.2933333333 0.0000000000 -0.0008778648 0.0007585987
-2.2866666667 0.0000000000 -0.0009440028 0.0008452774
-2.2800000000 0.0000000000 -0.0010127111 0.0009396641
-2.2733333333 0.0000000000 -0.0010831720 0.0010407325
-2.2666666667 0.0000000000 -0.0011545221 0.0011473253
-2.2600000000 0.0000000000 -0.0012258643 0.0012581684
-2.2533333333 0.0000000000 -0.0012962809 0.0013718875
-2.2466666667 0.0000000000 -0.0013648464 0.0014870257
-2.2400000000 0.0000000000 -0.0014306421 0.0016020643
-2.2333333333 0.0000000000 -0.0014927695 0.0017154440
-2.2266666667 0.0000000000 -0.0015503650 0.0018255880
-2.2200000000 0.0000000000 -0.0016026138 0.0019309260
-2.2133333333 0.0000000000 -0.0016487637 0.0020299183
-2.2066666667 0.0000000000 -0.0016881381 0.0021210814
-2.2000000000 0.0000000000 -0.0017201484 0.0022030117
-2.1933333333 0.0000000000 -0.0017443055 0.0022744108
-2.1866666667 0.0000000000 -0.0017602298 0.0023341082
-2.1800000000 0.0000000000 -0.0017676603 0.0023810839
-2.1733333333 0.0000000000 -0.0017664619 0.0024144889
-2.1666666667 0.0000000000 -0.0017566306 0.0024336640
-2.1600000000 0.0000000000 -0.0017382980 0.0024381558
-2.1533333333 0.0000000000 -0.0017117328 0.0024277311
-2.1466666667 0.0000000000 -0.0016773410 0.0024023872
-2.1400000000 0.0000000000 -0.0016356636 0.0023623600
-2.1333333333 0.0000000000 -0.0015873725 0.0023081281
-2.1266666667 0.0000000000 -0.0015332642 0.0022404137
-2.1200000000 0.0000000000 -0.0014742518 0.0021601797
-2.1133333333 0.0000000000 -0.0014113543 0.0020686231
-2.1066666667 0.0000000000 -0.0013456850 0.0019671646
-2.1000000000 0.0000000000 -0.0012784371 0.0018574342
-2.0933333333 0.0000000000 -0.0012108688 0.0017412540
-2.0866666667 0.0000000000 -0.0011442859 0.0016206163
-2.0800000000 0.0000000000 -0.0010800242 0.0014976593
-2.0733333333 0.0000000000 -0.0010194299 0.0013746397
-2.0666666667 0.0000000000 -0.0009638405 0.0012539016
-2.0600000000 0.0000000000 -0.0009145639 0.0011378447
-2.0533333333 0.0000000000 -0.0008728584 0.0010288888
-2.0466666667 0.0000000000 -0.0008399124 0.0009294383
-2.0400000000 0.0000000000 -0.0008168242 0.0008418443
-2.0333333333 0.0000000000 -0.0008045832 0.0007683675
-2.0266666667 0.0000000000 -0.0008040516 0.0007111403
-2.0200000000 0.0000000000 -0.0008159478 0.0006721296
-2.0133333333 0.0000000000 -0.0008408309 0.0006531011
-2.0066666667 0.0000000000 -0.0008790876 0.0006555853
-2.0000000000 0.0000000000 -0.0009309210 0.0006808455
-1.9933333333 0.0000000000 -0.0009963417 0.0007298492
-1.9866666667 0.0000000000 -0.0010751615 0.0008032423
-1.9800000000 0.0000000000 -0.0011669903 0.0009013277
-1.9733333333 0.0000000000 -0.0012712347 0.0010240485
-1.9666666667 0.0000000000 -0.0013871009 0.0011709751
-1.9600000000 0.0000000000 -0.0015135998 0.0013412982
-1.9533333333 0.0000000000 -0.0016495556 0.0015338272
-1.9466666667 0.0000000000 -0.0017936169 0.0017469939
-1.9400000000 0.0000000000 -0.0019442716 0.0019788627
-1.9333333333 0.0000000000 -0.0020998637 0.0022271456
-1.9266666667 0.0000000000 -0.0022586133 0.0024892244
-1.9200000000 0.0000000000 -0.0024186395 0.0027621779
-1.9133333333 0.0000000000 -0.0025779847 0.0030428148
-1.9066666667 0.0000000000 -0.0027346412 0.0033277125
-1.9000000000 0.0000000000 -0.0028865801 0.0036132597
-1.8933333333 0.0000000000 -0.0030317805 0.0038957054
-1.8866666667 0.0000000000 -0.0031682603 0.0041712101
-1.8800000000 0.0000000000 -0.0032941075 0.0044359016
-1.8733333333 0.0000000000 -0.0034075111 0.0046859330
-1.8666666667 0.0000000000 -0.0035067921 0.0049175431
-1.8600000000 0.0000000000 -0.0035904338 0.0051271179
-1.8533333333 0.0000000000 -0.0036571106 0.0053112522
-1.8466666667 0.0000000000 -0.0037057148 0.0054668111
-1.8400000000 0.0000000000 -0.0037353820 0.0055909897
-1.8333333333 0.0000000000 -0.0037455131 0.0056813711
-1.8266666667 0.0000000000 -0.0037357941 0.0057359803
-1.8200000000 0.0000000000 -0.0037062117 0.0057533343
-1.8133333333 0.0000000000 -0.0036570657 0.0057324876
-1.8066666667 0.0000000000 -0.0035889772 0.0056730705
-1.8000000000 0.0000000000 -0.0035028926 0.0055753222
-1.7933333333 0.0000000000 -0.0034000829 0.0054401151
-1.7866666667 0.0000000000 -0.0032821381 0.0052689712
-1.7800000000 0.0000000000 -0.0031509577 0.0050640705
-1.7733333333 0.0000000000 -0.0030087351 0.0048282491
-1.7666666667 0.0000000000 -0.0028579382 0.0045649881
-1.7600000000 0.0000000000 -0.0027012850 0.0042783925
-1.7533333333 0.0000000000 -0.0025417145 0.0039731603
-1.7466666667 0.0000000000 -0.0023823532 0.0036545410
-1.7400000000 0.0000000000 -0.0022264781 0.0033282848
-1.7333333333 0.0000000000 -0.0020774754 0.0030005816
-1.7266666667 0.0000000000 -0.0019387965 0.0026779911
-1.7200000000 0.0000000000 -0.0018139107 0.0023673643
-1.7133333333 0.0000000000 -0.0017062563 0.0020757567
-1.7066666667 0.0000000000 -0.0016191897 0.0018103348
-1.7000000000 0.0000000000 -0.0015559336 0.0015782764
-1.6933333333 0.0000000000 -0.0015195249 0.0013866659
-1.6866666667 0.0000000000 -0.0015127631 0.0012423857
-1.6800000000 0.0000000000 -0.0015381599 0.0011520053
-1.6733333333 0.0000000000 -0.0015978902 0.0011216697
-1.6666666667 0.0000000000 -0.0016937463 0.0011569881
-1.6600000000 0.0000000000 -0.0018270956 0.0012629243
-1.6533333333 0.0000000000 -0.0019988414 0.0014436917
-1.6466666667 0.0000000000 -0.0022093898 0.0017026531
-1.6400000000 0.0000000000 -0.0024586213 0.0020422273
-1.6333333333 0.0000000000 -0.0027458684 0.0024638053
-1.6266666667 0.0000000000 -0.0030699007 0.0029676756
-1.6200000000 0.0000000000 -0.0034289163 0.0035529620
-1.6133333333 0.0000000000 -0.0038205413 0.0042175749
-1.6066666667 0.0000000000 -0.0042418373 0.0049581761
-1.6000000000 0.0000000000 -0.0046893170 0.0057701608
-1.5933333333 0.0000000000 -0.0051589684 0.0066476559
-1.5866666667 0.0000000000 -0.0056462873 0.0075835359
-1.5800000000 0.0000000000 -0.0061463186 0.0085694581
-1.5733333333 0.0000000000 -0.0066537058 0.0095959168
-1.5666666667 0.0000000000 -0.0071627485 0.0106523168
-1.5600000000 0.0000000000 -0.0076674679 0.0117270670
-1.5533333333 0.0000000000 -0.0081616793 0.0128076935
-1.5466666667 0.0000000000 -0.0086390715 0.0138809716
-1.5400000000 0.0000000000 -0.0090932922 0.0149330771
-1.5333333333 0.0000000000 -0.0095180385 0.0159497549
-1.5266666667 0.0000000000 -0.0099071520 0.0169165046
-1.5200000000 0.0000000000 -0.0102547163 0.0178187814
-1.5133333333 0.0000000000 -0.0105551582 0.0186422110
-1.5066666667 0.0000000000 -0.0108033489 0.0193728162
-1.5000000000 0.0000000000 -0.0109947054 0.0199972538
-1.4933333333 0.0000000000 -0.0111252907 0.0205030591
-1.4866666667 0.0000000000 -0.0111919111 0.0208788958
-1.4800000000 0.0000000000 -0.0111922097 0.0211148087
-1.4733333333 0.0000000000 -0.0111247543 0.0212024761
-1.4666666667 0.0000000000 -0.0109891190 0.0211354602
-1.4600000000 0.0000000000 -0.0107859571 0.0209094506
-1.4533333333 0.0000000000 -0.0105170657 0.0205225003
-1.4466666667 0.0000000000 -0.0101854391 0.0199752487
-1.4400000000 0.0000000000 -0.0097953103 0.0192711311
-1.4333333333 0.0000000000 -0.0093521802 0.0184165692
-1.4266666667 0.0000000000 -0.0088628331 0.0174211421
-1.4200000000 0.0000000000 -0.0083353365 0.0162977327
-1.4133333333 0.0000000000 -0.0077790270 0.0150626491
-1.4066666667 0.0000000000 -0.0072044784 0.0137357164
-1.4000000000 0.0000000000 -0.0066234547 0.0123403384
-1.3933333333 0.0000000000 -0.0060488451 0.0109035255
-1.3866666667 0.0000000000 -0.0054945827 0.0094558889
-1.3800000000 0.0000000000 -0.0049755459 0.0080315976
-1.3733333333 0.0000000000 -0.0045074424 0.0066682989
-1.3666666667 0.0000000000 -0.0041066781 0.0054070000
-1.3600000000 0.0000000000 -0.0037902084 0.0042919115
-1.3533333333 0.0000000000 -0.0035753762 0.0033702521
-1.3466666667 0.0000000000 -0.0034797341 0.0026920147
-1.3400000000 0.0000000000 -0.0035208549 0.0023096951
-1.3333333333 0.0000000000 -0.0037161293 0.0022779840
-1.3266666667 0.0000000000 -0.0040825546 0.0026534243
-1.3200000000 0.0000000000 -0.0046365138 0.0034940348
-1.3133333333 0.0000000000 -0.0053935482 0.0048589043
-1.3066666667 0.0000000000 -0.0063681260 0.0068077560
-1.3000000000 0.0000000000 -0.0075734069 0.0094004887
-1.2933333333 0.0000000000 -0.0090210070 0.0126966954
-1.2866666667 0.0000000000 -0.0107207655 0.0167551646
-1.2800000000 0.0000000000 -0.0126805145 0.0216333677
-1.2733333333 0.0000000000 -0.0149058565 0.0273869370
-1.2666666667 0.0000000000 -0.0173999494 0.0340691389
-1.2600000000 0.0000000000 -0.0201633042 0.0417303468
-1.2533333333 0.0000000000 -0.0231935946 0.0504175182
-1.2466666667 0.0000000000 -0.0264854845 0.0601736818
-1.2400000000 0.0000000000 -0.0300304720 0.0710374389
-1.2333333333 0.0000000000 -0.0338167551 0.0830424841
-1.2266666667 0.0000000000 -0.0378291194 0.0962171504
-1.2200000000 0.0000000000 -0.0420488504 0.1105839833
-1.2133333333 0.0000000000 -0.0464536720 0.1261593492
-1.2066666667 0.0000000000 -0.0510177133 0.1429530812
-1.2000000000 0.0000000000 -0.0557115042 0.1609681684
-1.1933333333 0.0000000000 -0.0605020017 0.1802004905
-1.1866666667 0.0000000000 -0.0653526477 0.2006386034
-1.1800000000 0.0000000000 -0.0702234589 0.2222635771
-1.1733333333 0.0000000000 -0.0750711497 0.2450488904
-1.1666666667 0.0000000000 -0.0798492871 0.2689603830
-1.1600000000 0.0000000000 -0.0845084789 0.2939562682
-1.1533333333 0.0000000000 -0.0889965941 0.3199872074
-1.1466666667 0.0000000000 -0.0932590147 0.3469964457
-1.1400000000 0.0000000000 -0.0972389185 0.3749200111
-1.1333333333 0.0000000000 -0.1008775903 0.4036869751
-1.1266666667 0.0000000000 -0.1041147622 0.4332197748
-1.1200000000 0.0000000000 -0.1068889788 0.4634345945
-1.1133333333 0.0000000000 -0.1091379866 0.4942418050
-1.1066666667 0.0000000000 -0.1107991448 0.5255464583
-1.1000000000 0.0000000000 -0.1118098550 0.5572488331
-1.0933333333 0.0000000000 -0.1121080069 0.5892450297
-1.0866666667 0.0000000000 -0.1116324365 0.6214276079
-1.0800000000 0.0000000000 -0.1103233949 0.6536862650
-1.0733333333 0.0000000000 -0.1081230228 0.6859085468
-1.0666666667 0.0000000000 -0.1049758279 0.7179805887
-1.0600000000 0.0000000000 -0.1008291616 0.7497878788
-1.0533333333 0.0000000000 -0.0956336911 0.7812160379
-1.0466666667 0.0000000000 -0.0893438634 0.8121516102
-1.0400000000 0.0000000000 -0.0819183571 0.8424828577
-1.0333333333 0.0000000000 -0.0733205186 0.8721005519
-1.0266666667 0.0000000000 -0.0635187784 0.9008987558
-1.0200000000 0.0000000000 -0.0524870448 0.9287755901
-1.0133333333 0.0000000000 -0.0402050706 0.9556339763
-1.0066666667 0.0000000000 -0.0266587898 0.9813823505
-1.0000000000 0.5000000000 -0.0118406211 1.0059353412
-0.9933333333 1.0000000000 0.0042502647 1.0292144057
-0.9866666667 1.0000000000 0.0216077165 1.0511484185
-0.9800000000 1.0000000000 0.0402184164 1.0716742071
-0.9733333333 1.0000000000 0.0600617366 1.0907370293
-0.9666666667 1.0000000000 0.0811096425 1.1082909879
-0.9600000000 1.0000000000 0.1033266430 1.1242993795
-0.9533333333 1.0000000000 0.1266697895 1.1387349724
-0.9466666667 1.0000000000 0.1510887243 1.1515802116
-0.9400000000 1.0000000000 0.1765257796 1.1628273495
-0.9333333333 1.0000000000 0.2029161266 1.1724784984
-0.9266666667 1.0000000000 0.2301879751 1.1805456067
-0.9200000000 1.0000000000 0.2582628221 1.1870503558
-0.9133333333 1.0000000000 0.2870557499 1.1920239799
-0.9066666667 1.0000000000 0.3164757711 1.1955070100
-0.9000000000 1.0000000000 0.3464262194 1.1975489420
-0.8933333333 1.0000000000 0.3768051836 1.1982078336
-0.8866666667 1.0000000000 0.4075059836 1.1975498311
-0.8800000000 1.0000000000 0.4384176843 1.1956486321
-0.8733333333 1.0000000000 0.4694256446 1.1925848859
-0.8666666667 1.0000000000 0.5004120994 1.1884455384
-0.8600000000 1.0000000000 0.5312567686 1.1833231261
-0.8533333333 1.0000000000 0.5618374921 1.1773150250
-0.8466666667 1.0000000000 0.5920308842 1.1705226605
-0.8400000000 1.0000000000 0.6217130046 1.1630506861
-0.8333333333 1.0000000000 0.6507600410 1.1550061360
-0.8266666667 1.0000000000 0.6790489986 1.1464975599
-0.8200000000 1.0000000000 0.7064583934 1.1376341472
-0.8133333333 1.0000000000 0.7328689413 1.1285248475
-0.8066666667 1.0000000000 0.7581642426 1.1192774956
-0.8000000000 1.0000000000 0.7822314534 1.1099979471
-0.7933333333 1.0000000000 0.8049619416 1.1007892341
-0.7866666667 1.0000000000 0.8262519222 1.0917507450
-0.7800000000 1.0000000000 0.8460030675 1.0829774386
-0.7733333333 1.0000000000 0.8641230882 1.0745590964
-0.7666666667 1.0000000000 0.8805262811 1.0665796212
-0.7600000000 1.0000000000 0.8951340394 1.0591163868
-0.7533333333 1.0000000000 0.9078753230 1.0522396441
-0.7466666667 1.0000000000 0.9186870844 1.0460119893
-0.7400000000 1.0000000000 0.9275146478 1.0404878976
-0.7333333333 1.0000000000 0.9343120385 1.0357133270
-0.7266666667 1.0000000000 0.9390422608 1.0317253937
-0.7200000000 1.0000000000 0.9416775221 1.0285521242
-0.7133333333 1.0000000000 0.9421994013 1.0262122822
-0.7066666667 1.0000000000 0.9405989613 1.0247152757
-0.7000000000 1.0000000000 0.9368768039 1.0240611403
-0.6933333333 1.0000000000 0.9310430676 1.0242406022
-0.6866666667 1.0000000000 0.9231173677 1.0252352173
-0.6800000000 1.0000000000 0.9131286790 1.0270175862
-0.6733333333 1.0000000000 0.9011151637 1.0295516421
-0.6666666667 1.0000000000 0.8871239428 1.0327930095
-0.6600000000 1.0000000000 0.8712108158 1.0366894286
-0.6533333333 1.0000000000 0.8534399285 1.0411812438
-0.6466666667 1.0000000000 0.8338833919 1.0462019491
-0.6400000000 1.0000000000 0.8126208560 1.0516787875
-0.6333333333 1.0000000000 0.7897390392 1.0575333974
-0.6266666667 1.0000000000 0.7653312193 1.0636825016
-0.6200000000 1.0000000000 0.7394966877 1.0700386309
-0.6133333333 1.0000000000 0.7123401714 1.0765108780
-0.6066666667 1.0000000000 0.6839712267 1.0830056739
-0.6000000000 1.0000000000 0.6545036086 1.0894275795
-0.5933333333 1.0000000000 0.6240546214 1.0956800876
-0.5866666667 1.0000000000 0.5927444522 1.1016664266
-0.5800000000 1.0000000000 0.5606954955 1.1072903598
-0.5733333333 1.0000000000 0.5280316699 1.1124569739
-0.5666666667 1.0000000000 0.4948777344 1.1170734505
-0.5600000000 1.0000000000 0.4613586064 1.1210498131
-0.5533333333 1.0000000000 0.4275986882 1.1242996448
-0.5466666667 1.0000000000 0.3937212036 1.1267407714
-0.5400000000 1.0000000000 0.3598475523 1.1282959027
-0.5333333333 1.0000000000 0.3260966825 1.1288932295
-0.5266666667 1.0000000000 0.2925844889 1.1284669705
-0.5200000000 1.0000000000 0.2594232374 1.1269578653
-0.5133333333 1.0000000000 0.2267210214 1.1243136108
-0.5066666667 1.0000000000 0.1945812521 1.1204892375
-0.5000000000 1.0000000000 0.1631021862 1.1154474234
-0.4933333333 1.0000000000 0.1323764935 1.1091587447
-0.4866666667 1.0000000000 0.1024908665 1.1016018603
-0.4800000000 1.0000000000 0.0735256743 1.0927636317
-0.4733333333 1.0000000000 0.0455546623 1.0826391764
-0.4666666667 1.0000000000 0.0186446984 1.0712318568
-0.4600000000 1.0000000000 -0.0071444317 1.0585532045
-0.4533333333 1.0000000000 -0.0317601817 1.0446227821
-0.4466666667 0.0000000000 -0.0551573523 1.0294679854
-0.4400000000 0.0000000000 -0.0772981510 1.0131237861
-0.4333333333 0.0000000000 -0.0981522025 0.9956324219
-0.4266666667 0.0000000000 -0.1176965131 0.9770430330
-0.4200000000 0.0000000000 -0.1359153876 0.9574112526
-0.4133333333 0.0000000000 -0.1528003026 0.9367987530
-0.4066666667 0.0000000000 -0.1683497357 0.9152727529
-0.4000000000 0.0000000000 -0.1825689550 0.8929054903
-0.3933333333 0.0000000000 -0.1954697686 0.8697736651
-0.3866666667 0.0000000000 -0.2070702393 0.8459578580
-0.3800000000 0.0000000000 -0.2173943652 0.8215419290
-0.3733333333 0.0000000000 -0.2264717301 0.7966124017
-0.3666666667 0.0000000000 -0.2343371274 0.7712578383
-0.3600000000 0.0000000000 -0.2410301591 0.7455682102
-0.3533333333 0.0000000000 -0.2465948148 0.7196342698
-0.3466666667 0.0000000000 -0.2510790342 0.6935469274
-0.3400000000 0.0000000000 -0.2545342553 0.6673966394
-0.3333333333 0.0000000000 -0.2570149536 0.6412728107
-0.3266666667 0.0000000000 -0.2585781742 0.6152632173
-0.3200000000 0.0000000000 -0.2592830622 0.5894534518
-0.3133333333 0.0000000000 -0.2591903930 0.5639263967
-0.3066666667 0.0000000000 -0.2583621081 0.5387617280
-0.3000000000 0.0000000000 -0.2568608574 0.5140354534
-0.2933333333 0.0000000000 -0.2547495528 0.4898194866
-0.2866666667 0.0000000000 -0.2520909365 0.4661812614
-0.2800000000 0.0000000000 -0.2489471651 0.4431833874
-0.2733333333 0.0000000000 -0.2453794141 0.4208833475
-0.2666666667 0.0000000000 -0.2414475041 0.3993332419
-0.2600000000 0.0000000000 -0.2372095516 0.3785795752
-0.2533333333 0.0000000000 -0.2327216463 0.3586630919
-0.2466666667 0.0000000000 -0.2280375568 0.3396186558
-0.2400000000 0.0000000000 -0.2232084654 0.3214751774
-0.2333333333 0.0000000000 -0.2182827354 0.3042555857
-0.2266666667 0.0000000000 -0.2133057088 0.2879768458
-0.2200000000 0.0000000000 -0.2083195382 0.2726500190
-0.2133333333 0.0000000000 -0.2033630511 0.2582803665
-0.2066666667 0.0000000000 -0.1984716479 0.2448674928
-0.2000000000 0.0000000000 -0.1936772335 0.2324055279
-0.1933333333 0.0000000000 -0.1890081808 0.2208833465
-0.1866666667 0.0000000000 -0.1844893278 0.2102848205
-0.1800000000 0.0000000000 -0.1801420050 0.2005891037
-0.1733333333 0.0000000000 -0.1759840931 0.1917709446
-0.1666666667 0.0000000000 -0.1720301102 0.1838010260
-0.1600000000 0.0000000000 -0.1682913254 0.1766463270
-0.1533333333 0.0000000000 -0.1647758978 0.1702705044
-0.1466666667 0.0000000000 -0.1614890396 0.1646342925
-0.1400000000 0.0000000000 -0.1584331997 0.1596959145
-0.1333333333 0.0000000000 -0.1556082664 0.1554115059
-0.1266666667 0.0000000000 -0.1530117869 0.1517355445
-0.1200000000 0.0000000000 -0.1506392003 0.1486212844
-0.1133333333 0.0000000000 -0.1484840822 0.1460211915
-0.1066666667 0.0000000000 -0.1465383981 0.1438873765
-0.1000000000 0.0000000000 -0.1447927621 0.1421720232
-0.0933333333 0.0000000000 -0.1432366996 0.1408278087
-0.0866666667 0.0000000000 -0.1418589103 0.1398083130
-0.0800000000 0.0000000000 -0.1406475284 0.1390684155
-0.0733333333 0.0000000000 -0.1395903788 0.1385646753
-0.0666666667 0.0000000000 -0.1386752256 0.1382556935
-0.0600000000 0.0000000000 -0.1378900104 0.1381024548
-0.0533333333 0.0000000000 -0.1372230789 0.1380686471
-0.0466666667 0.0000000000 -0.1366633930 0.1381209557
-0.0400000000 0.0000000000 -0.1362007262 0.1382293321
-0.0333333333 0.0000000000 -0.1358258408 0.1383672345
-0.0266666667 0.0000000000 -0.1355306453 0.1385118396
-0.0200000000 0.0000000000 -0.1353083296 0.1386442229
-0.0133333333 0.0000000000 -0.1351534781 0.1387495091
-0.0066666667 0.0000000000 -0.1350621582 0.1388169883
0.0000000000 0.0000000000 -0.1350319847 0.1388402009
0.0066666667 0.0000000000 -0.1350621582 0.1388169883
0.0133333333 0.0000000000 -0.1351534781 0.1387495091
0.0200000000 0.0000000000 -0.1353083296 0.1386442229
0.0266666667 0.0000000000 -0.1355306453 0.1385118396
0.0333333333 0.0000000000 -0.1358258408 0.1383672345
0.0400000000 0.0000000000 -0.1362007262 0.1382293321
0.0466666667 0.0000000000 -0.1366633930 0.1381209557
0.0533333333 0.0000000000 -0.1372230789 0.1380686471
0.0600000000 0.0000000000 -0.1378900104 0.1381024548
0.0666666667 0.0000000000 -0.1386752256 0.1382556935
0.0733333333 0.0000000000 -0.1395903788 0.1385646753
0.0800000000 0.0000000000 -0.1406475284 0.1390684155
0.0866666667 0.0000000000 -0.1418589103 0.1398083130
0.0933333333 0.0000000000 -0.1432366996 0.1408278087
0.1000000000 0.0000000000 -0.1447927621 0.1421720232
0.1066666667 0.0000000000 -0.1465383981 0.1438873765
0.1133333333 0.0000000000 -0.1484840822 0.1460211915
0.1200000000 0.0000000000 -0.1506392003 0.1486212844
0.1266666667 0.0000000000 -0.1530117869 0.1517355445
0.1333333333 0.0000000000 -0.1556082664 0.1554115059
0.1400000000 0.0000000000 -0.1584331997 0.1596959145
0.1466666667 0.0000000000 -0.1614890396 0.1646342925
0.1533333333 0.0000000000 -0.1647758978 0.1702705044
0.1600000000 0.0000000000 -0.1682913254 0.1766463270
0.1666666667 0.0000000000 -0.1720301102 0.1838010260
0.1733333333 0.0000000000 -0.1759840931 0.1917709446
0.1800000000 0.0000000000 -0.1801420050 0.2005891037
0.1866666667 0.0000000000 -0.1844893278 0.2102848205
0.1933333333 0.0000000000 -0.1890081808 0.2208833465
0.2000000000 0.0000000000 -0.1936772335 0.2324055279
0.2066666667 0.0000000000 -0.1984716479 0.2448674928
0.2133333333 0.0000000000 -0.2033630511 0.2582803665
0.2200000000 0.0000000000 -0.2083195382 0.2726500190
0.2266666667 0.0000000000 -0.2133057088 0.2879768458
0.2333333333 0.0000000000 -0.2182827354 0.3042555857
0.2400000000 0.0000000000 -0.2232084654 0.3214751774
0.2466666667 0.0000000000 -0.2280375568 0.3396186558
0.2533333333 0.0000000000 -0.2327216463 0.3586630919
0.2600000000 0.0000000000 -0.2372095516 0.3785795752
0.2666666667 0.0000000000 -0.2414475041 0.3993332419
0.2733333333 0.0000000000 -0.2453794141 0.4208833475
0.2800000000 0.0000000000 -0.2489471651 0.4431833874
0.2866666667 0.0000000000 -0.2520909365 0.4661812614
0.2933333333 0.0000000000 -0.2547495528 0.4898194866
0.3000000000 0.0000000000 -0.2568608574 0.5140354534
0.3066666667 0.0000000000 -0.2583621081 0.5387617280
0.3133333333 0.0000000000 -0.2591903930 0.5639263967
0.3200000000 0.0000000000 -0.2592830622 0.5894534518
0.3266666667 0.0000000000 -0.2585781742 0.6152632173
0.3333333333 0.0000000000 -0.2570149536 0.6412728107
0.3400000000 0.0000000000 -0.2545342553 0.6673966394
0.3466666667 0.0000000000 -0.2510790342 0.6935469274
0.3533333333 0.0000000000 -0.2465948148 0.7196342698
0.3600000000 0.0000000000 -0.2410301591 0.7455682102
0.3666666667 0.0000000000 -0.2343371274 0.7712578383
0.3733333333 0.0000000000 -0.2264717301 0.7966124017
0.3800000000 0.0000000000 -0.2173943652 0.8215419290
0.3866666667 0.0000000000 -0.2070702393 0.8459578580
0.3933333333 0.0000000000 -0.1954697686 0.8697736651
0.4000000000 0.0000000000 -0.1825689550 0.8929054903
0.4066666667 0.0000000000 -0.1683497357 0.9152727529
0.4133333333 0.0000000000 -0.1528003026 0.9367987530
0.4200000000 0.0000000000 -0.1359153876 0.9574112526
0.4266666667 0.0000000000 -0.1176965131 0.9770430330
0.4333333333 0.0000000000 -0.0981522025 0.9956324219
0.4400000000 0.0000000000 -0.0772981510 1.0131237861
0.4466666667 0.0000000000 -0.0551573523 1.0294679854
0.4533333333 1.0000000000 -0.0317601817 1.0446227821
0.4600000000 1.0000000000 -0.0071444317 1.0585532045
0.4666666667 1.0000000000 0.0186446984 1.0712318568
0.4733333333 1.0000000000 0.0455546623 1.0826391764
0.4800000000 1.0000000000 0.0735256743 1.0927636317
0.4866666667 1.0000000000 0.1024908665 1.1016018603
0.4933333333 1.0000000000 0.1323764935 1.1091587447
0.5000000000 1.0000000000 0.1631021862 1.1154474234
0.5066666667 1.0000000000 0.1945812521 1.1204892375
0.5133333333 1.0000000000 0.2267210214 1.1243136108
0.5200000000 1.0000000000 0.2594232374 1.1269578653
0.5266666667 1.0000000000 0.2925844889 1.1284669705
0.5333333333 1.0000000000 0.3260966825 1.1288932295
0.5400000000 1.0000000000 0.3598475523 1.1282959027
0.5466666667 1.0000000000 0.3937212036 1.1267407714
0.5533333333 1.0000000000 0.4275986882 1.1242996448
0.5600000000 1.0000000000 0.4613586064 1.1210498131
0.5666666667 1.0000000000 0.4948777344 1.1170734505
0.5733333333 1.0000000000 0.5280316699 1.1124569739
0.5800000000 1.0000000000 0.5606954955 1.1072903598
0.5866666667 1.0000000000 0.5927444522 1.1016664266
0.5933333333 1.0000000000 0.6240546214 1.0956800876
0.6000000000 1.0000000000 0.6545036086 1.0894275795
0.6066666667 1.0000000000 0.6839712267 1.0830056739
0.6133333333 1.0000000000 0.7123401714 1.0765108780
0.6200000000 1.0000000000 0.7394966877 1.0700386309
0.6266666667 1.0000000000 0.7653312193 1.0636825016
0.6333333333 1.0000000000 0.7897390392 1.0575333974
0.6400000000 1.0000000000 0.8126208560 1.0516787875
0.6466666667 1.0000000000 0.8338833919 1.0462019491
0.6533333333 1.0000000000 0.8534399285 1.0411812438
0.6600000000 1.0000000000 0.8712108158 1.0366894286
0.6666666667 1.0000000000 0.8871239428 1.0327930095
0.6733333333 1.0000000000 0.9011151637 1.0295516421
0.6800000000 1.0000000000 0.9131286790 1.0270175862
0.6866666667 1.0000000000 0.9231173677 1.0252352173
0.6933333333 1.0000000000 0.9310430676 1.0242406022
0.7000000000 1.0000000000 0.9368768039 1.0240611403
0.7066666667 1.0000000000 0.9405989613 1.0247152757
0.7133333333 1.0000000000 0.9421994013 1.0262122822
0.7200000000 1.0000000000 0.9416775221 1.0285521242
0.7266666667 1.0000000000 0.9390422608 1.0317253937
0.7333333333 1.0000000000 0.9343120385 1.0357133270
0.7400000000 1.0000000000 0.9275146478 1.0404878976
0.7466666667 1.0000000000 0.9186870844 1.0460119893
0.7533333333 1.0000000000 0.9078753230 1.0522396441
0.7600000000 1.0000000000 0.8951340394 1.0591163868
0.7666666667 1.0000000000 0.8805262811 1.0665796212
0.7733333333 1.0000000000 0.8641230882 1.0745590964
0.7800000000 1.0000000000 0.8460030675 1.0829774386
0.7866666667 1.0000000000 0.8262519222 1.0917507450
0.7933333333 1.0000000000 0.8049619416 1.1007892341
0.8000000000 1.0000000000 0.7822314534 1.1099979471
0.8066666667 1.0000000000 0.7581642426 1.1192774956
0.8133333333 1.0000000000 0.7328689413 1.1285248475
0.8200000000 1.0000000000 0.7064583934 1.1376341472
0.8266666667 1.0000000000 0.6790489986 1.1464975599
0.8333333333 1.0000000000 0.6507600410 1.1550061360
0.8400000000 1.0000000000 0.6217130046 1.1630506861
0.8466666667 1.0000000000 0.5920308842 1.1705226605
0.8533333333 1.0000000000 0.5618374921 1.1773150250
0.8600000000 1.0000000000 0.5312567686 1.1833231261
0.8666666667 1.0000000000 0.5004120994 1.1884455384
0.8733333333 1.0000000000 0.4694256446 1.1925848859
0.8800000000 1.0000000000 0.4384176843 1.1956486321
0.8866666667 1.0000000000 0.4075059836 1.1975498311
0.8933333333 1.0000000000 0.3768051836 1.1982078336
0.9000000000 1.0000000000 0.3464262194 1.1975489420
0.9066666667 1.0000000000 0.3164757711 1.1955070100
0.9133333333 1.0000000000 0.2870557499 1.1920239799
0.9200000000 1.0000000000 0.2582628221 1.1870503558
0.9266666667 1.0000000000 0.2301879751 1.1805456067
0.9333333333 1.0000000000 0.2029161266 1.1724784984
0.9400000000 1.0000000000 0.1765257796 1.1628273495
0.9466666667 1.0000000000 0.1510887243 1.1515802116
0.9533333333 1.0000000000 0.1266697895 1.1387349724
0.9600000000 1.0000000000 0.1033266430 1.1242993795
0.9666666667 1.0000000000 0.0811096425 1.1082909879
0.9733333333 1.0000000000 0.0600617366 1.0907370293
0.9800000000 1.0000000000 0.0402184164 1.0716742071
0.9866666667 1.0000000000 0.0216077165 1.0511484185
0.9933333333 1.0000000000 0.0042502647 1.0292144057
1.0000000000 0.5000000000 -0.0118406211 1.0059353412
1.0066666667 0.0000000000 -0.0266587898 0.9813823505
1.0133333333 0.0000000000 -0.0402050706 0.9556339763
1.0200000000 0.0000000000 -0.0524870448 0.9287755901
1.0266666667 0.0000000000 -0.0635187784 0.9008987558
1.0333333333 0.0000000000 -0.0733205186 0.8721005519
1.0400000000 0.0000000000 -0.0819183571 0.8424828577
1.0466666667 0.0000000000 -0.0893438634 0.8121516102
1.0533333333 0.0000000000 -0.0956336911 0.7812160379
1.0600000000 0.0000000000 -0.1008291616 0.7497878788
1.0666666667 0.0000000000 -0.1049758279 0.7179805887
1.0733333333 0.0000000000 -0.1081230228 0.6859085468
1.0800000000 0.0000000000 -0.1103233949 0.6536862650
1.0866666667 0.0000000000 -0.1116324365 0.6214276079
1.0933333333 0.0000000000 -0.1121080069 0.5892450297
1.1000000000 0.0000000000 -0.1118098550 0.5572488331
1.1066666667 0.0000000000 -0.1107991448 0.5255464583
1.1133333333 0.0000000000 -0.1091379866 0.4942418050
1.1200000000 0.0000000000 -0.1068889788 0.4634345945
1.1266666667 0.0000000000 -0.1041147622 0.4332197748
1.1333333333 0.0000000000 -0.1008775903 0.4036869751
1.1400000000 0.0000000000 -0.0972389185 0.3749200111
1.1466666667 0.0000000000 -0.0932590147 0.3469964457
1.1533333333 0.0000000000 -0.0889965941 0.3199872074
1.1600000000 0.0000000000 -0.0845084789 0.2939562682
1.1666666667 0.0000000000 -0.0798492871 0.2689603830
1.1733333333 0.0000000000 -0.0750711497 0.2450488904
1.1800000000 0.0000000000 -0.0702234589 0.2222635771
1.1866666667 0.0000000000 -0.0653526477 0.2006386034
1.1933333333 0.0000000000 -0.0605020017 0.1802004905
1.2000000000 0.0000000000 -0.0557115042 0.1609681684
1.2066666667 0.0000000000 -0.0510177133 0.1429530812
1.2133333333 0.0000000000 -0.0464536720 0.1261593492
1.2200000000 0.0000000000 -0.0420488504 0.1105839833
1.2266666667 0.0000000000 -0.0378291194 0.0962171504
1.2333333333 0.0000000000 -0.0338167551 0.0830424841
1.2400000000 0.0000000000 -0.0300304720 0.0710374389
1.2466666667 0.0000000000 -0.0264854845 0.0601736818
1.2533333333 0.0000000000 -0.0231935946 0.0504175182
1.2600000000 0.0000000000 -0.0201633042 0.0417303468
1.2666666667 0.0000000000 -0.0173999494 0.0340691389
1.2733333333 0.0000000000 -0.0149058565 0.0273869370
1.2800000000 0.0000000000 -0.0126805145 0.0216333677
1.2866666667 0.0000000000 -0.0107207655 0.0167551646
1.2933333333 0.0000000000 -0.0090210070 0.0126966954
1.3000000000 0.0000000000 -0.0075734069 0.0094004887
1.3066666667 0.0000000000 -0.0063681260 0.0068077560
1.3133333333 0.0000000000 -0.0053935482 0.0048589043
1.3200000000 0.0000000000 -0.0046365138 0.0034940348
1.3266666667 0.0000000000 -0.0040825546 0.0026534243
1.3333333333 0.0000000000 -0.0037161293 0.0022779840
1.3400000000 0.0000000000 -0.0035208549 0.0023096951
1.3466666667 0.0000000000 -0.0034797341 0.0026920147
1.3533333333 0.0000000000 -0.0035753762 0.0033702521
1.3600000000 0.0000000000 -0.0037902084 0.0042919115
1.3666666667 0.0000000000 -0.0041066781 0.0054070000
1.3733333333 0.0000000000 -0.0045074424 0.0066682989
1.3800000000 0.0000000000 -0.0049755459 0.0080315976
1.3866666667 0.0000000000 -0.0054945827 0.0094558889
1.3933333333 0.0000000000 -0.0060488451 0.0109035255
1.4000000000 0.0000000000 -0.0066234547 0.0123403384
1.4066666667 0.0000000000 -0.0072044784 0.0137357164
1.4133333333 0.0000000000 -0.0077790270 0.0150626491
1.4200000000 0.0000000000 -0.0083353365 0.0162977327
1.4266666667 0.0000000000 -0.0088628331 0.0174211421
1.4333333333 0.0000000000 -0.0093521802 0.0184165692
1.4400000000 0.0000000000 -0.0097953103 0.0192711311
1.4466666667 0.0000000000 -0.0101854391 0.0199752487
1.4533333333 0.0000000000 -0.0105170657 0.0205225003
1.4600000000 0.0000000000 -0.0107859571 0.0209094506
1.4666666667 0.0000000000 -0.0109891190 0.0211354602
1.4733333333 0.0000000000 -0.0111247543 0.0212024761
1.4800000000 0.0000000000 -0.0111922097 0.0211148087
1.4866666667 0.0000000000 -0.0111919111 0.0208788958
1.4933333333 0.0000000000 -0.0111252907 0.0205030591
1.5000000000 0.0000000000 -0.0109947054 0.0199972538
1.5066666667 0.0000000000 -0.0108033489 0.0193728162
1.5133333333 0.0000000000 -0.0105551582 0.0186422110
1.5200000000 0.0000000000 -0.0102547163 0.0178187814
1.5266666667 0.0000000000 -0.0099071520 0.0169165046
1.5333333333 0.0000000000 -0.0095180385 0.0159497549
1.5400000000 0.0000000000 -0.0090932922 0.0149330771
1.5466666667 0.0000000000 -0.0086390715 0.0138809716
1.5533333333 0.0000000000 -0.0081616793 0.0128076935
1.5600000000 0.0000000000 -0.0076674679 0.0117270670
1.5666666667 0.0000000000 -0.0071627485 0.0106523168
1.5733333333 0.0000000000 -0.0066537058 0.0095959168
1.5800000000 0.0000000000 -0.0061463186 0.0085694581
1.5866666667 0.0000000000 -0.0056462873 0.0075835359
1.5933333333 0.0000000000 -0.0051589684 0.0066476559
1.6000000000 0.0000000000 -0.0046893170 0.0057701608
1.6066666667 0.0000000000 -0.0042418373 0.0049581761
1.6133333333 0.0000000000 -0.0038205413 0.0042175749
1.6200000000 0.0000000000 -0.0034289163 0.0035529620
1.6266666667 0.0000000000 -0.0030699007 0.0029676756
1.6333333333 0.0000000000 -0.0027458684 0.0024638053
1.6400000000 0.0000000000 -0.0024586213 0.0020422273
1.6466666667 0.0000000000 -0.0022093898 0.0017026531
1.6533333333 0.0000000000 -0.0019988414 0.0014436917
1.6600000000 0.0000000000 -0.0018270956 0.0012629243
1.6666666667 0.0000000000 -0.0016937463 0.0011569881
1.6733333333 0.0000000000 -0.0015978902 0.0011216697
1.6800000000 0.0000000000 -0.0015381599 0.0011520053
1.6866666667 0.0000000000 -0.0015127631 0.0012423857
1.6933333333 0.0000000000 -0.0015195249 0.0013866659
1.7000000000 0.0000000000 -0.0015559336 0.0015782764
1.7066666667 0.0000000000 -0.0016191897 0.0018103348
1.7133333333 0.0000000000 -0.0017062563 0.0020757567
1.7200000000 0.0000000000 -0.0018139107 0.0023673643
1.7266666667 0.0000000000 -0.0019387965 0.0026779911
1.7333333333 0.0000000000 -0.0020774754 0.0030005816
1.7400000000 0.0000000000 -0.0022264781 0.0033282848
1.7466666667 0.0000000000 -0.0023823532 0.0036545410
1.7533333333 0.0000000000 -0.0025417145 0.0039731603
1.7600000000 0.0000000000 -0.0027012850 0.0042783925
1.7666666667 0.0000000000 -0.0028579382 0.0045649881
1.7733333333 0.0000000000 -0.0030087351 0.0048282491
1.7800000000 0.0000000000 -0.0031509577 0.0050640705
1.7866666667 0.0000000000 -0.0032821381 0.0052689712
1.7933333333 0.0000000000 -0.0034000829 0.0054401151
1.8000000000 0.0000000000 -0.0035028926 0.0055753222
1.8066666667 0.0000000000 -0.0035889772 0.0056730705
1.8133333333 0.0000000000 -0.0036570657 0.0057324876
1.8200000000 0.0000000000 -0.0037062117 0.0057533343
1.8266666667 0.0000000000 -0.0037357941 0.0057359803
1.8333333333 0.0000000000 -0.0037455131 0.0056813711
1.8400000000 0.0000000000 -0.0037353820 0.0055909897
1.8466666667 0.0000000000 -0.0037057148 0.0054668111
1.8533333333 0.0000000000 -0.0036571106 0.0053112522
1.8600000000 0.0000000000 -0.0035904338 0.0051271179
1.8666666667 0.0000000000 -0.0035067921 0.0049175431
1.8733333333 0.0000000000 -0.0034075111 0.0046859330
1.8800000000 0.0000000000 -0.0032941075 0.0044359016
1.8866666667 0.0000000000 -0.0031682603 0.0041712101
1.8933333333 0.0000000000 -0.0030317805 0.0038957054
1.9000000000 0.0000000000 -0.0028865801 0.0036132597
1.9066666667 0.0000000000 -0.0027346412 0.0033277125
1.9133333333 0.0000000000 -0.0025779847 0.0030428148
1.9200000000 0.0000000000 -0.0024186395 0.0027621779
1.9266666667 0.0000000000 -0.0022586133 0.0024892244
1.9333333333 0.0000000000 -0.0020998637 0.0022271456
1.9400000000 0.0000000000 -0.0019442716 0.0019788627
1.9466666667 0.0000000000 -0.0017936169 0.0017469939
1.9533333333 0.0000000000 -0.0016495556 0.0015338272
1.9600000000 0.0000000000 -0.0015135998 0.0013412982
1.9666666667 0.0000000000 -0.0013871009 0.0011709751
1.9733333333 0.0000000000 -0.0012712347 0.0010240485
1.9800000000 0.0000000000 -0.0011669903 0.0009013277
1.9866666667 0.0000000000 -0.0010751615 0.0008032423
1.9933333333 0.0000000000 -0.0009963417 0.0007298492
2.0000000000 0.0000000000 -0.0009309210 0.0006808455
2.0066666667 0.0000000000 -0.0008790876 0.0006555853
2.0133333333 0.0000000000 -0.0008408309 0.0006531011
2.0200000000 0.0000000000 -0.0008159478 0.0006721296
2.0266666667 0.0000000000 -0.0008040516 0.0007111403
2.0333333333 0.0000000000 -0.0008045832 0.0007683675
2.0400000000 0.0000000000 -0.0008168242 0.0008418443
2.0466666667 0.0000000000 -0.0008399124 0.0009294383
2.0533333333 0.0000000000 -0.0008728584 0.0010288888
2.0600000000 0.0000000000 -0.0009145639 0.0011378447
2.0666666667 0.0000000000 -0.0009638405 0.0012539016
2.0733333333 0.0000000000 -0.0010194299 0.0013746397
2.0800000000 0.0000000000 -0.0010800242 0.0014976593
2.0866666667 0.0000000000 -0.0011442859 0.0016206163
2.0933333333 0.0000000000 -0.0012108688 0.0017412540
2.1000000000 0.0000000000 -0.0012784371 0.0018574342
2.1066666667 0.0000000000 -0.0013456850 0.0019671646
2.1133333333 0.0000000000 -0.0014113543 0.0020686231
2.1200000000 0.0000000000 -0.0014742518 0.0021601797
2.1266666667 0.0000000000 -0.0015332642 0.0022404137
2.1333333333 0.0000000000 -0.0015873725 0.0023081281
2.1400000000 0.0000000000 -0.0016356636 0.0023623600
2.1466666667 0.0000000000 -0.0016773410 0.0024023872
2.1533333333 0.0000000000 -0.0017117328 0.0024277311
2.1600000000 0.0000000000 -0.0017382980 0.0024381558
2.1666666667 0.0000000000 -0.0017566306 0.0024336640
2.1733333333 0.0000000000 -0.0017664619 0.0024144889
2.1800000000 0.0000000000 -0.0017676603 0.0023810839
2.1866666667 0.0000000000 -0.0017602298 0.0023341082
2.1933333333 0.0000000000 -0.0017443055 0.0022744108
2.2000000000 0.0000000000 -0.0017201484 0.0022030117
2.2066666667 0.0000000000 -0.0016881381 0.0021210814
2.2133333333 0.0000000000 -0.0016487637 0.0020299183
2.2200000000 0.0000000000 -0.0016026138 0.0019309260
2.2266666667 0.0000000000 -0.0015503650 0.0018255880
2.2333333333 0.0000000000 -0.0014927695 0.0017154440
2.2400000000 0.0000000000 -0.0014306421 0.0016020643
2.2466666667 0.0000000000 -0.0013648464 0.0014870257
2.2533333333 0.0000000000 -0.0012962809 0.0013718875
2.2600000000 0.0000000000 -0.0012258643 0.0012581684
2.2666666667 0.0000000000 -0.0011545221 0.0011473253
2.2733333333 0.0000000000 -0.0010831720 0.0010407325
2.2800000000 0.0000000000 -0.0010127111 0.0009396641
2.2866666667 0.0000000000 -0.0009440028 0.0008452774
2.2933333333 0.0000000000 -0.0008778648 0.0007585987
2.3000000000 0.0000000000 -0.0008150584 0.0006805119
2.3066666667 0.0000000000 -0.0007562786 0.0006117493
2.3133333333 0.0000000000 -0.0007021450 0.0005528843
2.3200000000 0.0000000000 -0.0006531951 0.0005043279
2.3266666667 0.0000000000 -0.0006098779 0.0004663267
2.3333333333 0.0000000000 -0.0005725497 0.0004389637
2.3400000000 0.0000000000 -0.0005414709 0.0004221619
2.3466666667 0.0000000000 -0.0005168042 0.0004156894
2.3533333333 0.0000000000 -0.0004986153 0.0004191676
2.3600000000 0.0000000000 -0.0004868733 0.0004320804
2.3666666667 0.0000000000 -0.0004814543 0.0004537862
2.3733333333 0.0000000000 -0.0004821448 0.0004835305
2.3800000000 0.0000000000 -0.0004886472 0.0005204605
2.3866666667 0.0000000000 -0.0005005865 0.0005636405
2.3933333333 0.0000000000 -0.0005175170 0.0006120681
2.4000000000 0.0000000000 -0.0005389313 0.0006646912


==> figures/radial_profiles/ring_d3.dat <==
x phi minor major
-2.4000000000 0.0000000000 -0.0002007545 0.0002749097
-2.3933333333 0.0000000000 -0.0001848812 0.0002363921
-2.3866666667 0.0000000000 -0.0001698635 0.0001992275
-2.3800000000 0.0000000000 -0.0001560256 0.0001641445
-2.3733333333 0.0000000000 -0.0001436830 0.0001318620
-2.3666666667 0.0000000000 -0.0001331382 0.0001030782
-2.3600000000 0.0000000000 -0.0001246747 0.0000784583
-2.3533333333 0.0000000000 -0.0001185527 0.0000586239
-2.3466666667 0.0000000000 -0.0001150039 0.0000441409
-2.3400000000 0.0000000000 -0.0001142271 0.0000355099
-2.3333333333 0.0000000000 -0.0001163844 0.0000331557
-2.3266666667 0.0000000000 -0.0001215969 0.0000374184
-2.3200000000 0.0000000000 -0.0001299422 0.0000485456
-2.3133333333 0.0000000000 -0.0001414517 0.0000666859
-2.3066666667 0.0000000000 -0.0001561085 0.0000918828
-2.3000000000 0.0000000000 -0.0001738464 0.0001240714
-2.2933333333 0.0000000000 -0.0001945494 0.0001630759
-2.2866666667 0.0000000000 -0.0002180523 0.0002086087
-2.2800000000 0.0000000000 -0.0002441413 0.0002602716
-2.2733333333 0.0000000000 -0.0002725561 0.0003175586
-2.2666666667 0.0000000000 -0.0003029929 0.0003798604
-2.2600000000 0.0000000000 -0.0003351072 0.0004464706
-2.2533333333 0.0000000000 -0.0003685186 0.0005165940
-2.2466666667 0.0000000000 -0.0004028155 0.0005893561
-2.2400000000 0.0000000000 -0.0004375604 0.0006638144
-2.2333333333 0.0000000000 -0.0004722961 0.0007389711
-2.2266666667 0.0000000000 -0.0005065526 0.0008137868
-2.2200000000 0.0000000000 -0.0005398539 0.0008871959
-2.2133333333 0.0000000000 -0.0005717252 0.0009581226
-2.2066666667 0.0000000000 -0.0006017007 0.0010254970
-2.2000000000 0.0000000000 -0.0006293312 0.0010882729
-2.1933333333 0.0000000000 -0.0006541919 0.0011454449
-2.1866666667 0.0000000000 -0.0006758895 0.0011960655
-2.1800000000 0.0000000000 -0.0006940702 0.0012392623
-2.1733333333 0.0000000000 -0.0007084258 0.0012742544
-2.1666666667 0.0000000000 -0.0007187010 0.0013003680
-2.1600000000 0.0000000000 -0.0007246986 0.0013170505
-2.1533333333 0.0000000000 -0.0007262848 0.0013238842
-2.1466666667 0.0000000000 -0.0007233939 0.0013205968
-2.1400000000 0.0000000000 -0.0007160310 0.0013070719
-2.1333333333 0.0000000000 -0.0007042750 0.0012833558
-2.1266666667 0.0000000000 -0.0006882799 0.0012496630
-2.1200000000 0.0000000000 -0.0006682748 0.0012063792
-2.1133333333 0.0000000000 -0.0006445632 0.0011540611
-2.1066666667 0.0000000000 -0.0006175207 0.0010934342
-2.1000000000 0.0000000000 -0.0005875919 0.0010253881
-2.0933333333 0.0000000000 -0.0005552859 0.0009509682
-2.0866666667 0.0000000000 -0.0005211706 0.0008713652
-2.0800000000 0.0000000000 -0.0004858660 0.0007879025
-2.0733333333 0.0000000000 -0.0004500363 0.0007020201
-2.0666666667 0.0000000000 -0.0004143813 0.0006152565
-2.0600000000 0.0000000000 -0.0003796268 0.0005292289
-2.0533333333 0.0000000000 -0.0003465140 0.0004456107
-2.0466666667 0.0000000000 -0.0003157889 0.0003661076
-2.0400000000 0.0000000000 -0.0002881903 0.0002924323
-2.0333333333 0.0000000000 -0.0002644386 0.0002262783
-2.0266666667 0.0000000000 -0.0002452236 0.0001692927
-2.0200000000 0.0000000000 -0.0002311928 0.0001230488
-2.0133333333 0.0000000000 -0.0002229395 0.0000890188
-2.0066666667 0.0000000000 -0.0002209916 0.0000685471
-2.0000000000 0.0000000000 -0.0002258014 0.0000628241
-1.9933333333 0.0000000000 -0.0002377349 0.0000728619
-1.9866666667 0.0000000000 -0.0002570636 0.0000994716
-1.9800000000 0.0000000000 -0.0002839564 0.0001432424
-1.9733333333 0.0000000000 -0.0003184727 0.0002045241
-1.9666666667 0.0000000000 -0.0003605583 0.0002834117
-1.9600000000 0.0000000000 -0.0004100407 0.0003797336
-1.9533333333 0.0000000000 -0.0004666281 0.0004930441
-1.9466666667 0.0000000000 -0.0005299091 0.0006226187
-1.9400000000 0.0000000000 -0.0005993545 0.0007674540
-1.9333333333 0.0000000000 -0.0006743206 0.0009262724
-1.9266666667 0.0000000000 -0.0007540555 0.0010975300
-1.9200000000 0.0000000000 -0.0008377060 0.0012794303
-1.9133333333 0.0000000000 -0.0009243272 0.0014699413
-1.9066666667 0.0000000000 -0.0010128936 0.0016668174
-1.9000000000 0.0000000000 -0.0011023120 0.0018676257
-1.8933333333 0.0000000000 -0.0011914356 0.0020697758
-1.8866666667 0.0000000000 -0.0012790805 0.0022705536
-1.8800000000 0.0000000000 -0.0013640420 0.0024671590
-1.8733333333 0.0000000000 -0.0014451136 0.0026567454
-1.8666666667 0.0000000000 -0.0015211050 0.0028364628
-1.8600000000 0.0000000000 -0.0015908623 0.0030035024
-1.8533333333 0.0000000000 -0.0016532875 0.0031551429
-1.8466666667 0.0000000000 -0.0017073584 0.0032887969
-1.8400000000 0.0000000000 -0.0017521478 0.0034020585
-1.8333333333 0.0000000000 -0.0017868428 0.0034927494
-1.8266666667 0.0000000000 -0.0018107625 0.0035589641
-1.8200000000 0.0000000000 -0.0018233751 0.0035991134
-1.8133333333 0.0000000000 -0.0018243127 0.0036119647
-1.8066666667 0.0000000000 -0.0018133853 0.0035966788
-1.8000000000 0.0000000000 -0.0017905916 0.0035528434
-1.7933333333 0.0000000000 -0.0017561287 0.0034805006
-1.7866666667 0.0000000000 -0.0017103980 0.0033801701
-1.7800000000 0.0000000000 -0.0016540090 0.0032528653
-1.7733333333 0.0000000000 -0.0015877802 0.0031001036
-1.7666666667 0.0000000000 -0.0015127365 0.0029239094
-1.7600000000 0.0000000000 -0.0014301034 0.0027268096
-1.7533333333 0.0000000000 -0.0013412985 0.0025118217
-1.7466666667 0.0000000000 -0.0012479187 0.0022824337
-1.7400000000 0.0000000000 -0.0011517251 0.0020425760
-1.7333333333 0.0000000000 -0.0010546241 0.0017965857
-1.7266666667 0.0000000000 -0.0009586458 0.0015491626
-1.7200000000 0.0000000000 -0.0008659189 0.0013053178
-1.7133333333 0.0000000000 -0.0007786439 0.0010703153
-1.7066666667 0.0000000000 -0.0006990630 0.0008496059
-1.7000000000 0.0000000000 -0.0006294281 0.0006487565
-1.6933333333 0.0000000000 -0.0005719679 0.0004733721
-1.6866666667 0.0000000000 -0.0005288523 0.0003290145
-1.6800000000 0.0000000000 -0.0005021573 0.0002211169
-1.6733333333 0.0000000000 -0.0004938286 0.0001548954
-1.6666666667 0.0000000000 -0.0005056455 0.0001352594
-1.6600000000 0.0000000000 -0.0005391859 0.0001667213
-1.6533333333 0.0000000000 -0.0005957922 0.0002533074
-1.6466666667 0.0000000000 -0.0006765384 0.0003984702
-1.6400000000 0.0000000000 -0.0007822007 0.0006050054
-1.6333333333 0.0000000000 -0.0009132297 0.0008749722
-1.6266666667 0.0000000000 -0.0010697270 0.0012096217
-1.6200000000 0.0000000000 -0.0012514251 0.0016093311
-1.6133333333 0.0000000000 -0.0014576719 0.0020735482
-1.6066666667 0.0000000000 -0.0016874201 0.0026007454
-1.6000000000 0.0000000000 -0.0019392220 0.0031883854
-1.5933333333 0.0000000000 -0.0022112295 0.0038328996
-1.5866666667 0.0000000000 -0.0025012006 0.0045296801
-1.5800000000 0.0000000000 -0.0028065118 0.0052730862
-1.5733333333 0.0000000000 -0.0031241766 0.0060564663
-1.5666666667 0.0000000000 -0.0034508714 0.0068721962
-1.5600000000 0.0000000000 -0.0037829663 0.0077117330
-1.5533333333 0.0000000000 -0.0041165642 0.0085656870
-1.5466666667 0.0000000000 -0.0044475443 0.0094239098
-1.5400000000 0.0000000000 -0.0047716129 0.0102755991
-1.5333333333 0.0000000000 -0.0050843593 0.0111094206
-1.5266666667 0.0000000000 -0.0053813166 0.0119136455
-1.5200000000 0.0000000000 -0.0056580281 0.0126763037
-1.5133333333 0.0000000000 -0.0059101170 0.0133853508
-1.5066666667 0.0000000000 -0.0061333595 0.0140288492
-1.5000000000 0.0000000000 -0.0063237611 0.0145951603
-1.4933333333 0.0000000000 -0.0064776339 0.0150731473
-1.4866666667 0.0000000000 -0.0065916756 0.0154523869
-1.4800000000 0.0000000000 -0.0066630474 0.0157233868
-1.4733333333 0.0000000000 -0.0066894516 0.0158778086
-1.4666666667 0.0000000000 -0.0066692064 0.0159086925
-1.4600000000 0.0000000000 -0.0066013178 0.0158106816
-1.4533333333 0.0000000000 -0.0064855471 0.0155802443
-1.4466666667 0.0000000000 -0.0063224719 0.0152158904
-1.4400000000 0.0000000000 -0.0061135423 0.0147183806
-1.4333333333 0.0000000000 -0.0058611276 0.0140909243
-1.4266666667 0.0000000000 -0.0055685549 0.0133393642
-1.4200000000 0.0000000000 -0.0052401385 0.0124723459
-1.4133333333 0.0000000000 -0.0048811974 0.0115014678
-1.4066666667 0.0000000000 -0.0044980623 0.0104414105
-1.4000000000 0.0000000000 -0.0040980694 0.0093100421
-1.3933333333 0.0000000000 -0.0036895417 0.0081284982
-1.3866666667 0.0000000000 -0.0032817564 0.0069212335
-1.3800000000 0.0000000000 -0.0028848985 0.0057160439
-1.3733333333 0.0000000000 -0.0025099997 0.0045440564
-1.3666666667 0.0000000000 -0.0021688630 0.0034396864
-1.3600000000 0.0000000000 -0.0018739729 0.0024405606
-1.3533333333 0.0000000000 -0.0016383908 0.0015874053
-1.3466666667 0.0000000000 -0.0014756370 0.0009238985
-1.3400000000 0.0000000000 -0.0013995585 0.0004964862
-1.3333333333 0.0000000000 -0.0014241841 0.0003541642
-1.3266666667 0.0000000000 -0.0015635676 0.0005482228
-1.3200000000 0.0000000000 -0.0018316198 0.0011319595
-1.3133333333 0.0000000000 -0.0022419301 0.0021603568
-1.3066666667 0.0000000000 -0.0028075802 0.0036897299
-1.3000000000 0.0000000000 -0.0035409500 0.0057773444
-1.2933333333 0.0000000000 -0.0044535182 0.0084810072
-1.2866666667 0.0000000000 -0.0055556591 0.0118586332
-1.2800000000 0.0000000000 -0.0068564371 0.0159677905
-1.2733333333 0.0000000000 -0.0083634015 0.0208652273
-1.2666666667 0.0000000000 -0.0100823828 0.0266063856
-1.2600000000 0.0000000000 -0.0120172937 0.0332449031
-1.2533333333 0.0000000000 -0.0141699363 0.0408321096
-1.2466666667 0.0000000000 -0.0165398169 0.0494165212
-1.2400000000 0.0000000000 -0.0191239724 0.0590433366
-1.2333333333 0.0000000000 -0.0219168095 0.0697539409
-1.2266666667 0.0000000000 -0.0249099580 0.0815854206
-1.2200000000 0.0000000000 -0.0280921425 0.0945700955
-1.2133333333 0.0000000000 -0.0314490722 0.1087350709
-1.2066666667 0.0000000000 -0.0349633519 0.1241018162
-1.2000000000 0.0000000000 -0.0386144168 0.1406857735
-1.1933333333 0.0000000000 -0.0423784904 0.1584960001
-1.1866666667 0.0000000000 -0.0462285692 0.1775348513
-1.1800000000 0.0000000000 -0.0501344349 0.1977977040
-1.1733333333 0.0000000000 -0.0540626946 0.2192727285
-1.1666666667 0.0000000000 -0.0579768500 0.2419407085
-1.1600000000 0.0000000000 -0.0618373976 0.2657749150
-1.1533333333 0.0000000000 -0.0656019580 0.2907410346
-1.1466666667 0.0000000000 -0.0692254365 0.3167971558
-1.1400000000 0.0000000000 -0.0726602136 0.3438938140
-1.1333333333 0.0000000000 -0.0758563658 0.3719740972
-1.1266666667 0.0000000000 -0.0787619153 0.4009738122
-1.1200000000 0.0000000000 -0.0813231082 0.4308217120
-1.1133333333 0.0000000000 -0.0834847194 0.4614397845
-1.1066666667 0.0000000000 -0.0851903836 0.4927436000
-1.1000000000 0.0000000000 -0.0863829489 0.5246427173
-1.0933333333 0.0000000000 -0.0870048535 0.5570411467
-1.0866666667 0.0000000000 -0.0869985203 0.5898378652
-1.0800000000 0.0000000000 -0.0863067691 0.6229273837
-1.0733333333 0.0000000000 -0.0848732423 0.6562003596
-1.0666666667 0.0000000000 -0.0826428423 0.6895442530
-1.0600000000 0.0000000000 -0.0795621755 0.7228440207
-1.0533333333 0.0000000000 -0.0755800027 0.7559828436
-1.0466666667 0.0000000000 -0.0706476886 0.7888428811
-1.0400000000 0.0000000000 -0.0647196506 0.8213060486
-1.0333333333 0.0000000000 -0.0577538006 0.8532548095
-1.0266666667 0.0000000000 -0.0497119775 0.8845729783
-1.0200000000 0.0000000000 -0.0405603663 0.9151465261
-1.0133333333 0.0000000000 -0.0302699004 0.9448643829
-1.0066666667 0.0000000000 -0.0188166433 0.9736192295
-1.0000000000 0.5000000000 -0.0061821464 1.0013082735
-0.9933333333 1.0000000000 0.0076462210 1.0278340009
-0.9866666667 1.0000000000 0.0226749720 1.0531048981
-0.9800000000 1.0000000000 0.0389042359 1.0770361379
-0.9733333333 1.0000000000 0.0563275293 1.0995502220
-0.9666666667 1.0000000000 0.0749315651 1.1205775763
-0.9600000000 1.0000000000 0.0946961045 1.1400570911
-0.9533333333 1.0000000000 0.1155938513 1.1579366029
-0.9466666667 1.0000000000 0.1375903925 1.1741733124
-0.9400000000 1.0000000000 0.1606441844 1.1887341338
-0.9333333333 1.0000000000 0.1847065881 1.2015959732
-0.9266666667 1.0000000000 0.2097219521 1.2127459319
-0.9200000000 1.0000000000 0.2356277445 1.2221814324
-0.9133333333 1.0000000000 0.2623547341 1.2299102652
-0.9066666667 1.0000000000 0.2898272192 1.2359505561
-0.9000000000 1.0000000000 0.3179633050 1.2403306514
-0.8933333333 1.0000000000 0.3466752265 1.2430889242
-0.8866666667 1.0000000000 0.3758697165 1.2442734993
-0.8800000000 1.0000000000 0.4054484172 1.2439419017
-0.8733333333 1.0000000000 0.4353083308 1.2421606283
-0.8666666667 1.0000000000 0.4653423098 1.2390046470
-0.8600000000 1.0000000000 0.4954395809 1.2345568272
-0.8533333333 1.0000000000 0.5254863013 1.2289073045
-0.8466666667 1.0000000000 0.5553661428 1.2221527859
-0.8400000000 1.0000000000 0.5849609004 1.2143958003
-0.8333333333 1.0000000000 0.6141511207 1.2057439001
-0.8266666667 1.0000000000 0.6428167473 1.1963088204
-0.8200000000 1.0000000000 0.6708377764 1.1862056024
-0.8133333333 1.0000000000 0.6980949209 1.1755516891
-0.8066666667 1.0000000000 0.7244702763 1.1644659989
-0.8000000000 1.0000000000 0.7498479842 1.1530679869
-0.7933333333 1.0000000000 0.7741148899 1.1414766995
-0.7866666667 1.0000000000 0.7971611874 1.1298098325
-0.7800000000 1.0000000000 0.8188810493 1.1181827991
-0.7733333333 1.0000000000 0.8391732351 1.1067078154
-0.7666666667 1.0000000000 0.8579416759 1.0954930131
-0.7600000000 1.0000000000 0.8750960287 1.0846415848
-0.7533333333 1.0000000000 0.8905521981 1.0742509707
-0.7466666667 1.0000000000 0.9042328215 1.0644120930
-0.7400000000 1.0000000000 0.9160677133 1.0552086445
-0.7333333333 1.0000000000 0.9259942660 1.0467164391
-0.7266666667 1.0000000000 0.9339578046 1.0390028269
-0.7200000000 1.0000000000 0.9399118925 1.0321261825
-0.7133333333 1.0000000000 0.9438185862 1.0261354681
-0.7066666667 1.0000000000 0.9456486367 1.0210698776
-0.7000000000 1.0000000000 0.9453816374 1.0169585624
-0.6933333333 1.0000000000 0.9430061164 1.0138204446
-0.6866666667 1.0000000000 0.9385195733 1.0116641162
-0.6800000000 1.0000000000 0.9319284601 1.0104878271
-0.6733333333 1.0000000000 0.9232481064 1.0102795618
-0.6666666667 1.0000000000 0.9125025898 1.0110172045
-0.6600000000 1.0000000000 0.8997245531 1.0126687905
-0.6533333333 1.0000000000 0.8849549684 1.0151928426
-0.6466666667 1.0000000000 0.8682428513 1.0185387899
-0.6400000000 1.0000000000 0.8496449275 1.0226474645
-0.6333333333 1.0000000000 0.8292252529 1.0274516730
-0.6266666667 1.0000000000 0.8070547924 1.0328768377
-0.6200000000 1.0000000000 0.7832109581 1.0388417013
-0.6133333333 1.0000000000 0.7577771134 1.0452590905
-0.6066666667 1.0000000000 0.7308420434 1.0520367307
-0.6000000000 1.0000000000 0.7024993984 1.0590781055
-0.5933333333 1.0000000000 0.6728471131 1.0662833540
-0.5866666667 1.0000000000 0.6419868064 1.0735501967
-0.5800000000 1.0000000000 0.6100231656 1.0807748844
-0.5733333333 1.0000000000 0.5770633206 1.0878531600
-0.5666666667 1.0000000000 0.5432162112 1.0946812255
-0.5600000000 1.0000000000 0.5085919532 1.1011567064
-0.5533333333 1.0000000000 0.4733012069 1.1071796049
-0.5466666667 1.0000000000 0.4374545535 1.1126532333
-0.5400000000 1.0000000000 0.4011618821 1.1174851202
-0.5333333333 1.0000000000 0.3645317930 1.1215878812
-0.5266666667 1.0000000000 0.3276710208 1.1248800470
-0.5200000000 1.0000000000 0.2906838807 1.1272868418
-0.5133333333 1.0000000000 0.2536717416 1.1287409041
-0.5066666667 1.0000000000 0.2167325306 1.1291829459
-0.5000000000 1.0000000000 0.1799602696 1.1285623425
-0.4933333333 1.0000000000 0.1434446498 1.1268376489
-0.4866666667 1.0000000000 0.1072706427 1.1239770378
-0.4800000000 1.0000000000 0.0715181543 1.1199586558
-0.4733333333 1.0000000000 0.0362617194 1.1147708948
-0.4666666667 1.0000000000 0.0015702419 1.1084125748
-0.4600000000 1.0000000000 -0.0324932212 1.1008930388
-0.4533333333 1.0000000000 -0.0658716296 1.0922321567
-0.4466666667 0.0000000000 -0.0985140836 1.0824602392
-0.4400000000 0.0000000000 -0.1303759020 1.0716178623
-0.4333333333 0.0000000000 -0.1614186543 1.0597556028
-0.4266666667 0.0000000000 -0.1916101482 1.0469336886
-0.4200000000 0.0000000000 -0.2209243728 1.0332215648
-0.4133333333 0.0000000000 -0.2493414001 1.0186973805
-0.4066666667 0.0000000000 -0.2768472451 1.0034473997
-0.4000000000 0.0000000000 -0.3034336872 0.9875653412
-0.3933333333 0.0000000000 -0.3290980553 0.9711516540
-0.3866666667 0.0000000000 -0.3538429787 0.9543127322
-0.3800000000 0.0000000000 -0.3776761063 0.9371600773
-0.3733333333 0.0000000000 -0.4006097977 0.9198094148
-0.3666666667 0.0000000000 -0.4226607889 0.9023797712
-0.3600000000 0.0000000000 -0.4438498352 0.8849925206
-0.3533333333 0.0000000000 -0.4642013358 0.8677704068
-0.3466666667 0.0000000000 -0.4837429426 0.8508365513
-0.3400000000 0.0000000000 -0.5025051570 0.8343134527
-0.3333333333 0.0000000000 -0.5205209180 0.8183219882
-0.3266666667 0.0000000000 -0.5378251850 0.8029804233
-0.3200000000 0.0000000000 -0.5544545195 0.7884034395
-0.3133333333 0.0000000000 -0.5704466681 0.7747011864
-0.3066666667 0.0000000000 -0.5858401504 0.7619783675
-0.3000000000 0.0000000000 -0.6006738555 0.7503333663
-0.2933333333 0.0000000000 -0.6149866496 0.7398574190
-0.2866666667 0.0000000000 -0.6288169975 0.7306338434
-0.2800000000 0.0000000000 -0.6422026020 0.7227373261
-0.2733333333 0.0000000000 -0.6551800613 0.7162332786
-0.2666666667 0.0000000000 -0.6677845499 0.7111772629
-0.2600000000 0.0000000000 -0.6800495218 0.7076144953
-0.2533333333 0.0000000000 -0.6920064411 0.7055794293
-0.2466666667 0.0000000000 -0.7036845385 0.7050954236
-0.2400000000 0.0000000000 -0.7151105978 0.7061744959
-0.2333333333 0.0000000000 -0.7263087716 0.7088171658
-0.2266666667 0.0000000000 -0.7373004280 0.7130123880
-0.2200000000 0.0000000000 -0.7481040283 0.7187375757
-0.2133333333 0.0000000000 -0.7587350370 0.7259587154
-0.2066666667 0.0000000000 -0.7692058622 0.7346305706
-0.2000000000 0.0000000000 -0.7795258286 0.7446969742
-0.1933333333 0.0000000000 -0.7897011807 0.7560912077
-0.1866666667 0.0000000000 -0.7997351156 0.7687364624
-0.1800000000 0.0000000000 -0.8096278466 0.7825463810
-0.1733333333 0.0000000000 -0.8193766927 0.7974256744
-0.1666666667 0.0000000000 -0.8289761958 0.8132708094
-0.1600000000 0.0000000000 -0.8384182627 0.8299707615
-0.1533333333 0.0000000000 -0.8476923296 0.8474078277
-0.1466666667 0.0000000000 -0.8567855479 0.8654584919
-0.1400000000 0.0000000000 -0.8656829893 0.8839943377
-0.1333333333 0.0000000000 -0.8743678670 0.9028830001
-0.1266666667 0.0000000000 -0.8828217716 0.9219891497
-0.1200000000 0.0000000000 -0.8910249187 0.9411755010
-0.1133333333 0.0000000000 -0.8989564058 0.9603038382
-0.1066666667 0.0000000000 -0.9065944761 0.9792360491
-0.1000000000 0.0000000000 -0.9139167868 0.9978351600
-0.0933333333 0.0000000000 -0.9209006782 1.0159663640
-0.0866666667 0.0000000000 -0.9275234423 1.0334980335
-0.0800000000 0.0000000000 -0.9337625883 1.0503027104
-0.0733333333 0.0000000000 -0.9395961012 1.0662580650
-0.0666666667 0.0000000000 -0.9450026928 1.0812478182
-0.0600000000 0.0000000000 -0.9499620412 1.0951626174
-0.0533333333 0.0000000000 -0.9544550184 1.1079008617
-0.0466666667 0.0000000000 -0.9584639019 1.1193694686
-0.0400000000 0.0000000000 -0.9619725704 1.1294845761
-0.0333333333 0.0000000000 -0.9649666796 1.1381721771
-0.0266666667 0.0000000000 -0.9674338191 1.1453686773
-0.0200000000 0.0000000000 -0.9693636471 1.1510213766
-0.0133333333 0.0000000000 -0.9707480017 1.1550888670
-0.0066666667 0.0000000000 -0.9715809897 1.1575413458
0.0000000000 0.0000000000 -0.9718590495 1.1583608407
0.0066666667 0.0000000000 -0.9715809897 1.1575413458
0.0133333333 0.0000000000 -0.9707480017 1.1550888670
0.0200000000 0.0000000000 -0.9693636471 1.1510213766
0.0266666667 0.0000000000 -0.9674338191 1.1453686773
0.0333333333 0.0000000000 -0.9649666796 1.1381721771
0.0400000000 0.0000000000 -0.9619725704 1.1294845761
0.0466666667 0.0000000000 -0.9584639019 1.1193694686
0.0533333333 0.0000000000 -0.9544550184 1.1079008617
0.0600000000 0.0000000000 -0.9499620412 1.0951626174
0.0666666667 0.0000000000 -0.9450026928 1.0812478182
0.0733333333 0.0000000000 -0.9395961012 1.0662580650
0.0800000000 0.0000000000 -0.9337625883 1.0503027104
0.0866666667 0.0000000000 -0.9275234423 1.0334980335
0.0933333333 0.0000000000 -0.9209006782 1.0159663640
0.1000000000 0.0000000000 -0.9139167868 0.9978351600
0.1066666667 0.0000000000 -0.9065944761 0.9792360491
0.1133333333 0.0000000000 -0.8989564058 0.9603038382
0.1200000000 0.0000000000 -0.8910249187 0.9411755010
0.1266666667 0.0000000000 -0.8828217716 0.9219891497
0.1333333333 0.0000000000 -0.8743678670 0.9028830001
0.1400000000 0.0000000000 -0.8656829893 0.8839943377
0.1466666667 0.0000000000 -0.8567855479 0.8654584919
0.1533333333 0.0000000000 -0.8476923296 0.8474078277
0.1600000000 0.0000000000 -0.8384182627 0.8299707615
0.1666666667 0.0000000000 -0.8289761958 0.8132708094
0.1733333333 0.0000000000 -0.8193766927 0.7974256744
0.1800000000 0.0000000000 -0.8096278466 0.7825463810
0.1866666667 0.0000000000 -0.7997351156 0.7687364624
0.1933333333 0.0000000000 -0.7897011807 0.7560912077
0.2000000000 0.0000000000 -0.7795258286 0.7446969742
0.2066666667 0.0000000000 -0.7692058622 0.7346305706
0.2133333333 0.0000000000 -0.7587350370 0.7259587154
0.2200000000 0.0000000000 -0.7481040283 0.7187375757
0.2266666667 0.0000000000 -0.7373004280 0.7130123880
0.2333333333 0.0000000000 -0.7263087716 0.7088171658
0.2400000000 0.0000000000 -0.7151105978 0.7061744959
0.2466666667 0.0000000000 -0.7036845385 0.7050954236
0.2533333333 0.0000000000 -0.6920064411 0.7055794293
0.2600000000 0.0000000000 -0.6800495218 0.7076144953
0.2666666667 0.0000000000 -0.6677845499 0.7111772629
0.2733333333 0.0000000000 -0.6551800613 0.7162332786
0.2800000000 0.0000000000 -0.6422026020 0.7227373261
0.2866666667 0.0000000000 -0.6288169975 0.7306338434
0.2933333333 0.0000000000 -0.6149866496 0.7398574190
0.3000000000 0.0000000000 -0.6006738555 0.7503333663
0.3066666667 0.0000000000 -0.5858401504 0.7619783675
0.3133333333 0.0000000000 -0.5704466681 0.7747011864
0.3200000000 0.0000000000 -0.5544545195 0.7884034395
0.3266666667 0.0000000000 -0.5378251850 0.8029804233
0.3333333333 0.0000000000 -0.5205209180 0.8183219882
0.3400000000 0.0000000000 -0.5025051570 0.8343134527
0.3466666667 0.0000000000 -0.4837429426 0.8508365513
0.3533333333 0.0000000000 -0.4642013358 0.8677704068
0.3600000000 0.0000000000 -0.4438498352 0.8849925206
0.3666666667 0.0000000000 -0.4226607889 0.9023797712
0.3733333333 0.0000000000 -0.4006097977 0.9198094148
0.3800000000 0.0000000000 -0.3776761063 0.9371600773
0.3866666667 0.0000000000 -0.3538429787 0.9543127322
0.3933333333 0.0000000000 -0.3290980553 0.9711516540
0.4000000000 0.0000000000 -0.3034336872 0.9875653412
0.4066666667 0.0000000000 -0.2768472451 1.0034473997
0.4133333333 0.0000000000 -0.2493414001 1.0186973805
0.4200000000 0.0000000000 -0.2209243728 1.0332215648
0.4266666667 0.0000000000 -0.1916101482 1.0469336886
0.4333333333 0.0000000000 -0.1614186543 1.0597556028
0.4400000000 0.0000000000 -0.1303759020 1.0716178623
0.4466666667 0.0000000000 -0.0985140836 1.0824602392
0.4533333333 1.0000000000 -0.0658716296 1.0922321567
0.4600000000 1.0000000000 -0.0324932212 1.1008930388
0.4666666667 1.0000000000 0.0015702419 1.1084125748
0.4733333333 1.0000000000 0.0362617194 1.1147708948
0.4800000000 1.0000000000 0.0715181543 1.1199586558
0.4866666667 1.0000000000 0.1072706427 1.1239770378
0.4933333333 1.0000000000 0.1434446498 1.1268376489
0.5000000000 1.0000000000 0.1799602696 1.1285623425
0.5066666667 1.0000000000 0.2167325306 1.1291829459
0.5133333333 1.0000000000 0.2536717416 1.1287409041
0.5200000000 1.0000000000 0.2906838807 1.1272868418
0.5266666667 1.0000000000 0.3276710208 1.1248800470
0.5333333333 1.0000000000 0.3645317930 1.1215878812
0.5400000000 1.0000000000 0.4011618821 1.1174851202
0.5466666667 1.0000000000 0.4374545535 1.1126532333
0.5533333333 1.0000000000 0.4733012069 1.1071796049
0.5600000000 1.0000000000 0.5085919532 1.1011567064
0.5666666667 1.0000000000 0.5432162112 1.0946812255
0.5733333333 1.0000000000 0.5770633206 1.0878531600
0.5800000000 1.0000000000 0.6100231656 1.0807748844
0.5866666667 1.0000000000 0.6419868064 1.0735501967
0.5933333333 1.0000000000 0.6728471131 1.0662833540
0.6000000000 1.0000000000 0.7024993984 1.0590781055
0.6066666667 1.0000000000 0.7308420434 1.0520367307
0.6133333333 1.0000000000 0.7577771134 1.0452590905
0.6200000000 1.0000000000 0.7832109581 1.0388417013
0.6266666667 1.0000000000 0.8070547924 1.0328768377
0.6333333333 1.0000000000 0.8292252529 1.0274516730
0.6400000000 1.0000000000 0.8496449275 1.0226474645
0.6466666667 1.0000000000 0.8682428513 1.0185387899
0.6533333333 1.0000000000 0.8849549684 1.0151928426
0.6600000000 1.0000000000 0.8997245531 1.0126687905
0.6666666667 1.0000000000 0.9125025898 1.0110172045
0.6733333333 1.0000000000 0.9232481064 1.0102795618
0.6800000000 1.0000000000 0.9319284601 1.0104878271
0.6866666667 1.0000000000 0.9385195733 1.0116641162
0.6933333333 1.0000000000 0.9430061164 1.0138204446
0.7000000000 1.0000000000 0.9453816374 1.0169585624
0.7066666667 1.0000000000 0.9456486367 1.0210698776
0.7133333333 1.0000000000 0.9438185862 1.0261354681
0.7200000000 1.0000000000 0.9399118925 1.0321261825
0.7266666667 1.0000000000 0.9339578046 1.0390028269
0.7333333333 1.0000000000 0.9259942660 1.0467164391
0.7400000000 1.0000000000 0.9160677133 1.0552086445
0.7466666667 1.0000000000 0.9042328215 1.0644120930
0.7533333333 1.0000000000 0.8905521981 1.0742509707
0.7600000000 1.0000000000 0.8750960287 1.0846415848
0.7666666667 1.0000000000 0.8579416759 1.0954930131
0.7733333333 1.0000000000 0.8391732351 1.1067078154
0.7800000000 1.0000000000 0.8188810493 1.1181827991
0.7866666667 1.0000000000 0.7971611874 1.1298098325
0.7933333333 1.0000000000 0.7741148899 1.1414766995
0.8000000000 1.0000000000 0.7498479842 1.1530679869
0.8066666667 1.0000000000 0.7244702763 1.1644659989
0.8133333333 1.0000000000 0.6980949209 1.1755516891
0.8200000000 1.0000000000 0.6708377764 1.1862056024
0.8266666667 1.0000000000 0.6428167473 1.1963088204
0.8333333333 1.0000000000 0.6141511207 1.2057439001
0.8400000000 1.0000000000 0.5849609004 1.2143958003
0.8466666667 1.0000000000 0.5553661428 1.2221527859
0.8533333333 1.0000000000 0.5254863013 1.2289073045
0.8600000000 1.0000000000 0.4954395809 1.2345568272
0.8666666667 1.0000000000 0.4653423098 1.2390046470
0.8733333333 1.0000000000 0.4353083308 1.2421606283
0.8800000000 1.0000000000 0.4054484172 1.2439419017
0.8866666667 1.0000000000 0.3758697165 1.2442734993
0.8933333333 1.0000000000 0.3466752265 1.2430889242
0.9000000000 1.0000000000 0.3179633050 1.2403306514
0.9066666667 1.0000000000 0.2898272192 1.2359505561
0.9133333333 1.0000000000 0.2623547341 1.2299102652
0.9200000000 1.0000000000 0.2356277445 1.2221814324
0.9266666667 1.0000000000 0.2097219521 1.2127459319
0.9333333333 1.0000000000 0.1847065881 1.2015959732
0.9400000000 1.0000000000 0.1606441844 1.1887341338
0.9466666667 1.0000000000 0.1375903925 1.1741733124
0.9533333333 1.0000000000 0.1155938513 1.1579366029
0.9600000000 1.0000000000 0.0946961045 1.1400570911
0.9666666667 1.0000000000 0.0749315651 1.1205775763
0.9733333333 1.0000000000 0.0563275293 1.0995502220
0.9800000000 1.0000000000 0.0389042359 1.0770361379
0.9866666667 1.0000000000 0.0226749720 1.0531048981
0.9933333333 1.0000000000 0.0076462210 1.0278340009
1.0000000000 0.5000000000 -0.0061821464 1.0013082735
1.0066666667 0.0000000000 -0.0188166433 0.9736192295
1.0133333333 0.0000000000 -0.0302699004 0.9448643829
1.0200000000 0.0000000000 -0.0405603663 0.9151465261
1.0266666667 0.0000000000 -0.0497119775 0.8845729783
1.0333333333 0.0000000000 -0.0577538006 0.8532548095
1.0400000000 0.0000000000 -0.0647196506 0.8213060486
1.0466666667 0.0000000000 -0.0706476886 0.7888428811
1.0533333333 0.0000000000 -0.0755800027 0.7559828436
1.0600000000 0.0000000000 -0.0795621755 0.7228440207
1.0666666667 0.0000000000 -0.0826428423 0.6895442530
1.0733333333 0.0000000000 -0.0848732423 0.6562003596
1.0800000000 0.0000000000 -0.0863067691 0.6229273837
1.0866666667 0.0000000000 -0.0869985203 0.5898378652
1.0933333333 0.0000000000 -0.0870048535 0.5570411467
1.1000000000 0.0000000000 -0.0863829489 0.5246427173
1.1066666667 0.0000000000 -0.0851903836 0.4927436000
1.1133333333 0.0000000000 -0.0834847194 0.4614397845
1.1200000000 0.0000000000 -0.0813231082 0.4308217120
1.1266666667 0.0000000000 -0.0787619153 0.4009738122
1.1333333333 0.0000000000 -0.0758563658 0.3719740972
1.1400000000 0.0000000000 -0.0726602136 0.3438938140
1.1466666667 0.0000000000 -0.0692254365 0.3167971558
1.1533333333 0.0000000000 -0.0656019580 0.2907410346
1.1600000000 0.0000000000 -0.0618373976 0.2657749150
1.1666666667 0.0000000000 -0.0579768500 0.2419407085
1.1733333333 0.0000000000 -0.0540626946 0.2192727285
1.1800000000 0.0000000000 -0.0501344349 0.1977977040
1.1866666667 0.0000000000 -0.0462285692 0.1775348513
1.1933333333 0.0000000000 -0.0423784904 0.1584960001
1.2000000000 0.0000000000 -0.0386144168 0.1406857735
1.2066666667 0.0000000000 -0.0349633519 0.1241018162
1.2133333333 0.0000000000 -0.0314490722 0.1087350709
1.2200000000 0.0000000000 -0.0280921425 0.0945700955
1.2266666667 0.0000000000 -0.0249099580 0.0815854206
1.2333333333 0.0000000000 -0.0219168095 0.0697539409
1.2400000000 0.0000000000 -0.0191239724 0.0590433366
1.2466666667 0.0000000000 -0.0165398169 0.0494165212
1.2533333333 0.0000000000 -0.0141699363 0.0408321096
1.2600000000 0.0000000000 -0.0120172937 0.0332449031
1.2666666667 0.0000000000 -0.0100823828 0.0266063856
1.2733333333 0.0000000000 -0.0083634015 0.0208652273
1.2800000000 0.0000000000 -0.0068564371 0.0159677905
1.2866666667 0.0000000000 -0.0055556591 0.0118586332
1.2933333333 0.0000000000 -0.0044535182 0.0084810072
1.3000000000 0.0000000000 -0.0035409500 0.0057773444
1.3066666667 0.0000000000 -0.0028075802 0.0036897299
1.3133333333 0.0000000000 -0.0022419301 0.0021603568
1.3200000000 0.0000000000 -0.0018316198 0.0011319595
1.3266666667 0.0000000000 -0.0015635676 0.0005482228
1.3333333333 0.0000000000 -0.0014241841 0.0003541642
1.3400000000 0.0000000000 -0.0013995585 0.0004964862
1.3466666667 0.0000000000 -0.0014756370 0.0009238985
1.3533333333 0.0000000000 -0.0016383908 0.0015874053
1.3600000000 0.0000000000 -0.0018739729 0.0024405606
1.3666666667 0.0000000000 -0.0021688630 0.0034396864
1.3733333333 0.0000000000 -0.0025099997 0.0045440564
1.3800000000 0.0000000000 -0.0028848985 0.0057160439
1.3866666667 0.0000000000 -0.0032817564 0.0069212335
1.3933333333 0.0000000000 -0.0036895417 0.0081284982
1.4000000000 0.0000000000 -0.0040980694 0.0093100421
1.4066666667 0.0000000000 -0.0044980623 0.0104414105
1.4133333333 0.0000000000 -0.0048811974 0.0115014678
1.4200000000 0.0000000000 -0.0052401385 0.0124723459
1.4266666667 0.0000000000 -0.0055685549 0.0133393642
1.4333333333 0.0000000000 -0.0058611276 0.0140909243
1.4400000000 0.0000000000 -0.0061135423 0.0147183806
1.4466666667 0.0000000000 -0.0063224719 0.0152158904
1.4533333333 0.0000000000 -0.0064855471 0.0155802443
1.4600000000 0.0000000000 -0.0066013178 0.0158106816
1.4666666667 0.0000000000 -0.0066692064 0.0159086925
1.4733333333 0.0000000000 -0.0066894516 0.0158778086
1.4800000000 0.0000000000 -0.0066630474 0.0157233868
1.4866666667 0.0000000000 -0.0065916756 0.0154523869
1.4933333333 0.0000000000 -0.0064776339 0.0150731473
1.5000000000 0.0000000000 -0.0063237611 0.0145951603
1.5066666667 0.0000000000 -0.0061333595 0.0140288492
1.5133333333 0.0000000000 -0.0059101170 0.0133853508
1.5200000000 0.0000000000 -0.0056580281 0.0126763037
1.5266666667 0.0000000000 -0.0053813166 0.0119136455
1.5333333333 0.0000000000 -0.0050843593 0.0111094206
1.5400000000 0.0000000000 -0.0047716129 0.0102755991
1.5466666667 0.0000000000 -0.0044475443 0.0094239098
1.5533333333 0.0000000000 -0.0041165642 0.0085656870
1.5600000000 0.0000000000 -0.0037829663 0.0077117330
1.5666666667 0.0000000000 -0.0034508714 0.0068721962
1.5733333333 0.0000000000 -0.0031241766 0.0060564663
1.5800000000 0.0000000000 -0.0028065118 0.0052730862
1.5866666667 0.0000000000 -0.0025012006 0.0045296801
1.5933333333 0.0000000000 -0.0022112295 0.0038328996
1.6000000000 0.0000000000 -0.0019392220 0.0031883854
1.6066666667 0.0000000000 -0.0016874201 0.0026007454
1.6133333333 0.0000000000 -0.0014576719 0.0020735482
1.6200000000 0.0000000000 -0.0012514251 0.0016093311
1.6266666667 0.0000000000 -0.0010697270 0.0012096217
1.6333333333 0.0000000000 -0.0009132297 0.0008749722
1.6400000000 0.0000000000 -0.0007822007 0.0006050054
1.6466666667 0.0000000000 -0.0006765384 0.0003984702
1.6533333333 0.0000000000 -0.0005957922 0.0002533074
1.6600000000 0.0000000000 -0.0005391859 0.0001667213
1.6666666667 0.0000000000 -0.0005056455 0.0001352594
1.6733333333 0.0000000000 -0.0004938286 0.0001548954
1.6800000000 0.0000000000 -0.0005021573 0.0002211169
1.6866666667 0.0000000000 -0.0005288523 0.0003290145
1.6933333333 0.0000000000 -0.0005719679 0.0004733721
1.7000000000 0.0000000000 -0.0006294281 0.0006487565
1.7066666667 0.0000000000 -0.0006990630 0.0008496059
1.7133333333 0.0000000000 -0.0007786439 0.0010703153
1.7200000000 0.0000000000 -0.0008659189 0.0013053178
1.7266666667 0.0000000000 -0.0009586458 0.0015491626
1.7333333333 0.0000000000 -0.0010546241 0.0017965857
1.7400000000 0.0000000000 -0.0011517251 0.0020425760
1.7466666667 0.0000000000 -0.0012479187 0.0022824337
1.7533333333 0.0000000000 -0.0013412985 0.0025118217
1.7600000000 0.0000000000 -0.0014301034 0.0027268096
1.7666666667 0.0000000000 -0.0015127365 0.0029239094
1.7733333333 0.0000000000 -0.0015877802 0.0031001036
1.7800000000 0.0000000000 -0.0016540090 0.0032528653
1.7866666667 0.0000000000 -0.0017103980 0.0033801701
1.7933333333 0.0000000000 -0.0017561287 0.0034805006
1.8000000000 0.0000000000 -0.0017905916 0.0035528434
1.8066666667 0.0000000000 -0.0018133853 0.0035966788
1.8133333333 0.0000000000 -0.0018243127 0.0036119647
1.8200000000 0.0000000000 -0.0018233751 0.0035991134
1.8266666667 0.0000000000 -0.0018107625 0.0035589641
1.8333333333 0.0000000000 -0.0017868428 0.0034927494
1.8400000000 0.0000000000 -0.0017521478 0.0034020585
1.8466666667 0.0000000000 -0.0017073584 0.0032887969
1.8533333333 0.0000000000 -0.0016532875 0.0031551429
1.8600000000 0.0000000000 -0.0015908623 0.0030035024
1.8666666667 0.0000000000 -0.0015211050 0.0028364628
1.8733333333 0.0000000000 -0.0014451136 0.0026567454
1.8800000000 0.0000000000 -0.0013640420 0.0024671590
1.8866666667 0.0000000000 -0.0012790805 0.0022705536
1.8933333333 0.0000000000 -0.0011914356 0.0020697758
1.9000000000 0.0000000000 -0.0011023120 0.0018676257
1.9066666667 0.0000000000 -0.0010128936 0.0016668174
1.9133333333 0.0000000000 -0.0009243272 0.0014699413
1.9200000000 0.0000000000 -0.0008377060 0.0012794303
1.9266666667 0.0000000000 -0.0007540555 0.0010975300
1.9333333333 0.0000000000 -0.0006743206 0.0009262724
1.9400000000 0.0000000000 -0.0005993545 0.0007674540
1.9466666667 0.0000000000 -0.0005299091 0.0006226187
1.9533333333 0.0000000000 -0.0004666281 0.0004930441
1.9600000000 0.0000000000 -0.0004100407 0.0003797336
1.9666666667 0.0000000000 -0.0003605583 0.0002834117
1.9733333333 0.0000000000 -0.0003184727 0.0002045241
1.9800000000 0.0000000000 -0.0002839564 0.0001432424
1.9866666667 0.0000000000 -0.0002570636 0.0000994716
1.9933333333 0.0000000000 -0.0002377349 0.0000728619
2.0000000000 0.0000000000 -0.0002258014 0.0000628241
2.0066666667 0.0000000000 -0.0002209916 0.0000685471
2.0133333333 0.0000000000 -0.0002229395 0.0000890188
2.0200000000 0.0000000000 -0.0002311928 0.0001230488
2.0266666667 0.0000000000 -0.0002452236 0.0001692927
2.0333333333 0.0000000000 -0.0002644386 0.0002262783
2.0400000000 0.0000000000 -0.0002881903 0.0002924323
2.0466666667 0.0000000000 -0.0003157889 0.0003661076
2.0533333333 0.0000000000 -0.0003465140 0.0004456107
2.0600000000 0.0000000000 -0.0003796268 0.0005292289
2.0666666667 0.0000000000 -0.0004143813 0.0006152565
2.0733333333 0.0000000000 -0.0004500363 0.0007020201
2.0800000000 0.0000000000 -0.0004858660 0.0007879025
2.0866666667 0.0000000000 -0.0005211706 0.0008713652
2.0933333333 0.0000000000 -0.0005552859 0.0009509682
2.1000000000 0.0000000000 -0.0005875919 0.0010253881
2.1066666667 0.0000000000 -0.0006175207 0.0010934342
2.1133333333 0.0000000000 -0.0006445632 0.0011540611
2.1200000000 0.0000000000 -0.0006682748 0.0012063792
2.1266666667 0.0000000000 -0.0006882799 0.0012496630
2.1333333333 0.0000000000 -0.0007042750 0.0012833558
2.1400000000 0.0000000000 -0.0007160310 0.0013070719
2.1466666667 0.0000000000 -0.0007233939 0.0013205968
2.1533333333 0.0000000000 -0.0007262848 0.0013238842
2.1600000000 0.0000000000 -0.0007246986 0.0013170505
2.1666666667 0.0000000000 -0.0007187010 0.0013003680
2.1733333333 0.0000000000 -0.0007084258 0.0012742544
2.1800000000 0.0000000000 -0.0006940702 0.0012392623
2.1866666667 0.0000000000 -0.0006758895 0.0011960655
2.1933333333 0.0000000000 -0.0006541919 0.0011454449
2.2000000000 0.0000000000 -0.0006293312 0.0010882729
2.2066666667 0.0000000000 -0.0006017007 0.0010254970
2.2133333333 0.0000000000 -0.0005717252 0.0009581226
2.2200000000 0.0000000000 -0.0005398539 0.0008871959
2.2266666667 0.0000000000 -0.0005065526 0.0008137868
2.2333333333 0.0000000000 -0.0004722961 0.0007389711
2.2400000000 0.0000000000 -0.0004375604 0.0006638144
2.2466666667 0.0000000000 -0.0004028155 0.0005893561
2.2533333333 0.0000000000 -0.0003685186 0.0005165940
2.2600000000 0.0000000000 -0.0003351072 0.0004464706
2.2666666667 0.0000000000 -0.0003029929 0.0003798604
2.2733333333 0.0000000000 -0.0002725561 0.0003175586
2.2800000000 0.0000000000 -0.0002441413 0.0002602716
2.2866666667 0.0000000000 -0.0002180523 0.0002086087
2.2933333333 0.0000000000 -0.0001945494 0.0001630759
2.3000000000 0.0000000000 -0.0001738464 0.0001240714
2.3066666667 0.0000000000 -0.0001561085 0.0000918828
2.3133333333 0.0000000000 -0.0001414517 0.0000666859
2.3200000000 0.0000000000 -0.0001299422 0.0000485456
2.3266666667 0.0000000000 -0.0001215969 0.0000374184
2.3333333333 0.0000000000 -0.0001163844 0.0000331557
2.3400000000 0.0000000000 -0.0001142271 0.0000355099
2.3466666667 0.0000000000 -0.0001150039 0.0000441409
2.3533333333 0.0000000000 -0.0001185527 0.0000586239
2.3600000000 0.0000000000 -0.0001246747 0.0000784583
2.3666666667 0.0000000000 -0.0001331382 0.0001030782
2.3733333333 0.0000000000 -0.0001436830 0.0001318620
2.3800000000 0.0000000000 -0.0001560256 0.0001641445
2.3866666667 0.0000000000 -0.0001698635 0.0001992275
2.3933333333 0.0000000000 -0.0001848812 0.0002363921
2.4000000000 0.0000000000 -0.0002007545 0.0002749097


==> reproducibility/data/comparison_gaussian_dense.dat <==
# Numerical Gauss/Holt--Vaaler vs GKM comparison; d=2; T=2Delta; E=1.
Delta DeltaSquared radial_lower radial_upper gkm_lower gkm_upper actual_lower actual_upper radial_up_gap radial_down_gap gkm_up_gap gkm_down_gap actual_up_gap actual_down_gap radial_error gkm_error actual_error radial_asymptotic gkm_asymptotic actual_asymptotic
7.5000000000000000e-01 5.6250000000000000e-01 0.0000000000000000e+00 6.6408059820163610e+00 0.0000000000000000e+00 3.5557559370698293e+00 4.3568310682082645e-01 1.8045698693470764e+00 5.6408059820163610e+00 1.0000000000000000e+00 2.5557559370698293e+00 1.0000000000000000e+00 8.0456986934707653e-01 5.6431689317917355e-01 5.6408059820163610e+00 2.5557559370698293e+00 8.0456986934707653e-01 4.1887902047863905e+00 1.6532142566669572e+00 6.8327934461172002e-01
7.6117837742902617e-01 5.7939252226548499e-01 0.0000000000000000e+00 6.5108734624886626e+00 0.0000000000000000e+00 3.4521607185832308e+00 4.5886437507784161e-01 1.7565766964960421e+00 5.5108734624886626e+00 1.0000000000000000e+00 2.4521607185832308e+00 1.0000000000000000e+00 7.5657669649604209e-01 5.4113562492215839e-01 5.5108734624886626e+00 2.4521607185832308e+00 7.5657669649604209e-01 4.1272752179336853e+00 1.6099235853795799e+00 6.4796348769036038e-01
7.7252336302064673e-01 5.9679234641272993e-01 0.0000000000000000e+00 6.3847651401209715e+00 0.0000000000000000e+00 3.3516082619669163e+00 4.8213497162152286e-01 1.7104821292296000e+00 5.3847651401209715e+00 1.0000000000000000e+00 2.3516082619669163e+00 1.0000000000000000e+00 7.1048212922959997e-01 5.1786502837847714e-01 5.3847651401209715e+00 2.3516082619669163e+00 7.1048212922959997e-01 4.0666636168851111e+00 1.5665177079811290e+00 6.1349443235461243e-01
7.8403743998676068e-01 6.1471470730099331e-01 0.0000000000000000e+00 6.2623639254770262e+00 0.0000000000000000e+00 3.2540153694961211e+00 5.0542196850396404e-01 1.6662593995126991e+00 5.2623639254770262e+00 1.0000000000000000e+00 2.2540153694961211e+00 1.0000000000000000e+00 6.6625939951269908e-01 4.9457803149603591e-01 5.2623639254770262e+00 2.2540153694961211e+00 6.6625939951269908e-01 4.0069421348588179e+00 1.5230315004611465e+00 5.7990623784923290e-01
7.9572312855030658e-01 6.3317529730988775e-01 0.0000000000000000e+00 6.1435557919213988e+00 0.0000000000000000e+00 3.1593023016951571e+00 5.2865279423105571e-01 1.6238814507936059e+00 5.1435557919213988e+00 1.0000000000000000e+00 2.1593023016951571e+00 1.0000000000000000e+00 6.2388145079360580e-01 4.7134720576894429e-01 5.1435557919213988e+00 2.1593023016951571e+00 6.2388145079360580e-01 3.9480976999038906e+00 1.4795010904364720e+00 5.4723086915067753e-01
8.0758298649689442e-01 6.5219028007924318e-01 0.0000000000000000e+00 6.0282296885463458e+00 0.0000000000000000e+00 3.0673927923401036e+00 5.5175580351363385e-01 1.5833207004768248e+00 5.0282296885463458e+00 1.0000000000000000e+00 2.0673927923401036e+00 1.0000000000000000e+00 5.8332070047682483e-01 4.4824419648636615e-01 5.0282296885463458e+00 2.0673927923401036e+00 5.8332070047682483e-01 3.8901174320391334e+00 1.4359638048900993e+00 5.1549801223861280e-01
8.1961960973465775e-01 6.7177630466159266e-01 0.0000000000000000e+00 5.9162774576167729e+00 0.0000000000000000e+00 2.9782140602887686e+00 5.7466082790637463e-01 1.5445488252009190e+00 4.9162774576167729e+00 1.0000000000000000e+00 1.9782140602887686e+00 1.0000000000000000e+00 5.4454882520091896e-01 4.2533917209362537e-01 4.9162774576167729e+00 1.9782140602887686e+00 5.4454882520091896e-01 3.8329886404338800e+00 1.3924581093707171e+00 4.8473489658806806e-01
8.3183563286245121e-01 6.9195052009967473e-01 0.0000000000000000e+00 5.8075937564848079e+00 0.0000000000000000e+00 2.8916968148654267e+00 5.9729970262005527e-01 1.5075365714400819e+00 4.8075937564848079e+00 1.0000000000000000e+00 1.8916968148654267e+00 1.0000000000000000e+00 5.0753657144008202e-01 4.0270029737994467e-01 4.8075937564848079e+00 1.8916968148654267e+00 5.0753657144008202e-01 3.7766988206301972e+00 1.3490235383639013e+00 4.5496612676496506e-01
8.4423372974651711e-01 7.1273059044171527e-01 0.0000000000000000e+00 5.7020759839106612e+00 0.0000000000000000e+00 2.8077752514007290e+00 6.1960676520791069e-01 1.4722535932577547e+00 4.7020759839106612e+00 1.0000000000000000e+00 1.8077752514007288e+00 1.0000000000000000e+00 4.7225359325775479e-01 3.8039323479208925e-01 4.7020759839106612e+00 1.8077752514007288e+00 4.7225359325775479e-01 3.7212356518058840e+00 1.3057006165880238e+00 4.2621352503958643e-01
8.5681661410574517e-01 7.3413471020763343e-01 0.0000000000000000e+00 5.5996242107102185e+00 0.0000000000000000e+00 2.7263870335221885e+00 6.4151932221524155e-01 1.4386683183419668e+00 4.5996242107102185e+00 1.0000000000000000e+00 1.7263870335221887e+00 1.0000000000000000e+00 4.3866831834196696e-01 3.5848067778475839e-01 4.5996242107102185e+00 1.7263870335221887e+00 4.3866831834196696e-01 3.6665869940776723e+00 1.2625307710169658e+00 3.9849598694117344e-01
8.6958704010565757e-01 7.5618162031971847e-01 0.0000000000000000e+00 5.5001411146319912e+00 0.0000000000000000e+00 2.6474732589195256e+00 6.6297808024262861e-01 1.4067478427744509e+00 4.5001411146319912e+00 1.0000000000000000e+00 1.6474732589195258e+00 1.0000000000000000e+00 4.0674784277445081e-01 3.3702191975737134e-01 4.5001411146319912e+00 1.6474732589195258e+00 4.0674784277445081e-01 3.6127408858440204e+00 1.2195562334878396e+00 3.7182935165976144e-01
8.8254780296124524e-01 7.7889062451172097e-01 0.0000000000000000e+00 5.4035319193472811e+00 0.0000000000000000e+00 2.5709784055773959e+00 6.8392753821095664e-01 1.3764578543550750e+00 4.4035319193472811e+00 1.0000000000000000e+00 1.5709784055773961e+00 1.0000000000000000e+00 3.7645785435507506e-01 3.1607246178904341e-01 4.4035319193472811e+00 1.5709784055773961e+00 3.7645785435507506e-01 3.5596855411669388e+00 1.1768199338155165e+00 3.4622628915638920e-01
8.9570173954879018e-01 8.0228160623072875e-01 0.0000000000000000e+00 5.3097043374176893e+00 0.0000000000000000e+00 2.4968502558737740e+00 7.0431633793876891e-01 1.3477625837415568e+00 4.3097043374176893e+00 1.0000000000000000e+00 1.4968502558737740e+00 1.0000000000000000e+00 3.4776258374155672e-01 2.9568366206123115e-01 4.3097043374176893e+00 1.4968502558737740e+00 3.4776258374155672e-01 3.5074093471922594e+00 1.1343653834067309e+00 3.2169620576787489e-01
9.0905172902680575e-01 8.2637504604662504e-01 0.0000000000000000e+00 5.2185685170838214e+00 0.0000000000000000e+00 2.4250397964768657e+00 7.2409757045978840e-01 1.3206247821886887e+00 4.2185685170838214e+00 1.0000000000000000e+00 1.4250397964768655e+00 1.0000000000000000e+00 3.2062478218868878e-01 2.7590242954021160e-01 4.2185685170838214e+00 1.4250397964768655e+00 3.2062478218868878e-01 3.4559008616077942e+00 1.0922365494451101e+00 2.9824516998594008e-01
9.2260069346623308e-01 8.5119203958437417e-01 0.0000000000000000e+00 5.1300369926984732e+00 0.0000000000000000e+00 2.3555010926204973e+00 7.4322903583306732e-01 1.2950057242925304e+00 4.1300369926984732e+00 1.0000000000000000e+00 1.3555010926204973e+00 1.0000000000000000e+00 2.9500572429253030e-01 2.5677096416693268e-01 4.1300369926984732e+00 1.3555010926204973e+00 2.9500572429253030e-01 3.4051488101388192e+00 1.0504777198044162e+00 2.7587585995137132e-01
9.3635159849002891e-01 8.7675431599483233e-01 0.0000000000000000e+00 5.0440246386072758e+00 0.0000000000000000e+00 2.2881911360752847e+00 7.6167345454276325e-01 1.2708652338685693e+00 4.0440246386072758e+00 1.0000000000000000e+00 1.2881911360752845e+00 1.0000000000000000e+00 2.7086523386856931e-01 2.3832654545723675e-01 4.0440246386072758e+00 1.2881911360752845e+00 2.7086523386856931e-01 3.3551420840803399e+00 1.0091333589405136e+00 2.5458753403164081e-01
9.5030745392228688e-01 9.0308425698025940e-01 0.0000000000000000e+00 4.9604486262597511e+00 0.0000000000000000e+00 2.2230696669321155e+00 7.7939862896076983e-01 1.2481617309182278e+00 3.9604486262597511e+00 1.0000000000000000e+00 1.2230696669321155e+00 1.0000000000000000e+00 2.4816173091822777e-01 2.2060137103923019e-01 3.9604486262597511e+00 1.2230696669321155e+00 2.4816173091822777e-01 3.3058697378655966e+00 9.6824795511264883e-01 2.3437602564495652e-01
9.6447131444703393e-01 9.3020491639118941e-01 0.0000000000000000e+00 4.8792283843147946e+00 0.0000000000000000e+00 2.1600989701438063e+00 7.9637755376294117e-01 1.2268522975595235e+00 3.8792283843147946e+00 1.0000000000000000e+00 1.1600989701438063e+00 1.0000000000000000e+00 2.2685229755952344e-01 2.0362244623705889e-01 3.8792283843147946e+00 1.1600989701438063e+00 2.2685229755952344e-01 3.2573209866702788e+00 9.2786585939110677e-01 2.1523376325589927e-01
9.7884628027684450e-01 9.5814004041181478e-01 0.0000000000000000e+00 4.8002855614868309e+00 0.0000000000000000e+00 2.0992436485955834e+00 8.1258847465488815e-01 1.2068927608047821e+00 3.8002855614868314e+00 1.0000000000000000e+00 1.0992436485955834e+00 1.0000000000000000e+00 2.0689276080478208e-01 1.8741152534511180e-01 3.8002855614868314e+00 1.0992436485955834e+00 2.0689276080478208e-01 3.2094852040519219e+00 8.8803111702055193e-01 1.9714981619919228e-01
9.9343549783142182e-01 9.8691408835156491e-01 0.0000000000000000e+00 4.7235439918628304e+00 0.0000000000000000e+00 2.0404703752603428e+00 8.2801489527886474e-01 1.1882377901468073e+00 3.7235439918628304e+00 1.0000000000000000e+00 1.0404703752603426e+00 1.0000000000000000e+00 1.8823779014680733e-01 1.7198510472113523e-01 3.7235439918628304e+00 1.0404703752603426e+00 1.8823779014680733e-01 3.1623519196239722e+00 8.4878729182544466e-01 1.8010996669109314e-01
1.0000000000000000e+00 1.0000000000000000e+00 0.0000000000000000e+00 4.6900692173983307e+00 0.0000000000000000e+00 2.0149674406901692e+00 8.3462684167407319e-01 1.1803405990160962e+00 3.6900692173983307e+00 1.0000000000000000e+00 1.0149674406901694e+00 1.0000000000000000e+00 1.8034059901609628e-01 1.6537315832592686e-01 3.6900692173983307e+00 1.0149674406901694e+00 1.8034059901609628e-01 3.1415926535897931e+00 8.3151830540304772e-01 1.7285567305508903e-01
1.0082421604262914e+00 1.0165522540610756e+00 0.0000000000000000e+00 4.6489296624064611e+00 0.0000000000000000e+00 1.9837476277069439e+00 8.4264553273714549e-01 1.1708410080480862e+00 3.6489296624064607e+00 1.0000000000000000e+00 9.8374762770694402e-01 1.0000000000000000e+00 1.7084100804808619e-01 1.5735446726285451e-01 3.6489296624064607e+00 1.0000000000000000e+00 1.7084100804808619e-01 3.1159108167640075e+00 8.1017728446494919e-01 1.6409680806574981e-01
1.0232695089717605e+00 1.0470804879913078e+00 0.0000000000000000e+00 4.5763706823540886e+00 0.0000000000000000e+00 1.9290454088386326e+00 8.5647422277320062e-01 1.1546551115969641e+00 3.5763706823540886e+00 1.0000000000000000e+00 9.2904540883863262e-01 1.0000000000000000e+00 1.5465511159696418e-01 1.4352577722679935e-01 3.5763706823540886e+00 1.0000000000000000e+00 1.5465511159696418e-01 3.0701517303556169e+00 7.7224314546836015e-01 1.4908986893071671e-01
1.0385208326822948e+00 1.0785255199151269e+00 0.0000000000000000e+00 4.5057972541986944e+00 0.0000000000000000e+00 1.8763349582186377e+00 8.6949977628911523e-01 1.1396320037815513e+00 3.5057972541986944e+00 1.0000000000000000e+00 8.7633495821863772e-01 1.0000000000000000e+00 1.3963200378155116e-01 1.3050022371088477e-01 3.5057972541986944e+00 1.0000000000000000e+00 1.3963200378155116e-01 3.0250646445634395e+00 7.3502588410694858e-01 1.3506576257680036e-01
1.0539994697964672e+00 1.1109148823312340e+00 0.0000000000000000e+00 4.4371416459522113e+00 0.0000000000000000e+00 1.8255884586718056e+00 8.8172578953163194e-01 1.1257229330183309e+00 3.4371416459522108e+00 1.0000000000000000e+00 8.2558845867180564e-01 1.0000000000000000e+00 1.2572293301833101e-01 1.1827421046836807e-01 3.4371416459522108e+00 1.0000000000000000e+00 1.2572293301833101e-01 2.9806396906408796e+00 6.9856527428256632e-01 1.2199836060836929e-01
1.0697088083076383e+00 1.1442769345709476e+00 0.0000000000000000e+00 4.3703381643745720e+00 9.5420788421883840e-03 1.7767787430226947e+00 8.9316041093244158e-01 1.1128786397417527e+00 3.3703381643745720e+00 1.0000000000000000e+00 7.7677874302269478e-01 9.9045792115781162e-01 1.1287863974175265e-01 1.0683958906755844e-01 3.3703381643745720e+00 9.9045792115781162e-01 1.1287863974175265e-01 2.9368671447700190e+00 6.6289965873553069e-01 1.0985898938792077e-01
1.0856522867055272e+00 1.1786408876289400e+00 0.0000000000000000e+00 4.3053231288593032e+00 7.7753130605258569e-02 1.7298790058376732e+00 9.0381606822146576e-01 1.1010495089997947e+00 3.3053231288593032e+00 1.0000000000000000e+00 7.2987900583767318e-01 9.2224686939474143e-01 1.0104950899979465e-01 9.6183931778534182e-02 3.3053231288593032e+00 9.2224686939474143e-01 1.0104950899979465e-01 2.8937374259332449e+00 6.2806575299221812e-01 9.8616647520420486e-02
1.1018333947288335e+00 1.2140368297396653e+00 0.0000000000000000e+00 4.2420348456706769e+00 1.4255579516445160e-01 1.6848625248847289e+00 9.1370916002459035e-01 1.0901857280982377e+00 3.2420348456706769e+00 1.0000000000000000e+00 6.8486252488472898e-01 8.5744420483554840e-01 9.0185728098237675e-02 8.6290839975409650e-02 3.2420348456706769e+00 8.5744420483554840e-01 9.0185728098237675e-02 2.8512410938161428e+00 5.9409845058419697e-01 8.8238242246635887e-02
1.1182556741290788e+00 1.2504957527218805e+00 0.0000000000000000e+00 4.1804135822365804e+00 2.0401703665831583e-01 1.6417023967209614e+00 9.2285971668963862e-01 1.0802374483865373e+00 3.1804135822365804e+00 1.0000000000000000e+00 6.4170239672096130e-01 7.9598296334168417e-01 8.0237448386537444e-02 7.7140283310361435e-02 3.1804135822365804e+00 7.9598296334168417e-01 8.0237448386537444e-02 2.8093688467411821e+00 5.6103063117320962e-01 7.8688842278652471e-02
1.1349227194458322e+00 1.2880495791143232e+00 0.0000000000000000e+00 4.1204015412142834e+00 2.6221078069359605e-01 1.6003712903818528e+00 9.3129103553772441e-01 1.0711549502782436e+00 3.1204015412142838e+00 1.0000000000000000e+00 6.0037129038185266e-01 7.3778921930640395e-01 7.1154950278243492e-02 6.8708964462275535e-02 3.1204015412142838e+00 7.3778921930640395e-01 7.1154950278243492e-02 2.7681115196317432e+00 5.2889297330743568e-01 6.9931944303494961e-02
1.1518381787934886e+00 1.3267311901263006e+00 0.0000000000000000e+00 4.0619428340631334e+00 3.1721736958904434e-01 1.5608412226016386e+00 9.3902929609534147e-01 1.0628888105503087e+00 3.0619428340631334e+00 1.0000000000000000e+00 5.6084122260163860e-01 6.8278263041095566e-01 6.2888810550308677e-02 6.0970703904658544e-02 3.0619428340631334e+00 6.8278263041095566e-01 6.2888810550308677e-02 2.7274600820060546e+00 4.9771377361150915e-01 6.1929750110652153e-02
1.1690057546597763e+00 1.3665744544276730e+00 0.0000000000000000e+00 4.0049834538787330e+00 3.6912296485751928e-01 1.5230833573677645e+00 9.4610316111264192e-01 1.0553900708737523e+00 3.0049834538787326e+00 1.0000000000000000e+00 5.2308335736776457e-01 6.3087703514248072e-01 5.5390070873752355e-02 5.3896838887358051e-02 3.0049834538787326e+00 6.3087703514248072e-01 5.5390070873752355e-02 2.6874056360005794e+00 4.6751877427308225e-01 5.4643451074451316e-02
1.1864292047161638e+00 1.4076142578034287e+00 0.0000000000000000e+00 3.9494712472672004e+00 4.1801890667781738e-01 1.4870678319345327e+00 9.5254336930617511e-01 1.0486104064017341e+00 2.9494712472672004e+00 1.0000000000000000e+00 4.8706783193453279e-01 5.8198109332218262e-01 4.8610406401734113e-02 4.7456630693824914e-02 2.9494712472672004e+00 5.8198109332218262e-01 4.8610406401734113e-02 2.6479394144224342e+00 4.3833100072964853e-01 4.8033516550163788e-02
1.2041123426403459e+00 1.4498865336988218e+00 0.0000000000000000e+00 3.8953558850652561e+00 4.6400104082763471e-01 1.4527636107221338e+00 9.5838232577488425e-01 1.0425022930917287e+00 2.8953558850652561e+00 1.0000000000000000e+00 4.5276361072213384e-01 5.3599895917236529e-01 4.2502293091728711e-02 4.1617674225115704e-02 2.8953558850652561e+00 5.3599895917236529e-01 4.2502293091728711e-02 2.6090527788304132e+00 4.1017061147812706e-01 4.2059982630085167e-02
1.2220590389509896e+00 1.4934282946818163e+00 0.0000000000000000e+00 3.8425888317418311e+00 5.0716902401402741e-01 1.4201383678373378e+00 9.6365369592568262e-01 1.0370191722798006e+00 2.8425888317418311e+00 1.0000000000000000e+00 4.2013836783733788e-01 4.9283097598597259e-01 3.7019172279800477e-02 3.6346304074317402e-02 2.8425888317418311e+00 4.9283097598597259e-01 3.7019172279800477e-02 2.5707372176441847e+00 3.8305476192388443e-01 3.6682737658140945e-02
1.2402732218549193e+00 1.5382776648503818e+00 0.0000000000000000e+00 3.7911233133490985e+00 5.4762561872716575e-01 1.3891583982985920e+00 9.6839200851287877e-01 1.0321156108717395e+00 2.7911233133490985e+00 1.0000000000000000e+00 3.8915839829859195e-01 4.5237438127283430e-01 3.2115610871739551e-02 3.1607991487121179e-02 2.7911233133490985e+00 4.5237438127283430e-01 3.2115610871739551e-02 2.5329843442812638e+00 3.5699748415303051e-01 3.1861800922898316e-02
1.2500000000000000e+00 1.5625000000000000e+00 0.0000000000000000e+00 3.7644579882243683e+00 5.6792950763482408e-01 1.3734520873827090e+00 9.7069079750876652e-01 1.0297451533582112e+00 2.7644579882243683e+00 1.0000000000000000e+00 3.7345208738270907e-01 4.3207049236517597e-01 2.9745153358211110e-02 2.9309202491233480e-02 2.7644579882243683e+00 4.3207049236517597e-01 2.9745153358211110e-02 2.5132741228718345e+00 3.4366947929296682e-01 2.9527177749374738e-02
1.2587588781069308e+00 1.5844739132130190e+00 0.0000000000000000e+00 3.7409142839248997e+00 5.8547598864791828e-01 1.3597885574549768e+00 9.7263227305144750e-01 1.0277474553830614e+00 2.7409142839248997e+00 1.0000000000000000e+00 3.5978855745497673e-01 4.1452401135208172e-01 2.7747455383061361e-02 2.7367726948552482e-02 2.7409142839248997e+00 4.1452401135208172e-01 2.7747455383061361e-02 2.4957858953213412e+00 3.3200958444986345e-01 2.7557591041642751e-02
1.2775200538824198e+00 1.6320574880717409e+00 0.0000000000000000e+00 3.6919183902836488e+00 6.2082700526224888e-01 1.3319922275744727e+00 9.7640961641836066e-01 1.0238719779618815e+00 2.6919183902836488e+00 1.0000000000000000e+00 3.3199222757447255e-01 3.7917299473775112e-01 2.3871977961881539e-02 2.3590383581639313e-02 2.6919183902836488e+00 3.7917299473775112e-01 2.3871977961881539e-02 2.4591337286975681e+00 3.0809856028848398e-01 2.3731180712959148e-02
1.2965608556630166e+00 1.6810700524376139e+00 0.0000000000000000e+00 3.6440939351685824e+00 6.5378657568907184e-01 1.3057313101559567e+00 9.7975894292251431e-01 1.0204480124781348e+00 2.6440939351685824e+00 1.0000000000000000e+00 3.0573131015595678e-01 3.4621342431092816e-01 2.0448012478134749e-02 2.0241057077485688e-02 2.6440939351685824e+00 3.4621342431092816e-01 2.0448012478134749e-02 2.4230198219144068e+00 2.8526853840254729e-01 2.0344534750581397e-02
1.3158854511354197e+00 1.7315545205098670e+00 0.0000000000000000e+00 3.5974008387738063e+00 6.8446300083693867e-01 1.2809662421990331e+00 9.8271462151798594e-01 1.0174360787697259e+00 2.5974008387738063e+00 1.0000000000000000e+00 2.8096624219903321e-01 3.1553699916306133e-01 1.7436078769725864e-02 1.7285378482014061e-02 2.5974008387738063e+00 3.1553699916306133e-01 1.7436078769725864e-02 2.3874362702916514e+00 2.6352023537898883e-01 1.7360728613549422e-02
1.3354980701036281e+00 1.7835550952505150e+00 0.0000000000000000e+00 3.5518005986794092e+00 7.1296437190127937e-01 1.2576560344482350e+00 9.8531020317475715e-01 1.0147984932081218e+00 2.5518005986794092e+00 1.0000000000000000e+00 2.5765603444823498e-01 2.8703562809872063e-01 1.4798493208121856e-02 1.4689796825242815e-02 2.5518005986794092e+00 2.8703562809872063e-01 1.4798493208121856e-02 2.3523752852342357e+00 2.4285094203019855e-01 1.4744145011238713e-02
1.3554030054147672e+00 1.8371173070873834e+00 0.0000000000000000e+00 3.5072562482762581e+00 7.3939801193793531e-01 1.2357583295097003e+00 9.8757817072381782e-01 1.0124994638861402e+00 2.5072562482762581e+00 1.0000000000000000e+00 2.3575832950970038e-01 2.6060198806206469e-01 1.2499463886140162e-02 1.2421829276182142e-02 2.5072562482762581e+00 2.6060198806206469e-01 1.2499463886140162e-02 2.3178291925274532e+00 2.2325453257494471e-01 1.2460646578814261e-02
1.3756046138987175e+00 1.8922880537794395e+00 0.0000000000000000e+00 3.4637323137882672e+00 7.6386996784574657e-01 1.2152294777105550e+00 9.8954972277815068e-01 1.0105051689389462e+00 2.4637323137882672e+00 1.0000000000000000e+00 2.1522947771055495e-01 2.3613003215425349e-01 1.0505168938946097e-02 1.0450277221849278e-02 2.4637323137882672e+00 2.3613003215425349e-01 1.0505168938946097e-02 2.2837904306572070e+00 2.0472149940258960e-01 1.0477723079411125e-02
1.3961073173217438e+00 1.9491156414793160e+00 0.0000000000000000e+00 3.4211947700284675e+00 7.8648455660982031e-01 1.1960246286212877e+00 9.9125459261555404e-01 1.0087838167813328e+00 2.4211947700284675e+00 1.0000000000000000e+00 1.9602462862128767e-01 2.1351544339017967e-01 8.7838167813326720e-03 8.7454073844459978e-03 2.4211947700284675e+00 2.1351544339017967e-01 8.7838167813326720e-03 2.2502515491549340e+00 1.8723901390987155e-01 8.7646120824852684e-03
1.4169156033543406e+00 2.0076498270289953e+00 0.0000000000000000e+00 3.3796109950503297e+00 8.0734396814822817e-01 1.1780978362734627e+00 9.9272090221084541e-01 1.0073056873723043e+00 2.3796109950503297e+00 1.0000000000000000e+00 1.7809783627346265e-01 1.9265603185177177e-01 7.3056873723042785e-03 7.2790977891545603e-03 2.3796109950503297e+00 1.9265603185177177e-01 7.3056873723042785e-03 2.2172052069668311e+00 1.7079101358758081e-01 7.2923925805683026e-03
1.4380340265535021e+00 2.0679418615256782e+00 0.0000000000000000e+00 3.3389497238772745e+00 8.2654792561798529e-01 1.1614021762613773e+00 9.9397505093968130e-01 1.0060431539906516e+00 2.3389497238772745e+00 1.0000000000000000e+00 1.6140217626137737e-01 1.7345207438201465e-01 6.0431539906516283e-03 6.0249490603186536e-03 2.3389497238772745e+00 1.7345207438201465e-01 6.0431539906516283e-03 2.1846441708470312e+00 1.5535831519970403e-01 6.0340515254226476e-03
1.4594672093596321e+00 2.1300445351959922e+00 0.0000000000000000e+00 3.2991810015105596e+00 8.4419340261887554e-01 1.1458898730979268e+00 9.9504163785840105e-01 1.0049706854087388e+00 2.2991810015105596e+00 1.0000000000000000e+00 1.4588987309792667e-01 1.5580659738112448e-01 4.9706854087386938e-03 4.9583621415988976e-03 2.2991810015105596e+00 1.5580659738112448e-01 4.9706854087386938e-03 2.1525613137743767e+00 1.4091875354466113e-01 4.9645237751452355e-03
1.4812198431083115e+00 2.1940122236178108e+00 0.0000000000000000e+00 3.2602761354286409e+00 8.6037439542938776e-01 1.1315124363835298e+00 9.9594341590645874e-01 1.0040648287704013e+00 2.2602761354286409e+00 1.0000000000000000e+00 1.3151243638352977e-01 1.3962560457061227e-01 4.0648287704013629e-03 4.0565840935412522e-03 2.2602761354286409e+00 1.3962560457061227e-01 4.0648287704013629e-03 2.1209496133924461e+00 1.2744734492271986e-01 4.0607064319626816e-03
1.5032966890571484e+00 2.2599009353301849e+00 0.0000000000000000e+00 3.2222076477993613e+00 8.7518174725574371e-01 1.1182208045253157e+00 9.9670127589052970e-01 1.0033041738959416e+00 2.2222076477993613e+00 1.0000000000000000e+00 1.1822080452531569e-01 1.2481825274425633e-01 3.3041738959415663e-03 3.2987241094703259e-03 2.2222076477993613e+00 1.2481825274425633e-01 3.3041738959415663e-03 2.0898021504724835e+00 1.1491647406186603e-01 3.3014490027028819e-03
1.5257025794279302e+00 2.3277683608730397e+00 0.0000000000000000e+00 3.1849492276300531e+00 8.8870302050385774e-01 1.1059654948969895e+00 9.9733425770042361e-01 1.0026693001358822e+00 2.1849492276300531e+00 1.0000000000000000e+00 1.0596549489698956e-01 1.1129697949614224e-01 2.6693001358821357e-03 2.6657422995763473e-03 2.1849492276300531e+00 1.1129697949614224e-01 2.6693001358821357e-03 2.0591121073989065e+00 1.0329610288347157e-01 2.6675212177281861e-03
1.5484424184643089e+00 2.3976739232995978e+00 0.0000000000000000e+00 3.1484756830797389e+00 9.0102241231856395e-01 1.0946967594460117e+00 9.9785958588228785e-01 1.0021427072594609e+00 2.1484756830797389e+00 1.0000000000000000e+00 9.4696759446011705e-02 9.8977587681436094e-02 2.1427072594609590e-03 2.1404141177121978e-03 2.1484756830797389e+00 9.8977587681436094e-02 2.1427072594609590e-03 2.0288727666770554e+00 9.2553999126698497e-02 2.1415606885862265e-03
1.5715211835052532e+00 2.4696788302057517e+00 0.0000000000000000e+00 3.1127628941524144e+00 9.1222070808952904e-01 1.0843647448256988e+00 9.9829272645761391e-01 1.0017087321795386e+00 2.1127628941524144e+00 1.0000000000000000e+00 8.4364744825698779e-02 8.7779291910470972e-02 1.7087321795385745e-03 1.7072735423860942e-03 2.1127628941524144e+00 8.7779291910470972e-02 1.7087321795385745e-03 1.9990775094628508e+00 8.2655982504891215e-02 1.7080028609622207e-03
1.5949439260744953e+00 2.5438461273219253e+00 0.0000000000000000e+00 3.0777877659812254e+00 9.2237526730513253e-01 1.0749196561512975e+00 9.9864746172821506e-01 1.0013534535708712e+00 2.0777877659812254e+00 1.0000000000000000e+00 7.4919656151297476e-02 7.7624732694867429e-02 1.3534535708712556e-03 1.3525382717849690e-03 2.0777877659812254e+00 7.7624732694867429e-02 1.3534535708712556e-03 1.9697198141140533e+00 7.3566185746661544e-02 1.3529959213280768e-03
1.6187157729862203e+00 2.6202407537143766e+00 0.0000000000000000e+00 3.0435281829004031e+00 9.3156003604154702e-01 1.0663119234507494e+00 9.9893597974614823e-01 1.0010645866247974e+00 2.0435281829004031e+00 1.0000000000000000e+00 6.6311923450749530e-02 6.8439963958453032e-02 1.0645866247973295e-03 1.0640202538517536e-03 2.0435281829004031e+00 6.8439963958453032e-02 1.0645866247973295e-03 1.9407932547627906e+00 6.5247327587404869e-02 1.0643034393245309e-03
1.6428419274672308e+00 2.6989295986442459e+00 0.0000000000000000e+00 3.0099629634859451e+00 9.3984558049296996e-01 1.0584923698065427e+00 9.9916897514975633e-01 1.0008313702949609e+00 2.0099629634859451e+00 1.0000000000000000e+00 5.8492369806542752e-02 6.0154419507030002e-02 8.3137029496088916e-04 8.3102485024362277e-04 2.0099629634859451e+00 6.0154419507030002e-02 8.3137029496088916e-04 1.9122914999090546e+00 5.7660994531910488e-02 8.3119757260225282e-04
1.6673276702958408e+00 2.7799815601341562e+00 0.0000000000000000e+00 2.9770718167274124e+00 9.4729913626120799e-01 1.0514123800720598e+00 9.9935575816663391e-01 1.0006444494240161e+00 1.9770718167274126e+00 1.0000000000000000e+00 5.1412380072059852e-02 5.2700863738792021e-02 6.4444942401607828e-04 6.4424183336608484e-04 1.9770718167274126e+00 5.2700863738792021e-02 6.4444942401607828e-04 1.8842083110348473e+00 5.0767928013307012e-02 6.4434562869108069e-04
1.6921783609577421e+00 2.8634676052936303e+00 0.0000000000000000e+00 2.9448352994727482e+00 9.5398466860225095e-01 1.0450240689046861e+00 9.9950436875346860e-01 1.0004957541021471e+00 1.9448352994727482e+00 1.0000000000000000e+00 4.5024068904686243e-02 4.6015331397749049e-02 4.9575410214698667e-04 4.9563124653140311e-04 1.9448352994727482e+00 4.6015331397749049e-02 4.9575410214698667e-04 1.8565375412386842e+00 4.4528313434900928e-02 4.9569267433919467e-04
1.7173994388190974e+00 2.9494608324561509e+00 0.0000000000000000e+00 2.9132347752661727e+00 9.5996293944204647e-01 1.0392804467014563e+00 9.9962169307175142e-01 1.0003783784998539e+00 1.9132347752661727e+00 1.0000000000000000e+00 3.9280446701456355e-02 4.0037060557953544e-02 3.7837849985387413e-04 3.7830692824859601e-04 1.9132347752661727e+00 4.0037060557953544e-02 3.7837849985387413e-04 1.8292731338901487e+00 3.8902067505531629e-02 3.7834271405123501e-04
1.7429964243171210e+00 3.0380365351822691e+00 0.0000000000000000e+00 2.8822523746767006e+00 9.6529157768699014e-01 1.0341355818656106e+00 9.9971357977630038e-01 1.0002864612478473e+00 1.8822523746767004e+00 1.0000000000000000e+00 3.4135581865610644e-02 3.4708422313009836e-02 2.8646124784736113e-04 2.8642022369959559e-04 1.8822523746767004e+00 3.4708422313009836e-02 2.8646124784736113e-04 1.8024091213042048e+00 3.3849120270605458e-02 2.8644073577347833e-04
1.7689749201684009e+00 3.1292722681848000e+00 0.0000000000000000e+00 2.8518709571921779e+00 9.7002515012776913e-01 1.0295447576891483e+00 9.9978495390845867e-01 1.0002150692164387e+00 1.8518709571921776e+00 1.0000000000000000e+00 2.9544757689148264e-02 2.9974849872230841e-02 2.1506921643862445e-04 2.1504609154128777e-04 1.8518709571921776e+00 2.9974849872230841e-02 2.1506921643862445e-04 1.7759396234349798e+00 2.9329688303148135e-02 2.1505765398995610e-04
1.7953406125952327e+00 3.2232479152338254e+00 0.0000000000000000e+00 2.8220740747316242e+00 9.7421523102846574e-01 1.0254646220220014e+00 9.9983992652523357e-01 1.0001600862875506e+00 1.8220740747316240e+00 1.0000000000000000e+00 2.5464622022001424e-02 2.5784768971534210e-02 1.6008628755058855e-04 1.6007347476639213e-04 1.8220740747316240e+00 2.5784768971534210e-02 1.6008628755058855e-04 1.7498588465887275e+00 2.5304535653395448e-02 1.6007988115849034e-04
1.8220992725702310e+00 3.3200457591009647e+00 0.0000000000000000e+00 2.7928459368074945e+00 9.7791046926775205e-01 1.0218533278263000e+00 9.9988189854702614e-01 1.0001181084273623e+00 1.7928459368074945e+00 1.0000000000000000e+00 2.1853327826300097e-02 2.2089530732247911e-02 1.1810842736236098e-04 1.1810145297390886e-04 1.7928459368074945e+00 2.2089530732247911e-02 1.1810842736236098e-04 1.7241610821556945e+00 2.1735219361040267e-02 1.1810494016813492e-04
1.8492567570794896e+00 3.4197505536041501e+00 0.0000000000000000e+00 2.7641713773497747e+00 9.8115665262005636e-01 1.0186706626957003e+00 9.9991365765787832e-01 1.0000863460697826e+00 1.7641713773497747e+00 1.0000000000000000e+00 1.8670662695700266e-02 1.8843347379943632e-02 8.6346069782634914e-05 8.6342342121682432e-05 1.7641713773497747e+00 1.8843347379943632e-02 8.6346069782634914e-05 1.6988407053606094e+00 1.8584316608598623e-02 8.6344205952158673e-05
1.8768190104045717e+00 3.5224495978159958e+00 0.0000000000000000e+00 2.7360358231858588e+00 9.8399676940089742e-01 1.0158781654634261e+00 9.9993746743216172e-01 1.0000625345230605e+00 1.7360358231858588e+00 1.0000000000000000e+00 1.5878165463426099e-02 1.6003230599102608e-02 6.2534523060406519e-05 6.2532567838252795e-05 1.7360358231858588e+00 1.6003230599102608e-02 6.2534523060406519e-05 1.6738921740315194e+00 1.5815630932634925e-02 6.2533545449329657e-05
1.9047920654236032e+00 3.6282328125007166e+00 0.0000000000000000e+00 2.7084252641542705e+00 9.8647106822732045e-01 1.0134392281336408e+00 9.9995514818048070e-01 1.0000448528253847e+00 1.7084252641542705e+00 1.0000000000000000e+00 1.3439228133640882e-02 1.3528931772679562e-02 4.4852825384755047e-05 4.4851819519340256e-05 1.7084252641542705e+00 1.3528931772679562e-02 4.4852825384755047e-05 1.6493100273867112e+00 1.3394375304887893e-02 4.4852322452047651e-05
1.9331820449317625e+00 3.7371928188465509e+00 0.0000000000000000e+00 2.6813262248166030e+00 9.8861711704380206e-01 1.0113191815503515e+00 9.9996814929707678e-01 1.0000318512101649e+00 1.6813262248166030e+00 1.0000000000000000e+00 1.1319181550351581e-02 1.1382882956197956e-02 3.1851210164904804e-05 3.1850702923188387e-05 1.6813262248166030e+00 1.1382882956197956e-02 3.1851210164904804e-05 1.6250888848394436e+00 1.1287330338755324e-02 3.1850956544046596e-05
1.9619951629814480e+00 3.8494250195625987e+00 0.0000000000000000e+00 2.6547257377206352e+00 9.9046986282611515e-01 1.0094853634637027e+00 9.9997761314490885e-01 1.0000223871056795e+00 1.6547257377206352e+00 1.0000000000000000e+00 9.4853634637026216e-03 9.5301371738848173e-03 2.2387105679543669e-05 2.2386855091098276e-05 1.6547257377206352e+00 9.5301371738848173e-03 2.2387105679543669e-05 1.6012234448202352e+00 9.4629763574302500e-03 2.2386980385320973e-05
1.9912377262424217e+00 3.9650276824110895e+00 0.0000000000000000e+00 2.6286113181585069e+00 9.9206169349838369e-01 1.0079071679588547e+00 9.9998443072861920e-01 1.0000155693925830e+00 1.6286113181585067e+00 1.0000000000000000e+00 7.9071679588547088e-03 7.9383065016163656e-03 1.5569392582876990e-05 1.5569271380827806e-05 1.6286113181585067e+00 7.9383065016163656e-03 1.5569392582876990e-05 1.5777084836164470e+00 7.8915985660327134e-03 1.5569331981852398e-05
2.0000000000000000e+00 4.0000000000000000e+00 0.0000000000000000e+00 2.6209527549999629e+00 9.9248838101335812e-01 1.0074837203450846e+00 9.9998605067922142e-01 1.0000139494180711e+00 1.6209527549999629e+00 1.0000000000000000e+00 7.4837203450847083e-03 7.5116189866419264e-03 1.3949418071062827e-05 1.3949320778609152e-05 1.6209527549999629e+00 7.5116189866419264e-03 1.3949418071062827e-05 1.5707963267948966e+00 7.4697709268319572e-03 1.3949369424835989e-05
2.0209161353822269e+00 4.0841020262482353e+00 0.0000000000000000e+00 2.6029709403569177e+00 9.9342250358746642e-01 1.0065560755678227e+00 9.9998928957764455e-01 1.0000107104797122e+00 1.6029709403569179e+00 1.0000000000000000e+00 6.5560755678226923e-03 6.5774964125335234e-03 1.0710479712296779e-05 1.0710422355416104e-05 1.6029709403569179e+00 6.5774964125335234e-03 1.0710479712296779e-05 1.5545388542289047e+00 6.5453650880165394e-03 1.0710451033856442e-05
2.0510368864671755e+00 4.2067523096489658e+00 0.0000000000000000e+00 2.5777930150315189e+00 9.9457976500638934e-01 1.0054056637768691e+00 9.9999271439162929e-01 1.0000072856349109e+00 1.5777930150315189e+00 1.0000000000000000e+00 5.4056637768691946e-03 5.4202349936106464e-03 7.2856349108673541e-06 7.2856083707260079e-06 1.5777930150315189e+00 5.4202349936106464e-03 7.2856349108673541e-06 1.5317094852453161e+00 5.3983781419225090e-03 7.2856216407966810e-06
2.0816065723842221e+00 4.3330859221931899e+00 0.0000000000000000e+00 2.5530663682347141e+00 9.9555860412310027e-01 1.0044315980562881e+00 9.9999510108969414e-01 1.0000048989223056e+00 1.5530663682347139e+00 1.0000000000000000e+00 4.4315980562880542e-03 4.4413958768997055e-03 4.8989223055162866e-06 4.8989103058258015e-06 1.5530663682347139e+00 4.4413958768997055e-03 4.8989223055162866e-06 1.5092153797302286e+00 4.4266991339692576e-03 4.8989163056710440e-06
2.1126318842840250e+00 4.4632134784934703e+00 0.0000000000000000e+00 2.5287802214248511e+00 9.9638188595511712e-01 1.0036116039592482e+00 9.9999674495718271e-01 1.0000032550481150e+00 1.5287802214248511e+00 1.0000000000000000e+00 3.6116039592482786e-03 3.6181140448828392e-03 3.2550481149409105e-06 3.2550428172804170e-06 1.5287802214248511e+00 3.6181140448828392e-03 3.2550481149409105e-06 1.4870516141312924e+00 3.6083489111285584e-03 3.2550454661106637e-06
2.1441196130455205e+00 4.5972489150464728e+00 0.0000000000000000e+00 2.5049241726849152e+00 9.9707030596023227e-01 1.0029254212449068e+00 9.9999786360256948e-01 1.0000021363997127e+00 1.5049241726849150e+00 1.0000000000000000e+00 2.9254212449067430e-03 2.9296940397677091e-03 2.1363997125827381e-06 2.1363974304833096e-06 1.5049241726849150e+00 2.9296940397677091e-03 2.1363997125827381e-06 1.4652133372015828e+00 2.9232848451924923e-03 2.1363985715330239e-06
2.1760766507623210e+00 4.7353095899929603e+00 0.0000000000000000e+00 2.4814881790201646e+00 9.9764248949506329e-01 1.0023547413618064e+00 9.9999861542843482e-01 1.0000013845725237e+00 1.4814881790201646e+00 1.0000000000000000e+00 2.3547413618064074e-03 2.3575105049367180e-03 1.3845725236750554e-06 1.3845715651551823e-06 1.4814881790201646e+00 2.3575105049367180e-03 1.3845725236750554e-06 1.4436957689377501e+00 2.3533567892821683e-03 1.3845720444151188e-06
2.2085099922512712e+00 4.8775163858737098e+00 0.0000000000000000e+00 2.4584625396664075e+00 9.9811509861310177e-01 1.0018831299655737e+00 9.9999911428933774e-01 1.0000008857110545e+00 1.4584625396664073e+00 1.0000000000000000e+00 1.8831299655736496e-03 1.8849013868982424e-03 8.8571105453830862e-07 8.8571066229644626e-07 1.4584625396664073e+00 1.8849013868982424e-03 8.8571105453830862e-07 1.4224941995337648e+00 1.8822442545189267e-03 8.8571085841737744e-07
2.2414267365834850e+00 5.0239938154712913e+00 0.0000000000000000e+00 2.4358378803435361e+00 9.9850294549619734e-01 1.0014959364271916e+00 9.9999944096169446e-01 1.0000005590384617e+00 1.4358378803435361e+00 1.0000000000000000e+00 1.4959364271915259e-03 1.4970545038026258e-03 5.5903846181195926e-07 5.5903830555000210e-07 1.4358378803435361e+00 1.4970545038026258e-03 5.5903846181195926e-07 1.4016039883500249e+00 1.4953773887296554e-03 5.5903838368098068e-07
2.2748340886382059e+00 5.1748701308304170e+00 0.0000000000000000e+00 2.4136051383923505e+00 9.9881911147900548e-01 1.0011801925045374e+00 9.9999965199177143e-01 1.0000003480082891e+00 1.4136051383923507e+00 1.0000000000000000e+00 1.1801925045373737e-03 1.1808885209944825e-03 3.4800828910925676e-07 3.4800822855438262e-07 1.4136051383923507e+00 1.1808885209944825e-03 3.4800828910925676e-07 1.3810205628976040e+00 1.1798444962482467e-03 3.4800825883181969e-07
2.3087393606798230e+00 5.3302774355522775e+00 0.0000000000000000e+00 2.3917555487364011e+00 9.9907507035141896e-01 1.0009245024936035e+00 9.9999978642251131e-01 1.0000002135775115e+00 1.3917555487364011e+00 1.0000000000000000e+00 9.2450249360362380e-04 9.2492964858102147e-04 2.1357751150651994e-07 2.1357748869884568e-07 1.3917555487364011e+00 9.2492964858102147e-04 2.1357751150651994e-07 1.3607394178374173e+00 9.2428891609211200e-04 2.1357750010268281e-07
2.3431499739583934e+00 5.4903518004612195e+00 0.0000000000000000e+00 2.3702806306144124e+00 9.9928081442108108e-01 1.0007189272435904e+00 9.9999987083233566e-01 1.0000001291676726e+00 1.3702806306144124e+00 1.0000000000000000e+00 7.1892724359033764e-04 7.1918557891896702e-04 1.2916767265681112e-07 1.2916766431466785e-07 1.3702806306144124e+00 7.1918557891896702e-04 1.2916767265681112e-07 1.3407561139940833e+00 7.1879807591767935e-04 1.2916766848573948e-07
2.3780734603340199e+00 5.6552333827450196e+00 0.0000000000000000e+00 2.3491721750326651e+00 9.9944498169324048e-01 1.0005548644121969e+00 9.9999992305271868e-01 1.0000000769472843e+00 1.3491721750326648e+00 1.0000000000000000e+00 5.5486441219687816e-04 5.5501830675952967e-04 7.6947284286256060e-08 7.6947281325813891e-08 1.3491721750326648e+00 5.5501830675952967e-04 7.6947284286256060e-08 1.3210662773842701e+00 5.5478746491259144e-04 7.6947282806034976e-08
2.4135174639254382e+00 5.8250665486730790e+00 0.0000000000000000e+00 2.3284222328904827e+00 9.9957498247986387e-01 1.0004249272577264e+00 9.9999995486879512e-01 1.0000000451312059e+00 1.3284222328904827e+00 1.0000000000000000e+00 4.2492725772646508e-04 4.2501752013616501e-04 4.5131205868372491e-08 4.5131204849959646e-08 1.3284222328904827e+00 4.2501752013616501e-04 4.5131205868372491e-08 1.3016655982593079e+00 4.2488212652059659e-04 4.5131205359166068e-08
2.4494897427831779e+00 5.9999999999999991e+00 0.0000000000000000e+00 2.3080231037355174e+00 9.9967712378077334e-01 1.0003228241199300e+00 9.9999997395035167e-01 1.0000000260496487e+00 1.3080231037355172e+00 1.0000000000000000e+00 3.2282411992993310e-04 3.2287621922668248e-04 2.6049648713965764e-08 2.6049648374673667e-08 1.3080231037355172e+00 3.2287621922668248e-04 2.6049648713965764e-08 1.2825498301618641e+00 3.2279807028121911e-04 2.6049648544319716e-08
2.4859981705876559e+00 6.1801869041651720e+00 0.0000000000000000e+00 2.2879673251088994e+00 9.9975672987929720e-01 1.0002432405413197e+00 9.9999998521030853e-01 1.0000000147896917e+00 1.2879673251088994e+00 1.0000000000000000e+00 2.4324054131983264e-04 2.4327012070285084e-04 1.4789691618461180e-08 1.4789691509093692e-08 1.2879673251088994e+00 2.4327012070285084e-04 1.4789691618461180e-08 1.2637147889964713e+00 2.4322575162821419e-04 1.4789691563777436e-08
2.5230507383725862e+00 6.3657850284024526e+00 0.0000000000000000e+00 2.2682476624434393e+00 9.9981825775297806e-01 1.0001817257364005e+00 9.9999999174468923e-01 1.0000000082553107e+00 1.2682476624434393e+00 1.0000000000000000e+00 1.8172573640051781e-04 1.8174224702195051e-04 8.2553107504400278e-09 8.2553107163649511e-09 1.2682476624434393e+00 1.8174224702195051e-04 8.2553107504400278e-09 1.2451563521137026e+00 1.8171748108976736e-04 8.2553107334024894e-09
2.5606555562740683e+00 6.5569568778772576e+00 0.0000000000000000e+00 2.2488570994809383e+00 9.9986540610352848e-01 1.0001345848405412e+00 9.9999999547203489e-01 1.0000000045279651e+00 1.2488570994809380e+00 1.0000000000000000e+00 1.3458484054126009e-04 1.3459389647151640e-04 4.5279651383972713e-09 4.5279651281460368e-09 1.2488570994809380e+00 1.3459389647151640e-04 4.5279651383972713e-09 1.2268704574078009e+00 1.3458031257612170e-04 4.5279651332716541e-09
2.5988208553057546e+00 6.7538698379721334e+00 0.0000000000000000e+00 2.2297888291772692e+00 9.9990121704546397e-01 1.0000987780762227e+00 9.9999999756084335e-01 1.0000000024391567e+00 1.2297888291772689e+00 1.0000000000000000e+00 9.8778076222778992e-05 9.8782954536014918e-05 2.4391566209437150e-09 2.4391566179689725e-09 1.2297888291772689e+00 9.8782954536014918e-05 2.4391566209437150e-09 1.2088531024275548e+00 9.8775637066158048e-05 2.4391566194563437e-09
2.6375549891604648e+00 6.9566963208452597e+00 0.0000000000000000e+00 2.2110362450662926e+00 9.9992816974543952e-01 1.0000718276750458e+00 9.9999999871024259e-01 1.0000000012897574e+00 1.2110362450662928e+00 1.0000000000000000e+00 7.1827675045714329e-05 7.1830254560525283e-05 1.2897574063119860e-09 1.2897574054802489e-09 1.2110362450662928e+00 7.1830254560525283e-05 1.2897574063119860e-09 1.1911003435002367e+00 7.1826385288308012e-05 1.2897574058961175e-09
2.6768664360386607e+00 7.1656139163903214e+00 0.0000000000000000e+00 2.1925929330557850e+00 9.9994826556062322e-01 1.0000517331012546e+00 9.9999999933093886e-01 1.0000000006690610e+00 1.1925929330557852e+00 1.0000000000000000e+00 5.1733101254564724e-05 5.1734439376834818e-05 6.6906113527385453e-10 6.6906113505003311e-10 1.1925929330557852e+00 5.1734439376834818e-05 6.6906113527385453e-10 1.1736082948684037e+00 5.1732432193429447e-05 6.6906113516194382e-10
2.7167638005041703e+00 7.3808055477298637e+00 0.0000000000000000e+00 2.1744526636305341e+00 9.9996310447217973e-01 1.0000368948472180e+00 9.9999999965969888e-01 1.0000000003403011e+00 1.1744526636305341e+00 1.0000000000000000e+00 3.6894847217994506e-05 3.6895527820314770e-05 3.4030116018803506e-10 3.4030116013013262e-10 1.1744526636305341e+00 3.6895527820314770e-05 3.4030116018803506e-10 1.1563731278393743e+00 3.6894506916834317e-05 3.4030116015908384e-10
2.7572558153675715e+00 7.6024596313782915e+00 0.0000000000000000e+00 2.1566093844394896e+00 9.9997395283871937e-01 1.0000260468220665e+00 9.9999999983039300e-01 1.0000000001696070e+00 1.1566093844394896e+00 1.0000000000000000e+00 2.6046822066538293e-05 2.6047161280590452e-05 1.6960702609384488e-10 1.6960702607946160e-10 1.1566093844394896e+00 2.6047161280590452e-05 1.6960702609384488e-10 1.1393910699471987e+00 2.6046652459512200e-05 1.6960702608665324e-10
2.7983513435976466e+00 7.8307702422147543e+00 0.0000000000000000e+00 2.1390572132454544e+00 9.9998180269630765e-01 1.0000181971381259e+00 9.9999999991721678e-01 1.0000000000827831e+00 1.1390572132454544e+00 1.0000000000000000e+00 1.8197138125959633e-05 1.8197303692371200e-05 8.2783205788524801e-11 8.2783205785098283e-11 1.1390572132454544e+00 1.8197303692371200e-05 8.2783205788524801e-11 1.1226584041269332e+00 1.8197055342753843e-05 8.2783205786811542e-11
2.8400593802613230e+00 8.0659372834103298e+00 0.0000000000000000e+00 2.1217904312172458e+00 9.9998742300068300e-01 1.0000125769202282e+00 9.9999999996045552e-01 1.0000000000395446e+00 1.1217904312172460e+00 1.0000000000000000e+00 1.2576920228057505e-05 1.2576999317021370e-05 3.9544481932615039e-11 3.9544481931833160e-11 1.1217904312172460e+00 1.2576999317021370e-05 3.9544481932615039e-11 1.1061714679010426e+00 1.2576880683575573e-05 3.9544481932224099e-11
2.8823890544925326e+00 8.3081666614583565e+00 0.0000000000000000e+00 2.1048034765455523e+00 9.9999140334054526e-01 1.0000085966225039e+00 9.9999999998152456e-01 1.0000000000184754e+00 1.1048034765455523e+00 1.0000000000000000e+00 8.5966225038905171e-06 8.5966594546909280e-06 1.8475400205749301e-11 1.8475400205578630e-11 1.1048034765455523e+00 8.5966594546909280e-06 1.8475400205749301e-11 1.0899266525777505e+00 8.5966040284903116e-06 1.8475400205663965e-11
2.9253496314904148e+00 8.5576704664611061e+00 0.0000000000000000e+00 2.0880909383649264e+00 9.9999419074728935e-01 1.0000058092358370e+00 9.9999999999156319e-01 1.0000000000084368e+00 1.0880909383649267e+00 1.0000000000000000e+00 5.8092358370663528e-06 5.8092527106278473e-06 8.4367807470750570e-12 8.4367807470394688e-12 1.0880909383649267e+00 5.8092527106278473e-06 8.4367807470750570e-12 1.0739204024611602e+00 5.8092274002856056e-06 8.4367807470572629e-12
2.9689505145472976e+00 8.8146671578306641e+00 0.0000000000000000e+00 2.0716475509654453e+00 9.9999612028756801e-01 1.0000038797049060e+00 9.9999999999623701e-01 1.0000000000037630e+00 1.0716475509654451e+00 1.0000000000000000e+00 3.8797049059253545e-06 3.8797124319658337e-06 3.7630202395683538e-12 3.7630202395612743e-12 1.0716475509654451e+00 3.8797124319658337e-06 3.7630202395683538e-12 1.0581492140729802e+00 3.8797011429051153e-06 3.7630202395648141e-12
3.0132012471069127e+00 9.0793817555666543e+00 0.0000000000000000e+00 2.0554681882785593e+00 9.9999744015341807e-01 1.0000025598433055e+00 9.9999999999836175e-01 1.0000000000016382e+00 1.0554681882785593e+00 1.0000000000000000e+00 2.5598433055066620e-06 2.5598465819013429e-06 1.6381973404239127e-12 1.6381973404225710e-12 1.0554681882785593e+00 2.5598465819013429e-06 1.6381973404239127e-12 1.0426096353856729e+00 2.5598416673093217e-06 1.6381973404232419e-12
3.0581115148532776e+00 9.3520460372782086e+00 0.0000000000000000e+00 2.0395478586226190e+00 9.9999833196446652e-01 1.0000016680341424e+00 9.9999999999930445e-01 1.0000000000006957e+00 1.0395478586226188e+00 1.0000000000000000e+00 1.6680341422786486e-06 1.6680355334464382e-06 6.9558389482321583e-13 6.9558389482297390e-13 1.0395478586226188e+00 1.6680355334464382e-06 6.9558389482321583e-13 1.0272982650668712e+00 1.6680334466947537e-06 6.9558389482309486e-13
3.1036911478307192e+00 9.6328987411227676e+00 0.0000000000000000e+00 2.0238816996943836e+00 9.9999892697285142e-01 1.0000010730265729e+00 9.9999999999971212e-01 1.0000000000002878e+00 1.0238816996943834e+00 1.0000000000000000e+00 1.0730265729050473e-06 1.0730271485977515e-06 2.8784635210673677e-13 2.8784635210669537e-13 1.0238816996943834e+00 1.0730271485977515e-06 2.8784635210673677e-13 1.0122117517348865e+00 1.0730262850586952e-06 2.8784635210671607e-13
3.1499501225954916e+00 9.9221857748393525e+00 0.0000000000000000e+00 2.0084649737936444e+00 9.9999931881921555e-01 1.0000006811805524e+00 9.9999999999988398e-01 1.0000000000001159e+00 1.0084649737936444e+00 1.0000000000000000e+00 6.8118055247989362e-07 6.8118078448328714e-07 1.1600169676016008e-13 1.1600169676015337e-13 1.0084649737936444e+00 6.8118078448328714e-07 1.1600169676016008e-13 9.9734679322515363e-01 6.8118043647819691e-07 1.1600169676015673e-13
3.1968985643994645e+00 1.0220160431059357e+01 6.7069367311682893e-03 1.9932930632688317e+00 9.9999957343274137e-01 1.0000004265671676e+00 9.9999999999995448e-01 1.0000000000000455e+00 9.9329306326883171e-01 9.9329306326883171e-01 4.2656716769939233e-07 4.2656725867914720e-07 4.5489877437527325e-14 4.5489877437526290e-14 9.9329306326883171e-01 4.2656725867914720e-07 4.5489877437527325e-14 9.8270013586744487e-01 4.2656712220951490e-07 4.5489877437526808e-14
3.2445467494063571e+00 1.0527083609083359e+01 2.1638533827845974e-02 1.9783614661721540e+00 9.9999973660465125e-01 1.0000002633953140e+00 9.9999999999998268e-01 1.0000000000000173e+00 9.7836146617215403e-01 9.7836146617215403e-01 2.6339531404901630e-07 2.6339534873755749e-07 1.7344270581545334e-14 1.7344270581545182e-14 9.7836146617215403e-01 2.6339534873755749e-07 1.7344270581545334e-14 9.6826857377370168e-01 2.6339529670474573e-07 1.7344270581545258e-14
3.2929051069410029e+00 1.0843224043318138e+01 3.6334207886522307e-02 1.9636657921134777e+00 9.9999983969731321e-01 1.0000001603026740e+00 9.9999999999999356e-01 1.0000000000000064e+00 9.6366579211347769e-01 9.6366579211347769e-01 1.6030267393341719e-07 1.6030268678188979e-07 6.4242363026397592e-15 6.4242363026397387e-15 9.6366579211347769e-01 1.6030268678188979e-07 6.4242363026397592e-15 9.5404894813632390e-01 1.6030266750918087e-07 6.4242363026397490e-15
3.3419842217721425e+00 1.1168858538573954e+01 5.0798241697250113e-02 1.9492017583027499e+00 9.9999990388375892e-01 1.0000000961162365e+00 9.9999999999999767e-01 1.0000000000000022e+00 9.4920175830274989e-01 9.4920175830274989e-01 9.6116236431962128e-08 9.6116241051127358e-08 2.3095826154670185e-15 2.3095826154670162e-15 9.4920175830274989e-01 9.6116241051127358e-08 2.3095826154670185e-15 9.4003814653676354e-01 9.6116234122379506e-08 2.3095826154670174e-15
3.3917948364292343e+00 1.1504272212428017e+01 6.5034814228659643e-02 1.9349651857713404e+00 9.9999994324795405e-01 1.0000000567520444e+00 9.9999999999999922e-01 1.0000000000000009e+00 9.3496518577134036e-01 9.3496518577134036e-01 5.6752044294528839e-08 5.6752045904926056e-08 8.0519861005370763e-16 8.0519861005370723e-16 9.3496518577134036e-01 5.6752045904926056e-08 8.0519861005370763e-16 9.2623310226427336e-01 5.6752043489330227e-08 8.0519861005370743e-16
3.4423478535538052e+00 1.1849758744866490e+01 7.9048004236799807e-02 1.9209519957632002e+00 9.9999996701665583e-01 1.0000000329833436e+00 9.9999999999999978e-01 1.0000000000000002e+00 9.2095199576320019e-01 9.2095199576320019e-01 3.2983343660076462e-08 3.2983344204026932e-08 2.7197523526435015e-16 2.7197523526435015e-16 9.2095199576320019e-01 3.2983344204026932e-08 2.7197523526435015e-16 9.1263079364465771e-01 3.2983343388101224e-08 2.7197523526435015e-16
3.4936543382858356e+00 1.2205620635423440e+01 9.2841793712760134e-02 1.9071582062872399e+00 9.9999998114051158e-01 1.0000000188594882e+00 9.9999999999999989e-01 1.0000000000000000e+00 9.0715820628723987e-01 9.0715820628723987e-01 1.8859488244629015e-08 1.8859488422469161e-08 8.8920073373831477e-17 8.8920073373831477e-17 9.0715820628723987e-01 1.8859488422469161e-08 8.8920073373831477e-17 8.9922824337888507e-01 1.8859488155708942e-08 8.8920073373831477e-17
3.5457255206857212e+00 1.2572169468042029e+01 1.0642007117720309e-01 1.8935799288227968e+00 9.9999998939588020e-01 1.0000000106041198e+00 1.0000000000000000e+00 1.0000000000000000e+00 8.9357992882279691e-01 8.9357992882279691e-01 1.0604119741544391e-08 1.0604119797768069e-08 2.8111838724202212e-17 2.8111838724202212e-17 8.9357992882279691e-01 1.0604119797768069e-08 2.8111838724202212e-17 8.8602251789140996e-01 1.0604119713432552e-08 2.8111838724202212e-17
3.5985727981923286e+00 1.2949726183889766e+01 1.1978663482950624e-01 1.8802133651704938e+00 9.9999999413983431e-01 1.0000000058601657e+00 1.0000000000000000e+00 1.0000000000000000e+00 8.8021336517049376e-01 8.8021336517049376e-01 5.8601656838139017e-09 5.8601657009846724e-09 8.5853854352816225e-18 8.5853854352816225e-18 8.8021336517049376e-01 5.8601657009846724e-09 8.5853854352816225e-18 8.7301072668806634e-01 5.8601656752285164e-09 8.5853854352816225e-18
3.6522077381176890e+00 1.3338621362366725e+01 1.3294519555878204e-01 1.8670548044412181e+00 9.9999999681865914e-01 1.0000000031813407e+00 1.0000000000000000e+00 1.0000000000000000e+00 8.6705480444121796e-01 8.6705480444121796e-01 3.1813408483531553e-09 3.1813408534136201e-09 2.5302323943253277e-18 2.5302323943253277e-18 8.6705480444121796e-01 3.1813408534136201e-09 2.5302323943253277e-18 8.6019002172339143e-01 3.1813408458229227e-09 2.5302323943253277e-18
3.7066420801788751e+00 1.3739195510552777e+01 1.4589937982367429e-01 1.8541006201763257e+00 9.9999999830432251e-01 1.0000000016956774e+00 1.0000000000000000e+00 1.0000000000000000e+00 8.5410062017632571e-01 8.5410062017632571e-01 1.6956774854351348e-09 1.6956774868727958e-09 7.1883053304345307e-19 7.1883053304345307e-19 8.5410062017632571e-01 1.6956774868727958e-09 7.1883053304345307e-19 8.4755759677723896e-01 1.6956774847163043e-09 7.1883053304345307e-19
3.7618877390676091e+00 1.4151799361347209e+01 1.5865273240744027e-01 1.8413472675925597e+00 9.9999999911310999e-01 1.0000000008868901e+00 1.0000000000000000e+00 1.0000000000000000e+00 8.4134726759255973e-01 8.4134726759255973e-01 8.8689005484269575e-10 8.8689005523598270e-10 1.9664349225751937e-19 1.9664349225751937e-19 8.4134726759255973e-01 8.8689005523598270e-10 1.9664349225751937e-19 8.3511068684054957e-01 8.8689005464605227e-10 1.9664349225751937e-19
3.8179568070581742e+00 1.4576794180561848e+01 1.7120871905450175e-01 1.8287912809454983e+00 9.9999999954507124e-01 1.0000000004549288e+00 1.0000000000000000e+00 1.0000000000000000e+00 8.2879128094549825e-01 8.2879128094549825e-01 4.5492870842318286e-10 4.5492870852666295e-10 5.1740032425127317e-20 5.1740032425127317e-20 8.2879128094549825e-01 4.5492870852666295e-10 5.1740032425127317e-20 8.2284656751014018e-01 4.5492870837144282e-10 5.1740032425127317e-20
3.8748615566541957e+00 1.5014552083236577e+01 1.8357072899431037e-01 1.8164292710056897e+00 9.9999999977127685e-01 1.0000000002287230e+00 1.0000000000000000e+00 1.0000000000000000e+00 8.1642927100568963e-01 8.1642927100568963e-01 2.2872312622873942e-10 2.2872312625489655e-10 1.3078567116466279e-20 1.3078567116466279e-20 8.1642927100568963e-01 2.2872312625489655e-10 1.3078567116466279e-20 8.1076255439238087e-01 2.2872312621566084e-10 1.3078567116466279e-20
3.9326144432748680e+00 1.5465456359454100e+01 1.9574207735806060e-01 1.8042579226419395e+00 9.9999999988735588e-01 1.0000000001126441e+00 1.0000000000000000e+00 1.0000000000000000e+00 8.0425792264193940e-01 8.0425792264193940e-01 1.1264411628206375e-10 1.1264411628840810e-10 3.1721742330631120e-21 3.1721742330631120e-21 8.0425792264193940e-01 1.1264411628840810e-10 3.1721742330631120e-21 7.9885600251563060e-01 1.1264411627889158e-10 3.1721742330631120e-21
3.9912281079812231e+00 1.5929901809939373e+01 2.0772600749350667e-01 1.7922739925064932e+00 9.9999999994569133e-01 1.0000000000543088e+00 1.0000000000000000e+00 1.0000000000000000e+00 7.9227399250649333e-01 7.9227399250649333e-01 5.4308688742107468e-11 5.4308688743582182e-11 7.3735841820175509e-22 7.3735841820175509e-22 7.9227399250649333e-01 5.4308688743582182e-11 7.3735841820175509e-22 7.8712430575129955e-01 5.4308688741370107e-11 7.3735841820175509e-22
4.0000000000000000e+00 1.6000000000000000e+01 2.0948854604683231e-01 1.7905114539531677e+00 9.9999999995135380e-01 1.0000000000486462e+00 1.0000000000000000e+00 1.0000000000000000e+00 7.9051145395316769e-01 7.9051145395316769e-01 4.8646226838228896e-11 4.8646226839412126e-11 5.9161384638471542e-22 5.9161384638471542e-22 7.9051145395316769e-01 4.8646226839412126e-11 5.9161384638471542e-22 7.8539816339744828e-01 4.8646226837637281e-11 5.9161384638471542e-22
4.0507153802430267e+00 1.6408295091737408e+01 2.1952569318284931e-01 1.7804743068171507e+00 9.9999999997438382e-01 1.0000000000256162e+00 1.0000000000000000e+00 1.0000000000000000e+00 7.8047430681715069e-01 7.8047430681715069e-01 2.5616221879904059e-11 2.5616221880232155e-11 1.6404770584801771e-22 1.6404770584801771e-22 7.8047430681715069e-01 2.5616221880232155e-11 1.6404770584801771e-22 7.7556489624341618e-01 2.5616221879740012e-11 1.6404770584801771e-22
4.1110892807469170e+00 1.6901055074272204e+01 2.3114424076840934e-01 1.7688557592315908e+00 9.9999999998818700e-01 1.0000000000118130e+00 1.0000000000000000e+00 1.0000000000000000e+00 7.6885575923159066e-01 7.6885575923159066e-01 1.1812995599185603e-11 1.1812995599255377e-11 3.4886716256388552e-23 3.4886716256388552e-23 7.6885575923159066e-01 1.1812995599255377e-11 3.4886716256388552e-23 7.6417524384656943e-01 1.1812995599150716e-11 3.4886716256388552e-23
4.1723630242464012e+00 1.7408613206098575e+01 2.4258469119055515e-01 1.7574153088094449e+00 9.9999999999467759e-01 1.0000000000053224e+00 1.0000000000000000e+00 1.0000000000000000e+00 7.5741530880944485e-01 7.5741530880944485e-01 5.3224291076010554e-12 5.3224291076152193e-12 7.0820629013408937e-24 7.0820629013408937e-24 7.5741530880944485e-01 5.3224291076152193e-12 7.0820629013408937e-24 7.5295285557210534e-01 5.3224291075939735e-12 7.0820629013408937e-24
4.2345500224543198e+00 1.7931413892667880e+01 2.5385002194211637e-01 1.7461499780578835e+00 9.9999999999765865e-01 1.0000000000023412e+00 1.0000000000000000e+00 1.0000000000000000e+00 7.4614997805788363e-01 7.4614997805788363e-01 2.3413235759468177e-12 2.3413235759495585e-12 1.3704490218194943e-24 1.3704490218194943e-24 7.4614997805788363e-01 2.3413235759495585e-12 1.3704490218194943e-24 7.4189527504245778e-01 2.3413235759454473e-12 1.3704490218194943e-24
4.2976638869784338e+00 1.8469914885438580e+01 2.6494314894330984e-01 1.7350568510566902e+00 9.9999999999899514e-01 1.0000000000010048e+00 1.0000000000000000e+00 1.0000000000000000e+00 7.3505685105669016e-01 7.3505685105669016e-01 1.0048527554503269e-12 1.0048527554508317e-12 2.5243226503390178e-25 2.5243226503390178e-25 7.3505685105669016e-01 1.0048527554508317e-12 2.5243226503390178e-25 7.3100008195349087e-01 1.0048527554500744e-12 2.5243226503390178e-25
4.3617184323007550e+00 1.9024587682672156e+01 2.7586692834097026e-01 1.7241330716590297e+00 9.9999999999957956e-01 1.0000000000004206e+00 1.0000000000000000e+00 1.0000000000000000e+00 7.2413307165902974e-01 7.2413307165902974e-01 4.2044694713326912e-13 4.2044694713335752e-13 4.4193908838412218e-26 4.4193908838412218e-26 7.2413307165902974e-01 4.2044694713335752e-13 4.4193908838412218e-26 7.2026489154473916e-01 4.2044694713322494e-13 4.4193908838412218e-26
4.4267276788012868e+00 1.9595917942265430e+01 2.8662415823571885e-01 1.7133758417642810e+00 9.9999999999982858e-01 1.0000000000001714e+00 1.0000000000000000e+00 1.0000000000000000e+00 7.1337584176428115e-01 7.1337584176428115e-01 1.7137854651608613e-13 1.7137854651610082e-13 7.3426515514909442e-27 7.3426515514909442e-27 7.1337584176428115e-01 1.7137854651610082e-13 7.3426515514909442e-27 7.0968735407742645e-01 1.7137854651607878e-13 7.3426515514909442e-27
4.4927058558268298e+00 2.0184405906980686e+01 2.9721758034047518e-01 1.7027824196595249e+00 9.9999999999993205e-01 1.0000000000000679e+00 1.0000000000000000e+00 1.0000000000000000e+00 7.0278241965952482e-01 7.0278241965952482e-01 6.7998122792888221e-14 6.7998122792890531e-14 1.1559361758391368e-27 1.1559361758391368e-27 7.0278241965952482e-01 6.7998122792890531e-14 1.1559361758391368e-27 6.9926515432015079e-01 6.7998122792887060e-14 1.1559361758391368e-27
4.5596674048055341e+00 2.0790566842446033e+01 3.0764988157358508e-01 1.6923501184264149e+00 9.9999999999997380e-01 1.0000000000000262e+00 1.0000000000000000e+00 1.0000000000000000e+00 6.9235011842641492e-01 6.9235011842641492e-01 2.6241043424344716e-14 2.6241043424345060e-14 1.7214808999958400e-28 1.7214808999958400e-28 6.9235011842641492e-01 2.6241043424345060e-14 1.7214808999958400e-28 6.8899601104212105e-01 2.6241043424344543e-14 1.7214808999958400e-28
4.6276269824078611e+00 2.1414931488309286e+01 3.1792369558963141e-01 1.6820763044103686e+00 9.9999999999999012e-01 1.0000000000000098e+00 1.0000000000000000e+00 1.0000000000000000e+00 6.8207630441036859e-01 6.8207630441036859e-01 9.8411742237831944e-15 9.8411742237832433e-15 2.4212177525713572e-29 2.4212177525713572e-29 6.8207630441036859e-01 9.8411742237832433e-15 2.4212177525713572e-29 6.7887767651383824e-01 9.8411742237831708e-15 2.4212177525713572e-29
4.6965994637546622e+00 2.2058046522940579e+01 3.2804160425086681e-01 1.6719583957491331e+00 9.9999999999999645e-01 1.0000000000000036e+00 1.0000000000000000e+00 1.0000000000000000e+00 6.7195839574913319e-01 6.7195839574913319e-01 3.5836158387703879e-15 3.5836158387703942e-15 3.2105756199714915e-30 3.2105756199714915e-30 6.7195839574913319e-01 3.5836158387703942e-15 3.2105756199714915e-30 6.6890793601510778e-01 3.5836158387703848e-15 3.2105756199714915e-30
4.7665999456730779e+00 2.2720475042090587e+01 3.3800613904204346e-01 1.6619938609579565e+00 9.9999999999999878e-01 1.0000000000000013e+00 1.0000000000000000e+00 1.0000000000000000e+00 6.6199386095795654e-01 6.6199386095795654e-01 1.2659616321188901e-15 1.2659616321188909e-15 4.0066471349928073e-31 4.0066471349928073e-31 6.6199386095795654e-01 1.2659616321188909e-15 4.0066471349928073e-31 6.5908460735027719e-01 1.2659616321188897e-15 4.0066471349928073e-31
4.8376437500009564e+00 2.3402797051923315e+01 3.4781978243127554e-01 1.6521802175687244e+00 9.9999999999999956e-01 1.0000000000000004e+00 1.0000000000000000e+00 1.0000000000000000e+00 6.5218021756872446e-01 6.5218021756872446e-01 4.3345950991517653e-16 4.3345950991517663e-16 4.6971786683976244e-32 4.6971786683976244e-32 6.5218021756872446e-01 4.3345950991517663e-16 4.6971786683976244e-32 6.4940554037059306e-01 4.3345950991517649e-16 4.6971786683976244e-32
4.9097464269405302e+00 2.4105609976855302e+01 3.5748496917944395e-01 1.6425150308205561e+00 9.9999999999999989e-01 1.0000000000000002e+00 1.0000000000000000e+00 1.0000000000000000e+00 6.4251503082055605e-01 6.4251503082055605e-01 1.4371359971210883e-16 1.4371359971210883e-16 5.1633996855530611e-33 5.1633996855530611e-33 6.4251503082055605e-01 1.4371359971210883e-16 5.1633996855530611e-33 6.3986861650357207e-01 1.4371359971210883e-16 5.1633996855530611e-33
4.9829237584620696e+00 2.4829529182645757e+01 3.6700408760051328e-01 1.6329959123994868e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 6.3299591239948672e-01 6.3299591239948672e-01 4.6094461365348904e-17 4.6094461365348904e-17 5.3117484214041061e-34 5.3117484214041061e-34 6.3299591239948672e-01 4.6094461365348904e-17 5.3117484214041061e-34 6.3047174828928443e-01 4.6094461365348904e-17 5.3117484214041061e-34
5.0571917617582702e+00 2.5575188515195716e+01 3.7637948077502403e-01 1.6236205192249760e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 6.2362051922497597e-01 6.2362051922497597e-01 1.4287911902208343e-17 1.4287911902208343e-17 5.1036106631316698e-35 5.1036106631316698e-35 6.2362051922497597e-01 1.4287911902208343e-17 5.1036106631316698e-35 6.2121287892344679e-01 1.4287911902208343e-17 5.1036106631316698e-35
5.1325666927501317e+00 2.6343240855528023e+01 3.8561344771890349e-01 1.6143865522810965e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 6.1438655228109651e-01 6.1438655228109651e-01 4.2757522989789459e-18 4.2757522989789459e-18 4.5705144305559351e-36 4.5705144305559351e-36 6.1438655228109651e-01 4.2757522989789459e-18 4.5705144305559351e-36 6.1208998180722418e-01 4.2757522989789459e-18 4.5705144305559351e-36
5.2090650496450772e+00 2.7134358691433871e+01 3.9470824450962805e-01 1.6052917554903718e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 6.0529175549037195e-01 6.0529175549037195e-01 1.2340174576325712e-18 1.2340174576325712e-18 3.8069977143548865e-37 3.8069977143548865e-37 6.0529175549037195e-01 1.2340174576325712e-18 3.8069977143548865e-37 6.0310106010364517e-01 1.2340174576325712e-18 3.8069977143548865e-37
5.2867035765481196e+00 2.7949234706286681e+01 4.0366608537167581e-01 1.5963339146283242e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 5.9633391462832419e-01 5.9633391462832419e-01 3.4310142413107809e-19 3.4310142413107809e-19 2.9429646810193484e-38 2.9429646810193484e-38 5.9633391462832419e-01 3.4310142413107809e-19 2.9429646810193484e-38 5.9424414630052946e-01 3.4310142413107809e-19 2.9429646810193484e-38
5.3654992671268369e+00 2.8788582385538625e+01 4.1248914372310364e-01 1.5875108562768965e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 5.8751085627689636e-01 5.8751085627689636e-01 9.1797204873198191e-20 9.1797204873198191e-20 2.1066817056329807e-39 2.1066817056329807e-39 5.8751085627689636e-01 9.1797204873198191e-20 2.1066817056329807e-39 5.8551730177983596e-01 9.1797204873198191e-20 2.1066817056329807e-39
5.4454693683309801e+00 2.9653136641431004e+01 4.2117955318499656e-01 1.5788204468150036e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 5.7882044681500344e-01 5.7882044681500344e-01 2.3606998146069625e-20 2.3606998146069625e-20 1.3932259036713369e-40 1.3932259036713369e-40 5.7882044681500344e-01 2.3606998146069625e-20 1.3932259036713369e-40 5.7691861639333430e-01 2.3606998146069625e-20 1.3932259036713369e-40
5.5266313841675201e+00 3.0543654456465401e+01 4.2973940855544834e-01 1.5702605914445518e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 5.7026059144455166e-01 5.7026059144455166e-01 5.8282750796612483e-21 5.8282750796612483e-21 8.4921976010500812e-42 8.4921976010500812e-42 5.7026059144455166e-01 5.8282750796612483e-21 8.4921976010500812e-42 5.6844620804450718e-01 5.8282750796612483e-21 8.4921976010500812e-42
5.6090030795319539e+00 3.1460915546198944e+01 4.3817076674965016e-01 1.5618292332503498e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 5.6182923325034984e-01 5.6182923325034984e-01 1.3797340130447455e-21 1.3797340130447455e-21 4.7591648668813948e-43 4.7591648668813948e-43 5.6182923325034984e-01 1.3797340130447455e-21 4.7591648668813948e-43 5.6009822227659478e-01 1.3797340130447455e-21 4.7591648668813948e-43
5.6926024840967253e+00 3.2405723041944206e+01 4.4647564770758696e-01 1.5535243522924129e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 5.5352435229241304e-01 5.5352435229241304e-01 3.1279432676254381e-22 3.1279432676254381e-22 2.4460072713708262e-44 2.4460072713708262e-44 5.5352435229241304e-01 3.1279432676254381e-22 2.4460072713708262e-44 5.5187283186668634e-01 3.1279432676254381e-22 2.4460072713708262e-44
5.7774478962575859e+00 3.3378904193971202e+01 4.5465603527076393e-01 1.5453439647292360e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 5.4534396472923607e-01 5.4534396472923607e-01 6.7821312733285064e-23 6.7821312733285064e-23 1.1499326152165137e-45 1.1499326152165137e-45 5.4534396472923607e-01 6.7821312733285064e-23 1.1499326152165137e-45 5.4376823642577532e-01 6.7821312733285064e-23 1.1499326152165137e-45
5.8635578871387874e+00 3.4381311095827485e+01 4.6271387802932074e-01 1.5372861219706793e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 5.3728612197067926e-01 5.3728612197067926e-01 1.4045462828330143e-23 1.4045462828330143e-23 4.9318756515500945e-47 4.9318756515500945e-47 5.3728612197067926e-01 1.4045462828330143e-23 4.9318756515500945e-47 5.3578266200468627e-01 1.4045462828330143e-23 4.9318756515500945e-47
5.9509513046579601e+00 3.5413821430410280e+01 4.7065109014082185e-01 1.5293489098591782e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 5.2934890985917815e-01 5.2934890985917815e-01 2.7744040637056229e-24 2.7744040637056229e-24 1.9243294771765687e-48 1.9243294771765687e-48 5.2934890985917815e-01 2.7744040637056229e-24 1.9243294771765687e-48 5.2791436070578990e-01 2.7744040637056229e-24 1.9243294771765687e-48
6.0396472776515910e+00 3.6477339238444273e+01 4.7846955212194386e-01 1.5215304478780562e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 5.2153044787805614e-01 5.2153044787805614e-01 5.2197588263127488e-25 5.2197588263127488e-25 6.8114705512174606e-50 6.8114705512174606e-50 5.2153044787805614e-01 5.2197588263127488e-25 6.8114705512174606e-50 5.2016161030041896e-01 5.2197588263127488e-25 6.8114705512174606e-50
6.1296652200619643e+00 3.7572795710037290e+01 4.8617111161423110e-01 1.5138288883857689e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 5.1382888838576890e-01 5.1382888838576890e-01 9.3399162951335382e-26 9.3399162951335382e-26 2.1808509100025248e-51 2.1808509100025248e-51 5.1382888838576890e-01 9.3399162951335382e-26 2.1808509100025248e-51 5.1252271385190507e-01 9.3399162951335382e-26 2.1808509100025248e-51
6.2210248351865349e+00 3.8701150000007651e+01 4.9375758412502224e-01 1.5062424158749779e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 5.0624241587497776e-01 5.0624241587497776e-01 1.5870588385927463e-26 1.5870588385927463e-26 6.2968893928883931e-53 6.2968893928883931e-53 5.0624241587497776e-01 1.5870588385927463e-26 6.2968893928883931e-53 5.0499599934414885e-01 1.5870588385927463e-26 6.2968893928883931e-53
6.3137461199906157e+00 3.9863390067696557e+01 5.0123075374460813e-01 1.4987692462553919e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 4.9876924625539193e-01 4.9876924625539193e-01 2.5569756669882505e-27 2.5569756669882505e-27 1.6345311403925022e-54 1.6345311403925022e-54 4.9876924625539193e-01 2.5569756669882505e-27 1.6345311403925022e-54 4.9757981931564627e-01 2.5569756669882505e-27 1.6345311403925022e-54
6.4078493694843548e+00 4.1060533542001046e+01 5.0859237384061862e-01 1.4914076261593814e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 4.9140762615938144e-01 4.9140762615938144e-01 3.8998640788029644e-28 3.8998640788029644e-28 3.8022349582844238e-56 3.8022349582844238e-56 4.9140762615938144e-01 3.8998640788029644e-28 3.8022349582844238e-56 4.9027255049888913e-01 3.8998640788029644e-28 3.8022349582844238e-56
6.5033551811649462e+00 4.2293628612384950e+01 5.1584416773059849e-01 1.4841558322694015e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 4.8415583226940145e-01 4.8415583226940145e-01 5.6214272277796661e-29 5.6214272277796661e-29 7.9001110193056443e-58 7.9001110193056443e-58 4.8415583226940145e-01 5.6214272277796661e-29 7.9001110193056443e-58 4.8307259346506115e-01 5.6214272277796661e-29 7.9001110193056443e-58
6.6002844595250467e+00 4.3563754946647840e+01 5.2298782933367849e-01 1.4770121706663215e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 4.7701217066632146e-01 4.7701217066632146e-01 7.6450692638058621e-30 7.6450692638058621e-30 1.4611771012097275e-59 1.4611771012097275e-59 4.7701217066632146e-01 7.6450692638058621e-30 1.4611771012097275e-59 4.7597837227395207e-01 7.6450692638058621e-30 1.4611771012097275e-59
6.6986584206283899e+00 4.4872024636255638e+01 5.3002502380220706e-01 1.4699749761977929e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 4.6997497619779294e-01 4.6997497619779294e-01 9.7925390025965989e-31 9.7925390025965989e-31 2.3973455029343896e-61 2.3973455029343896e-61 4.6997497619779294e-01 9.7925390025965989e-31 2.3973455029343896e-61 4.6898833412901292e-01 9.7925390025965989e-31 2.3973455029343896e-61
6.7984985967536016e+00 4.6219583170060687e+01 5.3695738813416860e-01 1.4630426118658315e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 4.6304261186583140e-01 4.6304261186583140e-01 1.1792525132562581e-31 1.1792525132562581e-31 3.4765912250530035e-63 3.4765912250530035e-63 4.6304261186583140e-01 1.1792525132562581e-31 3.4765912250530035e-63 4.6210094903747673e-01 1.1792525132562581e-31 3.4765912250530035e-63
6.8998268411072230e+00 4.7607610437263681e+01 5.4378653176717073e-01 1.4562134682328294e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 4.5621346823282927e-01 4.5621346823282927e-01 1.3326343994432993e-32 1.3326343994432993e-32 4.4397861064490070e-65 4.4397861064490070e-65 4.5621346823282927e-01 1.3326343994432993e-32 4.4397861064490070e-65 4.5531470947547115e-01 1.3326343994432993e-32 4.4397861064490070e-65
7.0026653326069859e+00 4.9037321760495708e+01 5.5051403715475078e-01 1.4494859628452492e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 4.4948596284524922e-01 4.4948596284524922e-01 1.4105187332815129e-33 1.4105187332815129e-33 4.9739077423452097e-67 4.9739077423452097e-67 4.4948596284524922e-01 1.4105187332815129e-33 4.9739077423452097e-67 4.4862813005804830e-01 1.4105187332815129e-33 4.9739077423452097e-67
7.1070365807363709e+00 5.0509968959924926e+01 5.5714146032570722e-01 1.4428585396742928e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 4.4285853967429273e-01 4.4285853967429273e-01 1.3955851841275804e-34 1.3955851841275804e-34 4.8691450153910306e-69 4.8691450153910306e-69 4.4285853967429273e-01 1.3955851841275804e-34 4.8691450153910306e-69 4.4203974721406147e-01 1.3955851841275804e-34 4.8691450153910306e-69
7.2129634304715271e+00 5.2026841449319583e+01 5.6367033142714384e-01 1.4363296685728562e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 4.3632966857285616e-01 4.3632966857285616e-01 1.2881423896982724e-35 1.2881423896982724e-35 4.1482770403439406e-71 4.1482770403439406e-71 4.3632966857285616e-01 1.2881423896982724e-35 4.1482770403439406e-71 4.3554811886581551e-01 1.2881423896982724e-35 4.1482770403439406e-71
7.3204690672816266e+00 5.3589267365027126e+01 5.7010215525186347e-01 1.4298978447481365e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 4.2989784474813653e-01 4.2989784474813653e-01 1.1068668608862092e-36 1.1068668608862092e-36 3.0628856193202264e-73 3.0628856193202264e-73 4.2989784474813653e-01 1.1068668608862092e-36 3.0628856193202264e-73 4.2915182411342229e-01 1.1068668608862092e-36 3.0628856193202264e-73
7.4295770222037385e+00 5.5198614728857770e+01 5.7643841175073263e-01 1.4235615882492674e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 4.2356158824926732e-01 4.2356158824926732e-01 8.8352255504057805e-38 8.8352255504057805e-38 1.9515302631635782e-75 1.9515302631635782e-75 4.2356158824926732e-01 8.8352255504057805e-38 1.9515302631635782e-75 4.2284946292379150e-01 8.8352255504057805e-38 1.9515302631635782e-75
7.5403111769933595e+00 5.6856292645890981e+01 5.8268055653060524e-01 1.4173194434693948e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 4.1731944346939476e-01 4.1731944346939476e-01 6.5368627238912248e-39 6.5368627238912248e-39 1.0682643567749652e-77 1.0682643567749652e-77 4.1731944346939476e-01 6.5368627238912248e-39 1.0682643567749652e-77 4.1663965582418827e-01 6.5368627238912248e-39 1.0682643567749652e-77
7.6526957693516735e+00 5.8563752538252999e+01 5.8883002133835816e-01 1.4111699786616418e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 4.1116997866164179e-01 4.1116997866164179e-01 4.4726036472194838e-40 4.4726036472194838e-40 5.0010458462802571e-80 5.0010458462802571e-80 4.1116997866164179e-01 4.4726036472194838e-40 5.0010458462802571e-80 4.1052104360029262e-01 4.4726036472194838e-40 5.0010458462802571e-80
7.7667553982307718e+00 6.0322489415946833e+01 5.9488821453158258e-01 1.4051117854684174e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 4.0511178546841742e-01 4.0511178546841742e-01 2.8233902415403288e-41 2.8233902415403288e-41 1.9928831140062887e-82 1.9928831140062887e-82 4.0511178546841742e-01 2.8233902415403288e-41 1.9928831140062887e-82 4.0449228699869089e-01 2.8233902415403288e-41 1.9928831140062887e-82
7.8825150292179087e+00 6.2134043185846210e+01 6.0085652153643121e-01 1.3991434784635688e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 3.9914347846356873e-01 3.9914347846356873e-01 1.6404022097701451e-42 1.6404022097701451e-42 6.7272985245469371e-85 6.7272985245469371e-85 3.9914347846356873e-01 1.6404022097701451e-42 6.7272985245469371e-85 3.9855206643373786e-01 1.6404022097701451e-42 6.7272985245469371e-85
8.0000000000000000e+00 6.4000000000000000e+01 6.0673630529311251e-01 1.3932636947068875e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 3.9326369470688755e-01 3.9326369470688755e-01 8.7501735808529418e-44 8.7501735808529418e-44 1.9141384423764198e-87 1.9141384423764198e-87 3.9326369470688755e-01 8.7501735808529418e-44 1.9141384423764198e-87 3.9269908169872414e-01 8.7501735808529418e-44 1.9141384423764198e-87


==> reproducibility/data/comparison_li.dat <==
s radial_lower Li_lower lambda_min mark_radial mark_li mark_exact
0.65000000000000002 0 nan 0 nan nan nan
0.6504080394948365 0 nan 0 nan nan nan
0.6508163351377183 0 nan 0 nan nan nan
0.65122488708944282 0 nan 0 nan nan nan
0.65161187945305865 0 nan 0 nan nan nan
0.65163369551090888 0 nan 0 nan nan nan
0.65204276056311627 0 nan 0 nan nan nan
0.65245208240716546 0 nan 0 nan nan nan
0.65286166120425848 0 nan 0 nan nan nan
0.65322775606822681 0 nan 0 nan nan nan
0.65327149711569843 0 nan 0 nan nan nan
0.65368159030288953 0 nan 0 nan nan nan
0.65409194092733747 0 nan 0 nan nan nan
0.6545025491506492 0 nan 0 nan nan nan
0.6548476397577252 0 nan 0 nan nan nan
0.65491341513453327 0 nan 0 nan nan nan
0.65532453904079979 0 nan 0 nan nan nan
0.65573592103136003 0 nan 0 nan nan nan
0.65614756126822749 0 nan 0 nan nan nan
0.6564715404583551 0 nan 0 nan nan nan
0.65655945991351694 0 nan 0 nan nan nan
0.65697161712944496 0 nan 0 nan nan nan
0.65738403307833027 0 nan 0 nan nan nan
0.65779670792259326 0 nan 0 nan nan nan
0.65809946813155906 0 nan 0 nan nan nan
0.65820964182475616 0 nan 0 nan nan nan
0.65862283494744334 0 nan 0 nan nan nan
0.6590362874533815 0 nan 0 nan nan nan
0.65944999950539906 0 nan 0 nan nan nan
0.65973143276348223 0 nan 0 nan nan nan
0.65986397126642704 0 nan 0 nan nan nan
0.66027820289949835 0 nan 0 nan nan nan
0.66069269456774871 0 nan 0 nan nan nan
0.66110744643441588 0 nan 0 nan nan nan
0.6613674443650337 0 nan 0 nan nan nan
0.6615224586628401 0 nan 0 nan nan nan
0.66193773141646439 0 nan 0 nan nan nan
0.66235326485883439 0 nan 0 nan nan nan
0.66276905915359796 0 nan 0 nan nan nan
0.66300751297194738 0 nan 0 nan nan nan
0.66318511446450612 0 nan 0 nan nan nan
0.66360143095541269 0 nan 0 nan nan nan
0.66401800879027395 0 nan 0 nan nan nan
0.66443484813314957 0 nan 0 nan nan nan
0.66465164864484427 0 nan 0 nan nan nan
0.664851949148202 0 nan 0 nan nan nan
0.66526931199969663 0 nan 0 nan nan nan
0.6656869368520022 0 nan 0 nan nan nan
0.66610482386959047 0 nan 0 nan nan nan
0.66629986146929376 0 nan 0 nan nan nan
0.66652297321703657 0 nan 0 nan nan nan
0.66694138505901868 0 nan 0 nan nan nan
0.66736005956031885 0 nan 0 nan nan nan
0.6677789968858221 0 nan 0 nan nan nan
0.66795216155587556 0 nan 0 nan nan nan
0.6681981972005171 0 nan 0 nan nan nan
0.66861766066949613 0 nan 0 nan nan nan
0.66903738745795516 0 nan 0 nan nan nan
0.66945737773119374 0 nan 0 nan nan nan
0.66960855904024175 0 nan 0 nan nan nan
0.66987763165461545 0 nan 0 nan nan nan
0.67029814939372723 0 nan 0 nan nan nan
0.67071893111414027 0 nan 0 nan nan nan
0.67113997698156969 0 nan 0 nan nan nan
0.67126906408317888 0 nan 0 nan nan nan
0.6715612871618345 0 nan 0 nan nan nan
0.67198286182085809 0 nan 0 nan nan nan
0.67240470112466766 0 nan 0 nan nan nan
0.67282680523939475 0 nan 0 nan nan nan
0.67293368687067057 0 nan 0 nan nan nan
0.6732491743312754 0 nan 0 nan nan nan
0.67367180856664965 0 nan 0 nan nan nan
0.67409470811196215 0 nan 0 nan nan nan
0.67451787313376221 0 nan 0 nan nan nan
0.67460243761395955 0 nan 0 nan nan nan
0.67494130379870332 0 nan 0 nan nan nan
0.67536500027354385 0 nan 0 nan nan nan
0.67578896272514677 0 nan 0 nan nan nan
0.67621319132047986 0 nan 0 nan nan nan
0.67627532654961064 0 nan 0 nan nan nan
0.67663768622661546 0 nan 0 nan nan nan
0.67706244761073131 0 nan 0 nan nan nan
0.67748747564010958 0 nan 0 nan nan nan
0.67791277048213783 0 nan 0 nan nan nan
0.67795236393957348 0 nan 0 nan nan nan
0.67833833230430818 0 nan 0 nan nan nan
0.67876416127421846 0 nan 0 nan nan nan
0.67919025755957163 0 nan 0 nan nan nan
0.67961662132817546 0 nan 0 nan nan nan
0.67963356007124531 0 nan 0 nan nan nan
0.68004325274794353 0 nan 0 nan nan nan
0.68047015198689476 0 nan 0 nan nan nan
0.68089731921315333 0 nan 0 nan nan nan
0.68131892525753446 0 nan 0 nan nan nan
0.68132475459494923 0 nan 0 nan nan nan
0.68175245830061781 0 nan 0 nan nan nan
0.68218043049860022 0 nan 0 nan nan nan
0.6826086713574433 0 nan 0 nan nan nan
0.68300846983692309 0 nan 0 nan nan nan
0.6830371810457998 0 nan 0 nan nan nan
0.6834659597324283 0 nan 0 nan nan nan
0.68389500758619315 0 nan 0 nan nan nan
0.68432432477606508 0 nan 0 nan nan nan
0.684702204173531 0 nan 0 nan nan nan
0.68475391147112041 0 nan 0 nan nan nan
0.68518376784054202 0 nan 0 nan nan nan
0.68561389405361872 0 nan 0 nan nan nan
0.68604429027974578 0 nan 0 nan nan nan
0.68640013865717919 0 nan 0 nan nan nan
0.68647495668842462 0 nan 0 nan nan nan
0.68690589344926323 0 nan 0 nan nan nan
0.68733710073197596 0 nan 0 nan nan nan
0.68776857870638386 0 nan 0 nan nan nan
0.68810228370345317 0 nan 0 nan nan nan
0.68820032754241423 0 nan 0 nan nan nan
0.6886323474101016 0 nan 0 nan nan nan
0.68906463847958677 0 nan 0 nan nan nan
0.68949720092111744 0 nan 0 nan nan nan
0.68980864975376754 0 nan 0 nan nan nan
0.68993003490504823 0 nan 0 nan nan nan
0.6903631406018409 0 nan 0 nan nan nan
0.69079651818206389 0 nan 0 nan nan nan
0.6912301678163929 0 nan 0 nan nan nan
0.69151924727542935 0 nan 0 nan nan nan
0.69166408967561077 0 nan 0 nan nan nan
0.69209828393060735 0 nan 0 nan nan nan
0.69253275075238019 0 nan 0 nan nan nan
0.69296749031203364 0 nan 0 nan nan nan
0.69323408676170295 0 nan 0 nan nan nan
0.69340250278077997 0 nan 0 nan nan nan
0.69383778832993848 0 nan 0 nan nan nan
0.69427334713093647 0 nan 0 nan nan nan
0.6947091793553084 0 nan 0 nan nan nan
0.69495317873187379 0 nan 0 nan nan nan
0.69514528517469687 0 nan 0 nan nan nan
0.6955816647608517 0 nan 0 nan nan nan
0.6960183182856311 0 nan 0 nan nan nan
0.69645524592100072 0 nan 0 nan nan nan
0.69667653373131333 0 nan 0 nan nan nan
0.69689244783903437 0 nan 0 nan nan nan
0.69732992421191387 0 nan 0 nan nan nan
0.69776767521192895 0 nan 0 nan nan nan
0.69820570101147783 0 nan 0 nan nan nan
0.69840416233154357 0 nan 0 nan nan nan
0.69864400178306663 0 nan 0 nan nan nan
0.69908257769930993 0 nan 0 nan nan nan
0.69952142893293068 0 nan 0 nan nan nan
0.69996055565676008 0 nan 0 nan nan nan
0.70013607513030174 0 nan 0 nan nan nan
0.70039995804373811 0 nan 0 nan nan nan
0.70083963626691304 0 nan 0 nan nan nan
0.70127959049944188 0 nan 0 nan nan nan
0.70171982091459051 0 nan 0 nan nan nan
0.70187228275160585 0 nan 0 nan nan nan
0.70216032768573322 0 nan 0 nan nan nan
0.70260111098635347 0 nan 0 nan nan nan
0.70304217099004351 0 nan 0 nan nan nan
0.70348350787050429 0 nan 0 nan nan nan
0.70361279584581915 0 nan 0 nan nan nan
0.70392512180154643 0 nan 0 nan nan nan
0.70436701295708892 0 nan 0 nan nan nan
0.70480918151116057 0 nan 0 nan nan nan
0.70525162763789895 0 nan 0 nan nan nan
0.70535762508971611 0 nan 0 nan nan nan
0.70569435151155135 0 nan 0 nan nan nan
0.70613735330647409 0 nan 0 nan nan nan
0.70658063319713316 0 nan 0 nan nan nan
0.7070241913581039 0 nan 0 nan nan nan
0.70710678047944087 0 nan 0 nan nan nan
0.70710678118654746 0 nan 0 nan nan nan
0.70710678118654757 0 nan nan nan nan nan
0.70710678118654757 0 nan 0.63661977236758127 nan nan nan
0.70746802796407171 0 nan 0.63596979776268181 nan nan nan
0.70791214318983087 0 nan 0.63517208500654554 nan nan nan
0.70835653721028591 0 nan 0.63437537284138634 nan nan nan
0.70880121020045128 0 nan 0.63357966001213784 nan nan nan
0.70887203517184483 0 nan 0.63345306164917181 nan nan nan
0.7092461623354509 0 nan 0.63278494526530826 nan nan nan
0.70969139379051871 0 nan 0.63199122734897817 nan nan nan
0.710136904740999 0 nan 0.63119850501279773 nan nan nan
0.71058269536234564 0 nan 0.63040677700798631 nan nan nan
0.71064169601861704 0 nan 0.63030210296550804 nan nan nan
0.71102876583012287 0 nan 0.6296160420873298 nan nan nan
0.71147511632000526 0 nan 0.62882629900517706 nan nan nan
0.71192174700777766 0 nan 0.62803754651744059 nan nan nan
0.7123686580693348 0 nan 0.62724978338159387 nan nan nan
0.71241577472835615 0 nan 0.62716681796191198 nan nan nan
0.71281584968068257 0 nan 0.62646300835666713 nan nan nan
0.71326332201793674 0 nan 0.6256772202032489 nan nan nan
0.7137110752573238 0 nan 0.6248924176834818 nan nan nan
0.71415910957518114 0 nan 0.62410859956106046 nan nan nan
0.71419428233001947 0 nan 0.62404712867346157 nan nan nan
0.7146074251479565 0 nan 0.62332576460123112 nan nan nan
0.71505602215220854 0 nan 0.62254391157078837 nan nan nan
0.71550490076460671 0 nan 0.62176303923807374 nan nan nan
0.7159540611619315 0 nan 0.62098314637297336 nan nan nan
0.71597722988009671 0 nan 0.62094295752305351 nan nan nan
0.71640350352107407 0 nan 0.62020423174691719 nan nan nan
0.71685322801903695 0 nan 0.6194262941328752 nan nan nan
0.71730323483293357 0 nan 0.61864933230535735 nan nan nan
0.71775352413998883 0 nan 0.61787334504040936 nan nan nan
0.71776462846268019 0 nan 0.61785422731947159 nan nan nan
0.71820409611753844 0 nan 0.61709833111561407 nan nan nan
0.71865495094302967 0 nan 0.61632428931008632 nan nan nan
0.71910608879402127 0 nan 0.61555121840447291 nan nan nan
0.71955648918953252 0 nan 0.61478086125546982 nan nan nan
0.71955750984818345 0 nan 0.61477911718094935 nan nan nan
0.72000921428329778 0 nan 0.61400798442321969 nan nan nan
0.72046120227725752 0 nan 0.6132378189165133 nan nan nan
0.7209134740080676 0 nan 0.61246861944758269 nan nan nan
0.7213528232001567 0 nan 0.61172278290586013 nan nan nan
0.72136602965384466 0 nan 0.6117003848047029 nan nan nan
0.72181886939281736 0 nan 0.61093311377766846 nan nan nan
0.72227199340332582 0 nan 0.6101668051577922 nan nan nan
0.72272540186382261 0 nan 0.60940145773790266 nan nan nan
0.72315364166186447 0 nan 0.60867991622561401 nan nan nan
0.72317909495287191 0 nan 0.60863707031234293 nan nan nan
0.72363307284915024 0 nan 0.60787364167696811 nan nan nan
0.72408733573144624 0 nan 0.60711117062914366 nan nan nan
0.72454188377866069 0 nan 0.60634965596774393 nan nan nan
0.72495895576984659 0 nan 0.60565218554796962 nan nan nan
0.72499671716980685 0 nan 0.6055890964931494 nan nan nan
0.72545183608401009 0 nan 0.60482949100724559 nan nan nan
0.72590724070050849 0 nan 0.60407083831342079 nan nan nan
0.72636293119865258 0 nan 0.60331313721656399 nan nan nan
0.72676877674724161 0 nan 0.60263951558255191 nan nan nan
0.72681890775790536 0 nan 0.60255638652306343 nan nan nan
0.72727517055784252 0 nan 0.6018005850408048 nan nan nan
0.72773171977815265 0 nan 0.60104573157916841 nan nan nan
0.72818855559863704 0 nan 0.60029182494902833 nan nan nan
0.7285831158452063 0 nan 0.59964183141349903 nan nan nan
0.72864567819920967 0 nan 0.5995388639627508 nan nan nan
0.72910308775989774 0 nan 0.59878684743419075 nan nan nan
0.72956078446084138 0 nan 0.59803577417869114 nan nan nan
0.73001876848229352 0 nan 0.59728564301308185 nan nan nan
0.7304019843429852 0 nan 0.59665905849760015 nan nan nan
0.73047704000462088 0 nan 0.59653645275567513 nan nan nan
0.73093559920830264 0 nan 0.59578820222626705 nan nan nan
0.73139444627393191 0 nan 0.59504089024613294 nan nan nan
0.73185358138221479 0 nan 0.5942945156380276 nan nan nan
0.732225393547981 0 nan 0.59369112266244117 nan nan nan
0.73231300471397098 0 nan 0.59354907722618144 nan nan nan
0.73277271645013364 0 nan 0.59280457383630036 nan nan nan
0.7332327167717495 0 nan 0.59206100429556319 nan nan nan
0.73369300585997899 0 nan 0.59131836743261945 nan nan nan
0.73405335479582468 0 nan 0.5907379501045612 nan nan nan
0.73415358389609631 0 nan 0.59057666207758808 nan nan nan
0.73461445106148915 0 nan 0.58983588706205603 nan nan nan
0.73507560753765966 0 nan 0.58909604121907455 nan nan nan
0.73553705350622323 0 nan 0.58835712338315993 nan nan nan
0.73588587945044581 0 nan 0.58779946738761679 nan nan nan
0.7359987891489097 0 nan 0.58761913239028973 nan nan nan
0.73646081464756308 0 nan 0.58688206707790125 nan nan nan
0.73692313018414102 0 nan 0.58614592628489093 nan nan nan
0.73738573594071599 0 nan 0.58541070885161062 nan nan nan
0.73772297890414373 0 nan 0.58487560144055506 nan nan nan
0.73784863209947438 0 nan 0.58467641361986755 nan nan nan
0.7383118188427169 0 nan 0.58394303943292147 nan nan nan
0.73877529635285921 0 nan 0.58321058513548241 nan nan nan
0.73923906481243074 0 nan 0.58247904957371055 nan nan nan
0.73956466457765779 0 nan 0.58196627955579816 nan nan nan
0.73970312440407615 0 nan 0.58174843159521261 nan nan nan
0.74016747531055449 0 nan 0.58101873004904092 nan nan nan
0.74063211771473925 0 nan 0.58028994378569221 nan nan nan
0.74109705179961938 0 nan 0.57956207165710361 nan nan nan
0.74141094792023876 0 nan 0.57907142938743406 nan nan nan
0.74156227774829808 0 nan 0.57883511251665376 nan nan nan
0.74202779574399391 0 nan 0.57810906521915861 nan nan nan
0.7424936059700401 0 nan 0.57738392862087085 nan nan nan
0.74295970860988536 0 nan 0.57665970157947788 nan nan nan
0.74326184040971977 0 nan 0.57619097894941795 nan nan nan
0.74342610384709318 0 nan 0.57593638295409977 nan nan nan
0.74389279186534252 0 nan 0.57521397160528764 nan nan nan
0.74435977284842758 0 nan 0.57449246639502194 nan nan nan
0.74482704698025792 0 nan 0.57377186618671061 nan nan nan
0.74511735355258768 0 nan 0.57332485661378241 nan nan nan
0.74529461444485856 0 nan 0.57305216984518703 nan nan nan
0.74576247542637009 0 nan 0.57233337623670866 nan nan nan
0.74623063010904855 0 nan 0.57161548422895503 nan nan nan
0.74669907867726593 0 nan 0.57089849269102555 nan nan nan
0.74697749888405474 0 nan 0.57047299110885574 nan nan nan
0.74716782131550963 0 nan 0.57018240049343882 nan nan nan
0.74763685820838299 0 nan 0.56946720650812988 nan nan nan
0.74810618954060537 0 nan 0.5687529096084486 nan nan nan
0.74857581549701191 0 nan 0.56803950866915798 nan nan nan
0.74884228796813035 0 nan 0.56763531151748969 nan nan nan
0.74904573626255389 0 nan 0.56732700256643276 nan nan nan
0.74951595202229859 0 nan 0.56661539017785723 nan nan nan
0.74998646296142946 0 nan 0.56590467038242331 nan nan nan
0.75045726926524647 0 nan 0.56519484206052939 nan nan nan
0.75071173239769262 0 nan 0.5648117472752967 nan nan nan
0.75092837111916555 0 nan 0.5644859040939777 nan nan nan
0.75139976870871927 0 nan 0.56377785536597347 nan nan nan
0.75187146221955647 0 nan 0.56307069476112304 nan nan nan
0.75234345183744278 0 nan 0.56236442116543073 nan nan nan
0.75258584379456073 0 nan 0.56200222816889445 nan nan nan
0.75281573774826027 0 nan 0.5616590334662992 nan nan nan
0.75328832013800762 0 nan 0.56095453055252653 nan nan nan
0.75376119919280049 0 nan 0.56025091131430427 nan nan nan
0.75423437509887137 0 nan 0.55954817464321582 nan nan nan
0.75446463380956719 0 nan 0.55920668433415965 nan nan nan
0.7547078480425693 0 nan 0.55884631943223595 nan nan nan
0.75518161821036089 0 nan 0.55814534457572651 nan nan nan
0.75565568578882913 0 nan 0.55744524896943759 nan nan nan
0.75613005096467478 0 nan 0.55674603151050328 nan nan nan
0.75634811412263026 0 nan 0.55642504625449163 nan nan nan
0.75660471392471529 0 nan 0.55604769109744201 nan nan nan
0.75707967485588579 0 nan 0.55535022663015265 nan nan nan
0.75755493394523843 0 nan 0.5546536370099151 nan nan nan
0.75803049137994294 0 nan 0.55395792113938691 nan nan nan
0.75823629644282609 0 nan 0.55365724475908329 nan nan nan
0.75850634734728661 0 nan 0.55326307792260154 nan nan nan
0.75898250203467421 0 nan 0.55256910626496814 nan nan nan
0.75945895562962806 0 nan 0.55187600507326839 nan nan nan
0.75993570831978841 0 nan 0.55118377325565493 nan nan nan
0.76012919250846245 0 nan 0.55090321102120032 nan nan nan
0.76041276029291305 0 nan 0.55049240972165048 nan nan nan
0.76089011173687793 0 nan 0.54980191338214501 nan nan nan
0.76136776283967678 0 nan 0.54911228314939498 nan nan nan
0.76184571378942134 0 nan 0.54842351793702093 nan nan nan
0.76202681408715067 0 nan 0.548162876556471 nan nan nan
0.76232396477434139 0 nan 0.54773561666000647 nan nan nan
0.76280251598278492 0 nan 0.5470485782346961 nan nan nan
0.7632813676032183 0 nan 0.54636240157879323 nan nan nan
0.76376051982422599 0 nan 0.54567708561135886 nan nan nan
0.76392917297587959 0 nan 0.54543617322118221 nan nan nan
0.76423997283451084 0 nan 0.54499262925281045 nan nan nan
0.76471972682289435 0 nan 0.54430903142491882 nan nan nan
0.76519978197831651 0 nan 0.54362629105080762 nan nan nan
0.76547974956201226 0 nan 0.54322871056164623 nan nan nan
0.76547974966201227 0 2.6127388334641969e-10 0.54322871041971466 nan nan nan
0.76568013848983563 0 0.00052309970849622573 0.54294440705495151 nan nan nan
0.76583628100108847 0 0.00093005421174564514 0.54272303321058513 nan nan nan
0.76616079654662916 0 0.0017740406256118823 0.54226337836317351 nan nan nan
0.76664175633799292 0 0.0030204452954364041 0.54158320390264469 nan nan nan
0.76712301805334182 0 0.0042623270134091859 0.54090388260188138 nan nan nan
0.76760458188220948 0 0.0054996990396661422 0.54022541339074404 nan nan nan
0.76774815001874086 0 0.0058675750476458481 0.54002338905720915 nan nan nan
0.76808644801424864 0 0.0067325745991309071 0.5395477952004355 nan nan nan
0.76856861663923093 0 0.0079609668816077173 0.5388710269634992 nan nan nan
0.76905108794704746 0 0.0091848890418756157 0.53819510761381728 nan nan nan
0.76953386212770802 0 0.010404354199776294 0.53752003608660948 nan nan nan
0.76966479191439774 0 0.010734178679811928 0.53733717362918454 nan nan nan
0.77001693937134219 0 0.011619375440308844 0.53684581131843101 nan nan nan
0.77050031986819867 0 0.012829965813720734 0.53617243224717048 nan nan nan
0.7709840038086454 0 0.014036138335596525 0.53549989781204987 nan nan nan
0.77146799138317035 0 0.015237905986953168 0.53482820695362032 nan nan nan
0.77158621860329191 0 0.01553068842575305 0.53466432012857279 nan nan nan
0.77195228278238037 0 0.016435281714325282 0.53415735861376323 nan nan nan
0.77243687819700257 0 0.017628278429861293 0.53348735173568618 nan nan nan
0.77292177781788352 0 0.01881690901140938 0.53281818526392277 nan nan nan
0.77340698183598966 0 0.020001186302609046 0.53214985814433047 nan nan nan
0.77351244203040204 0 0.020257918949461228 0.53200476208970526 nan nan nan
0.77389249044240727 0 0.021181123112981162 0.53148236932408888 nan nan nan
0.7743783038283425 0 0.022356732218017764 0.53081571775169833 nan nan nan
0.77486442218512175 0 0.023528026359270159 0.53014990237697801 nan nan nan
0.77535084570419133 0 0.024695018244439409 0.52948492215106424 nan nan nan
0.7754434741705265 0 0.024916676351259531 0.52935843337753075 nan nan nan
0.77583757457711788 0 0.025857720547464567 0.52882077602640909 nan nan nan
0.77632460899558808 0 0.027016145908610779 0.52815746295677879 nan nan nan
0.77681194915140928 0 0.02817030693455946 0.52749498189725152 nan nan nan
0.77729959523650882 0 0.029320216198495352 0.52683333180421621 nan nan nan
0.77737932702835844 0 0.029507758256772529 0.52672526818597087 nan nan nan
0.77778754744293499 0 0.030465886240194629 0.52617251163537082 nan nan nan
0.77827580596285617 0 0.031607329566112737 0.52551252034972107 nan nan nan
0.77876437098856166 0 0.032744558649471733 0.52485335690757795 nan nan nan
0.77925324271246155 0 0.033877585930348904 0.52419502027055664 nan nan nan
0.77932001263855977 0 0.034031953905016323 0.52410520103628377 nan nan nan
0.77974242132708638 0 0.0350064238157623 0.52353750940157517 nan nan nan
0.78023190702508782 0 0.036131084679759597 0.52288082326485186 nan nan nan
0.78072169999923835 0 0.037251580863501922 0.52222496082590464 nan nan nan
0.78121180044243166 0 0.038367924675353667 0.52156992105154865 nan nan nan
0.78126554306583651 0 0.038490044235630405 0.52149816677543537 nan nan nan
0.78170220854768224 0 0.0394801283909667 0.52091570290989564 nan nan nan
0.78219292450812594 0 0.040588204253366858 0.52026230537035079 nan nan nan
0.78268394851701983 0 0.041692164473040763 0.51960972740361255 nan nan nan
0.78317528076774223 0 0.042792021228019179 0.5189579679816706 nan nan nan
0.78321593040501347 0 0.042882801975246937 0.51890410057448 nan nan nan
0.78366692145379291 0 0.043887786663965637 0.51830702607780366 nan nan nan
0.78415887076879309 0 0.044979472894259451 0.51765690066657832 nan nan nan
0.78465112890648558 0 0.046067092000081376 0.51700759072384761 nan nan nan
0.78514369606073464 0 0.047150656030497728 0.51635909522674917 nan nan nan
0.78517118678110964 0 0.047210991723020249 0.5163229379269475 nan nan nan
0.78563657242552654 0 0.048230177002547461 0.51571141315370339 nan nan nan
0.78612975819496911 0 0.04930566690132273 0.51506454348441244 nan nan nan
0.78662325356329199 0 0.050377137680056465 0.51441848519985789 nan nan nan
0.78711705872484683 0 0.051444601260204954 0.51377323728229973 nan nan nan
0.78713132434941313 0 0.051475370035314626 0.51375461464723982 nan nan nan
0.78761117387410728 0 0.052508069531531046 0.5131287987152745 nan nan nan
0.78810559920566914 0 0.053567554352188795 0.51248516848359349 nan nan nan
0.7886003349142503 0 0.054623067548806491 0.51184234557334174 nan nan nan
0.7890953811946908 0 0.055674620916569856 0.51120032897187595 nan nan nan
0.78909635529555755 0 0.055676685509564901 0.51119906686903427 nan nan nan
0.78959073824195325 0 0.056722226219305255 0.51055911766782236 nan nan nan
0.79008640625112225 0 0.057765895189560781 0.50991871065107719 nan nan nan
0.79058238541740522 0 0.058805639528691354 0.50927910691280232 nan nan nan
0.79106629183559696 0 0.059815678867317028 0.50865623104369584 nan nan nan
0.79107867593613201 0 0.059841470906940045 0.50864030544542549 nan nan nan
0.79157527800275496 0 0.060873400963518981 0.50800230524263867 nan nan nan
0.79207219181284938 0 0.061901441306692707 0.5073651052993956 nan nan nan
0.79256941756211308 0 0.062925603513860229 0.50672870461191066 nan nan nan
0.79304114621608235 0 0.063893083036458936 0.50612604393869676 nan nan nan
0.79306695544636685 0 0.063945899131634509 0.50609310217765768 nan nan nan
0.7935648056615543 0 0.064962339675926892 0.50545829699536771 nan nan nan
0.79406296840374235 0 0.065974936632025125 0.50482428806502755 nan nan nan
0.79456144386912064 0 0.066983701454676497 0.50419107438787869 nan nan nan
0.79502093071413737 0 0.067909623232646502 0.50360844263604443 nan nan nan
0.79506023225400213 0 0.067988645568167014 0.50355865496641528 nan nan nan
0.79555933375482291 0 0.068989780366403547 0.50292702880438256 nan nan nan
0.79605874856814263 0 0.069987117212992542 0.50229619490677568 nan nan nan
0.79655847689064418 0 0.070980667441322406 0.50166615227983713 nan nan nan
0.79700565763753484 0 0.071866017039940458 0.50110336453071624 nan nan nan
0.79705851891913371 0 0.071970442354639091 0.50103689993105704 nan nan nan
0.79755887485054133 0 0.072956453226132076 0.50040843686916936 nan nan nan
0.79805954488192044 0 0.073938711299009058 0.49978076210415195 nan nan nan
0.79856052921044829 0 0.074917227786576196 0.49915387464722472 nan nan nan
0.79899533932477351 0 0.075762974490654333 0.49861074732910321 nan nan nan
0.79906182803342596 0 0.075892013872319308 0.49852777351084721 nan nan nan
0.79956344154827808 0 0.076863080709980464 0.49790245770871822 nan nan nan
0.80006536995255373 0 0.077830439423638528 0.49727792625577311 nan nan nan
0.80056761344392546 0 0.078794101107786424 0.49665417816818364 nan nan nan
0.80098998814515432 0 0.079601198144427773 0.49613052904746063 nan nan nan
0.80107017222019039 0 0.079754076827410522 0.49603121246335458 nan nan nan
0.80157304647926941 0 0.080710377618067666 0.4954090281599241 nan nan nan
0.80207623641920789 0 0.081663014485965538 0.4947876242777608 nan nan nan
0.80257974223817541 0 0.082611998408037041 0.49416699983796308 nan nan nan
0.80298961649885758 0 0.083381383166531792 0.49366264801036713 nan nan nan
0.80308356413446602 0 0.083557340332020835 0.49354715386285691 nan nan nan
0.80358770230649823 0 0.084499051176537457 0.49292808537599442 nan nan nan
0.80409215695281522 0 0.085437141831167171 0.49230979340215286 nan nan nan
0.80459692827208451 0 0.086371623156525898 0.4916922769673327 nan nan nan
0.80499423681701987 0 0.087104217405414533 0.49120704284919076 nan nan nan
0.80510201646309865 0 0.087302505984343692 0.4910755350987559 nan nan nan
0.80560742172477484 0 0.088229801117540085 0.49045956682486469 nan nan nan
0.80611314425615499 0 0.089153519330300968 0.48984437117532037 nan nan nan
0.80661918425640644 0 0.090073671368156208 0.48922994718100038 nan nan nan
0.80700386156181181 0 0.090770381469496245 0.48876365250056247 nan nan nan
0.807125541924821 0 0.090990267948053136 0.48861629387399885 nan nan nan
0.80763221746081582 0 0.091903319758434687 0.48800341028762334 nan nan nan
0.80813921106393349 0 0.092812837459314387 0.48739129545639387 nan nan nan
0.80864652293384132 0 0.093718831682352247 0.48677994841604216 nan nan nan
0.80901850322651458 0 0.094380548803219222 0.48633241620485912 nan nan nan
0.80915415327033247 0 0.094621313030928994 0.48616936820350859 nan nan nan
0.80966210227332536 0 0.095520292080223362 0.48555955385694205 nan nan nan
0.81017037014286364 0 0.096415779377284599 0.48495050441569787 nan nan nan
0.81067895707911697 0 0.097307785441109865 0.48434221892033613 nan nan nan
0.81103817433559855 0 0.09793538576236617 0.48391327350469082 nan nan nan
0.81118786328238035 0 0.098196320762716366 0.48373469641262057 nan nan nan
0.81169708895307457 0 0.099081395805218409 0.48312793593551689 nan nan nan
0.81220663429174644 0 0.099963021003899324 0.48252193653319092 nan nan nan
0.81271649949906843 0 0.10084120676628712 0.48191669725100755 nan nan nan
0.81306288744480071 0 0.10143555168864864 0.48150616424339843 nan nan nan
0.81322668477583915 0 0.10171596347222778 0.48131221713552941 nan nan nan
0.81373719032298308 0 0.10258730147395931 0.48070849523451459 nan nan nan
0.81424801634155086 0 0.10345523109618472 0.48010553059691607 nan nan nan
0.81475916303271967 0 0.10431976263614683 0.47950332227287906 nan nan nan
0.81509265514120277 0 0.10488169898358152 0.47911102856355736 nan nan nan
0.81527063059779248 0 0.10518090636369913 0.47890186931374096 nan nan nan
0.81578241923819894 0 0.10603867252138166 0.47830117077202861 nan nan nan
0.81629452915549505 0 0.10689307132449107 0.47770122570145773 nan nan nan
0.81680696055136348 0 0.10774411296115557 0.47710203315693017 nan nan nan
0.8171274900433092 0 0.10827447318163953 0.47672780690549005 nan nan nan
0.81731971362761324 0 0.1085918075924065 0.47650359219453431 nan nan nan
0.81783278858618025 0 0.10943616535224972 0.47590590187154158 nan nan nan
0.81834618562912709 0 0.11027719634774023 0.47530896124640659 nan nan nan
0.81885990495864336 0 0.11111491065905196 0.47471276937876428 nan nan nan
0.81916740480112626 0 0.1116145130227196 0.47435644000578298 nan nan nan
0.81937394677704523 0 0.11194931833954949 0.47411732532942985 nan nan nan
0.81988831128677619 0 0.11278042941586139 0.47352262816039598 nan nan nan
0.82040299869040678 0 0.1136082538879512 0.47292867693483215 nan nan nan
0.82091800919063451 0 0.1144328017291877 0.47233547071708276 nan nan nan
0.82121241209623996 0 0.11490245052390231 0.47199686889581516 nan nan nan
0.82143334299028425 0 0.1152540828864158 0.47174300857266621 nan nan nan
0.82194900029230833 0 0.11607210728002997 0.47115128956827257 nan nan nan
0.8224649812997864 0 0.11688688480404233 0.4705603127717628 nan nan nan
0.82298128621592526 0 0.11769842532615413 0.46997007725216744 nan nan nan
0.8232625246418952 0 0.11813891105052937 0.46964903490029009 nan nan nan
0.82349791524405991 0 0.11850673868782786 0.46938058207968386 nan nan nan
0.82401486858765238 0 0.11931183470435405 0.46879182632567662 nan nan nan
0.82453214645029294 0 0.12011372316492466 0.46820380906267428 nan nan nan
0.82504974903569916 0 0.12091241383270106 0.46761652936436982 nan nan nan
0.82531775518307515 0 0.12132451338660251 0.46731287963577728 nan nan nan
0.8255676765477169 0 0.12170791644488477 0.46702998630561698 nan nan nan
0.82608592919031987 0 0.12250024071278673 0.46644417896243057 nan nan nan
0.82660450716760969 0 0.12328939632189635 0.46585910641198419 nan nan nan
0.82712341068381634 0 0.12407539293195118 0.46527476773260901 nan nan nan
0.82737811649657977 0 0.12445986980450707 0.46498834500926101 nan nan nan
0.82764263994329779 0 0.1248582401770065 0.4646911620037924 nan nan nan
0.82816219515054024 0 0.12563794766550312 0.46410828830617612 nan nan nan
0.82868207651015868 0 0.12641452498033717 0.46352614572155509 nan nan nan
0.82920228422689612 0 0.12718798167892759 0.46294473333287628 nan nan nan
0.82944362139110583 0 0.12754558613407826 0.46267537321669444 nan nan nan
0.82972281850562424 0 0.12795832729328629 0.46236405022423649 nan nan nan
0.83024367955134326 0 0.128725571330084 0.46178409548088206 nan nan nan
0.83076486756918233 0 0.12948972327072111 0.46120486818920581 nan nan nan
0.83128638276439903 0 0.13025079257139394 0.46062636743674712 nan nan nan
0.83151428270732608 0 0.13058226183100574 0.46037390674156381 nan nan nan
0.83180822534238008 0 0.1310087886631619 0.46004859231218975 nan nan nan
0.83233039550864096 0 0.13176372095201686 0.45947154190536071 nan nan nan
0.83285289346882629 0 0.13251559881895023 0.45889521530722827 nan nan nan
0.83337571942870969 0 0.133264431620019 0.45831961160990126 nan nan nan
0.83359011331796973 0 0.13357049004459359 0.45808388835345626 nan nan nan
0.8338988735941939 0 0.13401022868641416 0.45774472990662712 nan nan nan
0.834422356171311 0 0.1347529993245267 0.45717056929179112 nan nan nan
0.83494616736622251 0 0.13549275281601625 0.45659712886091341 nan nan nan
0.83547030738521921 0 0.13622949841787496 0.45602440771064978 nan nan nan
0.83567112612790173 0 0.13651085768487703 0.45580526110663871 nan nan nan
0.83599477643472131 0 0.13696324536249638 0.45545240493878858 nan nan nan
0.83651957472127891 0 0.137694002857741 0.45488111964424965 nan nan nan
0.83704470245157148 0 0.13842178008700179 0.45431055092708372 nan nan nan
0.83757015983240835 0 0.1391465862092717 0.45374069788846955 nan nan nan
0.83775733407420339 0 0.13940394548910745 0.4535379683386403 nan nan nan
0.83809594707072865 0 0.13986843035920787 0.45317155963071393 nan nan nan
0.83862206437360143 0 0.14058732164719842 0.45260313525724943 nan nan nan
0.83914851194822571 0 0.14130326915942781 0.45203542387263307 nan nan nan
0.83967529000193064 0 0.14201628195794211 0.45146842458254544 nan nan nan
0.83984875012625282 0 0.14225032808761107 0.45128195366884399 nan nan nan
0.84020239874217539 0 0.14272636908071454 0.4509021364937883 nan nan nan
0.84072983837654958 0 0.14343353954171012 0.45033655871428435 nan nan nan
0.84125760911277292 0 0.14413780233095075 0.44977169035307496 nan nan nan
0.84178571115869572 0 0.14483916641458022 0.44920753052031887 nan nan nan
0.84194538728580537 0 0.14505057406902785 0.44903716099708463 nan nan nan
0.84231414472229849 0 0.14553764073492928 0.44864407832729153 nan nan nan
0.84284291001169265 0 0.14623323421057877 0.44808133288638263 nan nan nan
0.84337200723511996 0 0.14692595573642511 0.44751929331109536 nan nan nan
0.84390143660095296 0 0.14761581418374442 0.44695795871604505 nan nan nan
0.84404725858707463 0 0.14780524604494252 0.44680353450225352 nan nan nan
0.84443119831769531 0 0.14830281840025561 0.44639732821695721 nan nan nan
0.84496129259398112 0 0.14898697721018569 0.44583740093066698 nan nan nan
0.84549171963857572 0 0.14966829941433238 0.44527817597511693 nan nan nan
0.84602247966037547 0 0.15034679379012825 0.44471965246935591 nan nan nan
0.84615437709681363 0 0.15051490071390958 0.44458101864091043 nan nan nan
0.84655357286840771 0 0.15102246909170386 0.44416182953353833 nan nan nan
0.84708499947183125 0 0.15169533404995081 0.44360470628892162 nan nan nan
0.84761675967993599 0 0.1523653973725862 0.44304828185786593 nan nan nan
0.84814885370214343 0 0.15303266774421395 0.44249255536383164 nan nan nan
0.84826675591439538 0 0.15318008892487997 0.44236955814590295 nan nan nan
0.84868128174800628 0 0.15369715382638863 0.44193752593137925 nan nan nan
0.8492140440272089 0 0.15435886425767725 0.44138319268616688 nan nan nan
0.84974714074956725 0 0.15501780765372342 0.44082955475494978 nan nan nan
0.85028057212502917 0 0.15567399260730816 0.44027661126557815 nan nan nan
0.8503844081718952 0 0.15580135574004356 0.44016909802499138 nan nan nan
0.85081433836367415 0 0.15632742768841343 0.43972436134699616 nan nan nan
0.8513484396757135 0 0.15697812144428219 0.43917280412924098 nan nan nan
0.85188287627149073 0 0.15762608239948411 0.4386219387434403 nan nan nan
0.85241764836148115 0 0.15827131905597303 0.43807176432181227 nan nan nan
0.85250734703417153 0 0.15837924049708688 0.43797958355948169 nan nan nan
0.85295275615629218 0 0.15891383989315125 0.43752227999766352 nan nan nan
0.85348819986666358 0 0.1595536533679304 0.43697348490538751 nan nan nan
0.85402397970346755 0 0.16019076791479397 0.4364253781804634 nan nan nan
0.85456009587770831 0 0.16082519194585657 0.43587795895945486 nan nan nan
0.85463558569894871 0 0.16091427687087384 0.43580096030286447 nan nan nan
0.85509654860052275 0 0.16145693385092638 0.43533122638000876 nan nan nan
0.85563333808318043 0 0.16208600199756565 0.43478517958085333 nan nan nan
0.85617046453708312 0 0.16271240473115126 0.43423981770179748 nan nan nan
0.85670792817376573 0 0.16333615037493665 0.43369513988372865 nan nan nan
0.85676913739689786 0 0.1634069929345644 0.43363317407946184 nan nan nan
0.85724572920489572 0 0.1639572472301109 0.43315114526861226 nan nan nan
0.85778386784227356 0 0.16457570357586052 0.43260783299948963 nan nan nan
0.85832234429783238 0 0.16519152766942777 0.43206520222047762 nan nan nan
0.85886115878363889 0 0.16580472774617325 0.43152325207676567 nan nan nan
0.85890801539172024 0 0.1658579112201683 0.43147617098307905 nan nan nan
0.85940031151189245 0 0.16641531201963392 0.43098198171461638 nan nan nan
0.85993980269492587 0 0.16702328868158398 0.43044139028136247 nan nan nan
0.8604796325452051 0 0.16762866590209416 0.42990147692540676 nan nan nan
0.86101980127532951 0 0.16823145182959151 0.4293622407962201 nan nan nan
0.86105223298022904 0 0.16826754877854677 0.42932989737566513 nan nan nan
0.86156030909803205 0 0.16883165459091901 0.42882368104433977 nan nan nan
0.86210115622617911 0 0.16942928229139473 0.42828579682136908 nan nan nan
0.86264234287277075 0 0.17002434301487054 0.42774858727997517 nan nan nan
0.86318386925094059 0 0.17061684482379177 0.42721205157388842 nan nan nan
0.86320180349243225 0 0.17063641723886885 0.42719429988597835 nan nan nan
0.86372573557395638 0 0.17120679575925604 0.42667618885789993 nan nan nan
0.86426794205521928 0 0.171794203841072 0.42614099828786201 nan nan nan
0.86481048890826484 0 0.17237907706781741 0.42560647902068494 nan nan nan
0.86535337634676257 0 0.17296142341689894 0.42507263021433678 nan nan nan
0.86535674029161536 0 0.17296502286752846 0.42506932540825942 nan nan nan
0.86589660458451578 0 0.17354125084460917 0.42453945102784202 nan nan nan
0.86644017383546257 0 0.1741185672861856 0.42400694062127947 nan nan nan
0.86698408431367469 0 0.17469338065586834 0.42347509815578227 nan nan nan
0.86751705677442481 0 0.17525386662652764 0.42295492110091071 nan nan nan
0.86752833623335879 0 0.17526569884695892 0.42294392279353488 nan nan nan
0.86807292980885586 0 0.1758355297318768 0.4224134136977733 nan nan nan
0.86861786525464124 0 0.17640288116221847 0.42188357003278282 nan nan nan
0.86916314278532503 0 0.17696776096881386 0.42135439096389726 nan nan nan
0.86968276637095099 0 0.17750344423133679 0.42085103438518212 nan nan nan
0.86970876261565222 0 0.17753017696178541 0.4208258756574968 nan nan nan
0.87025472496050238 0 0.17809013693060272 0.42029802328100785 nan nan nan
0.87080103003489018 0 0.17864764864414312 0.41977083300290086 nan nan nan
0.87134767805396485 0 0.17920271985074543 0.41924430399268942 nan nan nan
0.87185388254481166 0 0.17971424620823642 0.41875761294386421 nan nan nan
0.87189466923301129 0 0.17975535827826997 0.41871843542092863 nan nan nan
0.87244200378744896 0 0.18030557163415295 0.41819322645921414 nan nan nan
0.87298968193283299 0 0.18085336760546403 0.41766867628018062 nan nan nan
0.87353770388485363 0 0.18139875385896387 0.41714478405750061 nan nan nan
0.87403041879323595 0 0.18188675795114576 0.41667460471998646 nan nan nan
0.87408606985933646 0 0.18194173804115876 0.41662154896588294 nan nan nan
0.87463478007224271 0 0.18248232777835871 0.41609897018107195 nan nan nan
0.87518383473966921 0 0.18302053067673188 0.41557704687984537 nan nan nan
0.87573323407784809 0 0.18355635432236236 0.41505577824001405 nan nan nan
0.87621238864714801 0 0.18402145977795137 0.41460195791552312 nan nan nan
0.87628297830314761 0 0.18408980628130428 0.41453516344042002 nan nan nan
0.87683306763207181 0 0.18462089409964039 0.41401520166093475 nan nan nan
0.87738350228126039 0 0.18514962530353418 0.41349589208245929 nan nan nan
0.87793428246748917 0 0.18567600739928844 0.41297723388692159 nan nan nan
0.8783998056712512 0 0.18611882698633339 0.41253962099010544 nan nan nan
0.87848540840767031 0 0.18620004787339936 0.41245922625727555 nan nan nan
0.87903688031885174 0 0.18672175419261178 0.41194186837750041 nan nan nan
0.87958869841821796 0 0.18724113380397484 0.41142515943259855 nan nan nan
0.88014086292308946 0 0.18775819413489697 0.41090909860859504 nan nan nan
0.88059268346411235 0 0.18817932990910582 0.41048754265973969 nan nan nan
0.88069337405092352 0 0.18827294259320096 0.41039368509253554 nan nan nan
0.88124623201931385 0 0.18878538656717861 0.40987891807248533 nan nan nan
0.8817994370459904 0 0.1892955334256449 0.40936479673752885 nan nan nan
0.88235298934882023 0 0.18980339051799403 0.40885132027776699 nan nan nan
0.88279103565824657 0 0.19020343396907194 0.40844567189553166 nan nan nan
0.88290688914580706 0 0.19030896517425253 0.40833848788431665 nan nan nan
0.88346113665509129 0 0.1908122647051344 0.40782629874930953 nan nan nan
0.88401573209495043 0 0.19131329640209524 0.40731475206589046 nan nan nan
0.8845706756837991 0 0.19181206753738611 0.40680384702821643 nan nan nan
0.88499487592020176 0 0.19219159973340283 0.40641395792241819 nan nan nan
0.88512596764018869 0 0.19230858536410736 0.40629358283145528 nan nan nan
0.88568160818280806 0 0.19280285711626377 0.40578395867178424 nan nan nan
0.88623759753048337 0 0.19329489000881653 0.40527497374638882 nan nan nan
0.88679393590217803 0 0.19378469123773845 0.40476662725346158 nan nan nan
0.88720421795064353 0 0.19414428296754732 0.40439235021790432 nan nan nan
0.88735062351699279 0 0.19427226798006675 0.40425891839220074 nan nan nan
0.88790766059416637 0 0.19475762739395655 0.40375184636280903 nan nan nan
0.88846504735307452 0 0.19524077661873396 0.40324541036649258 nan nan nan
0.88902278401323132 0 0.19572172277495056 0.40273960960545885 nan nan nan
0.88941907548444055 0 0.19606193468867905 0.40238079851080716 nan nan nan
0.88958087079428816 0 0.19620047296443444 0.40223444328291669 nan nan nan
0.89013930791603457 0 0.19667703427034536 0.40172991060307406 nan nan nan
0.89069809559839797 0 0.19715141375722539 0.40122601077113723 nan nan nan
0.89125723406144386 0 0.19762361847105425 0.40072274299330907 nan nan nan
0.89163946229074964 0 0.19794500121868808 0.40037925278000541 nan nan nan
0.89181672352537589 0 0.19809365543929916 0.40022010647678857 nan nan nan
0.89237656421053613 0 0.19856153167096985 0.3997181004297688 nan nan nan
0.89293675633740444 0 0.199027254156669 0.39921672406143632 nan nan nan
0.89349730012659967 0 0.19949082986864602 0.39871597658196939 nan nan nan
0.8938653921731019 0 0.19979392423672382 0.39838766325319586 nan nan nan
0.89405819579887891 0 0.19995226576084865 0.39821585720253705 nan nan nan
0.89461944357513778 0 0.20041156876897523 0.39771636513529768 nan nan nan
0.8951810436764106 0 0.20086874581052561 0.39721749959339825 nan nan nan
0.89574299632387056 0 0.20132380378485545 0.39671925979097222 nan nan nan
0.89609687896948809 0 0.20160914083129716 0.39640598040565522 nan nan nan
0.89630530173882961 0 0.20177674957322533 0.39622164494313894 nan nan nan
0.89686796014273862 0 0.20222759003885424 0.3957246542660024 nan nan nan
0.89743097175718745 0 0.20267633202696986 0.39522828697664975 nan nan nan
0.89799433680390506 0 0.20312298236486148 0.39473254229315019 nan nan nan
0.89833393655244465 0 0.20339108355194568 0.39443415495900952 nan nan nan
0.89855805550475976 0 0.20356754786192971 0.39423741943455354 nan nan nan
0.89912212808175895 0 0.20401003530973913 0.39374291762088942 nan nan nan
0.89968655475704951 0 0.20445045148206828 0.39324903607316586 nan nan nan
0.90025133575291771 0 0.20488880313496127 0.39275577401336753 nan nan nan
0.90057657882914011 0 0.20514018046047297 0.39247213788000773 nan nan nan
0.90081647129178932 0 0.20532509700677906 0.39226313066445567 nan nan nan
0.90138196159622985 0 0.20575933981824954 0.39177110525036546 nan nan nan
0.90194780688894449 0 0.20619153827251835 0.39127969699600618 nan nan nan
0.90251400739277821 0 0.20662169905520009 0.39078890512725867 nan nan nan
0.90282481974146156 0 0.20685685518176786 0.39051988037930269 nan nan nan
0.90308056333071574 0 0.20704982883442802 0.39029872887097544 nan nan nan
0.90364747492588227 0 0.20747593426090524 0.38980916745497818 nan nan nan
0.90421474240154232 0 0.20790002196795454 0.38932022010805756 nan nan nan
0.90478236598110129 0 0.20832209857156819 0.38883188605997132 nan nan nan
0.90507867326610125 0 0.20854152695420641 0.38857733391023852 nan nan nan
0.90535034588810426 0 0.2087421706704595 0.38834416454144366 nan nan nan
0.90591868234623696 0 0.20916024484611084 0.38785705478416332 nan nan nan
0.90648737557932557 0 0.20957632766282533 0.38737055602078296 nan nan nan
0.9070564258113365 0 0.20999042566777545 0.38688466748491768 nan nan nan
0.90733815341464341 0 0.21019461067965153 0.38664445016764243 nan nan nan
0.90762583326637691 0 0.21040254539105302 0.38639938841114413 nan nan nan
0.90819559816869477 0 0.21081269334571928 0.38591471803499861 nan nan nan
0.9087657207426787 0 0.21122087602785408 0.38543065559297662 nan nan nan
0.90933620121285808 0 0.21162709991660505 0.38494720032253116 nan nan nan
0.90960327423365162 0 0.21181651697304948 0.38472118108662423 nan nan nan
0.90990703980390342 0 0.21203137147423701 0.38446435146207181 nan nan nan
0.91047823674062622 0 0.21243369714618149 0.38398210825096352 nan nan nan
0.91104979224797911 0 0.21283408336108578 0.38350046992952508 nan nan nan
0.91162170655105568 0 0.21323253653086119 0.38301943573902852 nan nan nan
0.91187404980475562 0 0.21340765221163549 0.38280747884138089 nan nan nan
0.91219397987509132 0 0.21362906305073373 0.38253900492169718 nan nan nan
0.91276661244546231 0 0.2140236692992904 0.38205917672070511 nan nan nan
0.91333960448768681 0 0.21441636163853028 0.38157995038017578 nan nan nan
0.9139129562274243 0 0.21480714641391208 0.38110132514518036 nan nan nan
0.9141504942447396 0 0.21496841858375312 0.38090329584400706 nan nan nan
0.91448666789047606 0 0.21519602995440265 0.38062330026173735 nan nan nan
0.91506073970278501 0 0.21558301857252571 0.38014587497681085 nan nan nan
0.91563517189043586 0 0.21596811856440992 0.37966904853830952 nan nan nan
0.91620996467965543 0 0.21635133620983762 0.37919282019508538 nan nan nan
0.916432621705629 0 0.216499214137295 0.37900858474331228 nan nan nan
0.91678511829681253 0 0.2167326777722926 0.37871718919693242 nan nan nan
0.91736063296841797 0 0.21711214949900842 0.37824215479458617 nan nan nan
0.91793650892112466 0 0.21748975762101574 0.3777677162397215 nan nan nan
0.91851274638172808 0 0.21786550835319174 0.37729387278495197 nan nan nan
0.91872044637477979 0 0.21800043282777368 0.37712329842364251 nan nan nan
0.91908934557716582 0 0.21823940789430604 0.37682062368382885 nan nan nan
0.91966630673451799 0 0.21861146242706997 0.37634796819083965 nan nan nan
0.92024363008100751 0 0.21898167811818348 0.3758759055614066 nan nan nan
0.92082131584399951 0 0.21935006111838271 0.37540443505188642 nan nan nan
0.92101398247496502 0 0.21947246456602648 0.37524739000370966 nan nan nan
0.92139936425100222 0 0.21971661756248737 0.37493355591956817 nan nan nan
0.92197777552966631 0 0.2200813535694483 0.37446326742267305 nan nan nan
0.92255654990778579 0 0.22044427524239535 0.3739935688203519 nan nan nan
0.92313568761329745 0 0.22080538866868307 0.37352445937268547 nan nan nan
0.92331324426446493 0 0.22091569526556495 0.37338081283542501 nan nan nan
0.92371518887428095 0 0.22116469991993909 0.37305593834068257 nan nan nan
0.92429505391895961 0 0.22152221505211137 0.37258800498627842 nan nan nan
0.92487528297569965 0 0.22187794010551343 0.37212065857233462 nan nan nan
0.92545587627301074 0 0.22223188110487302 0.37165389836263713 nan nan nan
0.92561824603715426 0 0.22233050688957443 0.37152352050273929 nan nan nan
0.92603683403954606 0 0.2225840440593779 0.37118772362189528 nan nan nan
0.92661815650410229 0 0.22293443496272317 0.3707221336157408 nan nan nan
0.92719984389561971 0 0.22328305979315732 0.3702571276107266 nan nan nan
0.92778189644318232 0 0.22362992451352862 0.36979270487432536 nan nan nan
0.92792900212259177 0 0.22371727749757161 0.36967546682048913 nan nan nan
0.92836431437601796 0 0.22397503507133229 0.36932886467492887 nan nan nan
0.92894709792349839 0 0.22431839739875642 0.36886560628184634 nan nan nan
0.92953024731513922 0 0.22466001741272812 0.3684029289653038 nan nan nan
0.93011376278060043 0 0.22499990101495998 0.36794083199644229 nan nan nan
0.9302455268861094 0 0.22507638129172694 0.36783660583324734 nan nan nan
0.93069764454968584 0 0.2253380540919962 0.36747931464731726 nan nan nan
0.93128189285234375 0 0.22567448251525796 0.36701837619089733 nan nan nan
0.93186650791866665 0 0.22600919214109072 0.36655801590106307 nan nan nan
0.9324514899788916 0 0.2263421888108087 0.36609823305260553 nan nan nan
0.93256783472890104 0 0.22640818866286114 0.36600689181418145 nan nan nan
0.9330368392634002 0 0.2266734783507412 0.36563902692122563 nan nan nan
0.9336225560027186 0 0.22700306657227906 0.36518039678353287 nan nan nan
0.93420864042751761 0 0.2273309592719191 0.364722341917044 nan nan nan
0.93479509276861295 0 0.22765716223131022 0.36426486160018201 nan nan nan
0.93489594008811261 0 0.22771306623611984 0.36418627926391578 nan nan nan
0.93538191325696529 0 0.22798168121729914 0.36380795511227493 nan nan nan
0.93596910212368001 0 0.22830452198197537 0.36335162173355495 nan nan nan
0.936556659600008 0 0.22862569026271673 0.36289586074515678 nan nan nan
0.93714458591734495 0 0.22894519178223485 0.36244067142911707 nan nan nan
0.93722985743693155 0 0.22899137691633861 0.36237472290940032 nan nan nan
0.93773288130723187 0 0.22926303224861957 0.36198605306837306 nan nan nan
0.93832154600135531 0 0.22957921735538531 0.36153200494676113 nan nan nan
0.93891058023154705 0 0.22989375278151533 0.3610785263490161 nan nan nan
0.93949998422978453 0 0.2302066441915061 0.36062561656077019 nan nan nan
0.93956960128467681 0 0.23024347993310279 0.36057217770278477 nan nan nan
0.94008975822819085 0 0.23051789723541347 0.36017327486855127 nan nan nan
0.94067990245903466 0 0.2308275175488966 0.35972150055978247 nan nan nan
0.94127041715473048 0 0.23113551075326333 0.35927029292278073 nan nan nan
0.94186130254783884 0 0.23144188245551447 0.35881965124675524 nan nan nan
0.94191518617688896 0 0.23146973088550926 0.35877859882029861 nan nan nan
0.94245255887106605 0 0.23174663824838806 0.35836957482180731 nan nan nan
0.94304418635726472 0 0.23204978371040508 0.35792006293892825 nan nan nan
0.9436361852394336 0 0.23235132440591216 0.357471114889999 nan nan nan
0.94422855575071762 0 0.23265126588512802 0.3570227299677885 nan nan nan
0.94426662669542105 0 0.23267048178664246 0.35699394166113613 nan nan nan
0.94482129812440807 0 0.23294961368418635 0.35657490746595294 nan nan nan
0.94541441259394265 0 0.23324637332518003 0.35612764667903446 nan nan nan
0.94600789939290575 0 0.23354155031620658 0.3556809469024601 nan nan nan
0.94660175875502839 0 0.23383515015141121 0.35523480743254038 nan nan nan
0.94662393745852846 0 0.23384608110776711 0.35521816184634775 nan nan nan
0.94719599091418805 0 0.23412717831103097 0.35478922756646897 nan nan nan
0.9477905961044093 0 0.23441764026143927 0.35434420660232074 nan nan nan
0.94838557455986361 0 0.2347065414551894 0.35389974383905104 nan nan nan
0.94898092651486921 0 0.2349938873310585 0.3534558385764946 nan nan nan
0.94898713312096072 0 0.23499687382224996 0.35345121521773593 nan nan nan
0.94957665220389176 0 0.2352796833140916 0.35301249011536451 nan nan nan
0.95017275186154393 0 0.23556393481564453 0.35256969775725067 nan nan nan
0.95076922572258549 0 0.23584664723342888 0.35212746080461943 nan nan nan
0.95135622837405187 0 0.23612320144921733 0.35169305783675753 nan nan nan
0.95136607402192386 0 0.23612782595155482 0.35168577856081185 nan nan nan
0.95196329699461402 0 0.23640747634057457 0.3512446503300426 nan nan nan
0.95256089487585804 0 0.23668560375752618 0.3508040754173995 nan nan nan
0.95315886790100601 0 0.23696221354597699 0.35036405312884189 nan nan nan
0.95373123794581227 0 0.23722540209695386 0.34994364598343103 nan nan nan
0.95375721630555577 0 0.23723731103606674 0.34992458277119953 nan nan nan
0.9543559403251527 0 0.23751090154455129 0.34948566365217176 nan nan nan
0.95495504019559052 0 0.23778299037484543 0.34904729508032623 nan nan nan
0.95555451615281051 0 0.23805358281706646 0.34860947636509793 nan nan nan
0.95611217660101966 0 0.23830381050605684 0.34820293615524939 nan nan nan
0.95615436843290247 0 0.23832268414807695 0.34817220681678807 nan nan nan
0.95675459727210421 0 0.23859029963152825 0.34773548574656271 nan nan nan
0.95735520290680187 0 0.23885643451790284 0.34729931246645229 nan nan nan
0.95795618557352991 0 0.2391210940445585 0.3468636862893501 nan nan nan
0.95849905914131162 0 0.2393587580923498 0.34647088506609819 nan nan nan
0.95855754550897143 0 0.23938428343576959 0.34642860652901097 nan nan nan
0.95915928294995789 0 0.2396460079027716 0.34599407250005099 nan nan nan
0.95976139813346972 0 0.23990627264380249 0.34556008351794554 nan nan nan
0.96036389129663591 0 0.24016508284414634 0.34512663889902873 nan nan nan
0.96089190040527694 0 0.24039057298956568 0.34474744964517934 nan nan nan
0.96096676267673431 0 0.24042244367617568 0.34469373796049246 nan nan nan
0.96157001251119167 0 0.2406783602993946 0.34426138002038476 nan nan nan
0.96217364103758418 0 0.2409328378604805 0.34382956439760909 nan nan nan
0.96277764849363645 0 0.2411858814933272 0.3433982904119236 nan nan nan
0.96329071526854848 0 0.24139958009180812 0.34303258703593981 nan nan nan
0.96338203511722298 0 0.24143749631908745 0.34296755738393908 nan nan nan
0.96398680114636737 0 0.2416876874462153 0.34253736463511897 nan nan nan
0.96459194681924254 0 0.24193645997050806 0.34210771148777769 nan nan nan
0.96519747237417108 0 0.24218381897514954 0.3416785972650796 nan nan nan
0.9656955186438948 0 0.24238610109580067 0.34132625459500637 nan nan nan
0.96580337804962502 0 0.24242976953075135 0.3412500212910381 nan nan nan
0.96640966408422624 0 0.24267431669539574 0.34082198289051452 nan nan nan
0.96701633071674642 0 0.24291746551467788 0.34039448138921696 nan nan nan
0.967623378186107 0 0.24315922102174714 0.33996751611369935 nan nan nan
0.9681063254813137 0 0.24335045454293136 0.33962840989112492 nan nan nan
0.9682308067313794 0 0.24339958823735028 0.33954108639136049 nan nan nan
0.96883861659178538 0 0.2436385721698735 0.33911519155044245 nan nan nan
0.96944680800669658 0 0.24387617781538251 0.33868983092003035 nan nan nan
0.97005538121563495 0 0.24411241015766763 0.33826500383005054 nan nan nan
0.97052315076812501 0 0.2442929558611045 0.33793901070410509 nan nan nan
0.97066433645827299 0 0.24434727416828292 0.33784070961127 nan nan nan
0.97127367397443343 0 0.2445807748065898 0.33741694759529511 nan nan nan
0.97188339400408963 0 0.24481291701979788 0.33699371711457066 nan nan nan
0.97249349678736574 0 0.24504370574300743 0.33657101750237872 nan nan nan
0.9729460095290634 0 0.24521391740640625 0.33625801502377056 nan nan nan
0.97310398256453645 0 0.24527314589925056 0.33614884809283757 nan nan nan
0.97371485157602733 0 0.24550124239953355 0.33572720822090102 nan nan nan
0.97432610406241493 0 0.24572800014287791 0.33530609722235677 nan nan nan
0.97493774026442681 0 0.24595342401636228 0.33488551443382569 nan nan nan
0.97537491682637179 0 0.24611364850459466 0.334585381048915 nan nan nan
0.9755497604229415 0 0.24617751889516409 0.33446545919276088 nan nan nan
0.97616216477898909 0 0.24640028964260119 0.33404593083744644 nan nan nan
0.97677495357375055 0 0.24662174111017321 0.33362692870699634 nan nan nan
0.9773881270485586 0 0.24684187813760258 0.33320845214135375 nan nan nan
0.97780988775989552 0 0.24699245549242702 0.33292106718626147 nan nan nan
0.9780016854448973 0 0.24706070555287699 0.33279050048128955 nan nan nan
0.97861562900440224 0 0.24727822817229003 0.33237307306840169 nan nan nan
0.97922995796886092 0 0.24749445080048318 0.33195616924511373 nan nan nan
0.97984467258021235 0 0.24770937823048603 0.33153978835467435 nan nan nan
0.98025093746717573 0 0.24785064175882859 0.33126503204942892 nan nan nan
0.98045977308054755 0 0.24792301524375876 0.3311239297411559 nan nan nan
0.98107525971210974 0 0.248135366610233 0.33070859274945313 nan nan nan
0.98169113271729358 0 0.24834643708835299 0.33029377672528315 nan nan nan
0.98230739233864661 0 0.24855623142511687 0.32987948101518327 nan nan nan
0.98269808112354351 0 0.24868850778591894 0.32961723445790286 nan nan nan
0.98292403881886836 0 0.24876475435611781 0.32946570496651045 nan nan nan
0.98354107240081046 0 0.24897201060558508 0.32905244792744059 nan nan nan
0.98415849332747718 0 0.24917800488642539 0.32863970924696712 nan nan nan
0.98477630184202558 0 0.24938274190026377 0.32822748827489967 nan nan nan
0.98515133394221466 0 0.24950635118990108 0.32797763343601116 nan nan nan
0.98539449818776503 0 0.24958622633748515 0.32781578436186393 nan nan nan
0.98601308260815768 0 0.24978846287727433 0.32740459685929979 nan nan nan
0.98663205534681875 0 0.24998945618765811 0.32699392511946068 nan nan nan
0.98725141664751603 0 0.25018921092554591 0.32658376849541254 nan nan nan
0.98761071117438359 0 0.25030446676183055 0.32634618821190542 nan nan nan
0.98787116675417075 0 0.25038773173677009 0.32617412634103293 nan nan nan
0.98849130591085688 0 0.25058502325612803 0.32576499801100972 nan nan nan
0.98911183436180172 0 0.25078109010742206 0.32535638286084012 nan nan nan
0.98973275235138614 0 0.2509759369035009 0.32494828024682992 nan nan nan
0.99007622810931861 0 0.25108314650826846 0.32472285821654678 nan nan nan
0.99035406012414406 0 0.25116956824630021 0.32454068952609239 nan nan nan
0.99097575792476311 0 0.25136198872688409 0.32413361005654678 nan nan nan
0.99159784599808454 0 0.25155320292548478 0.32372704119691809 nan nan nan
0.99222032458910303 0 0.25174321541154437 0.32332098230673573 nan nan nan
0.99254790007445703 0 0.25184267969183466 0.3231076030826972 nan nan nan
0.99284319394296749 0 0.25193203074375575 0.32291543274633211 nan nan nan
0.99346645430498048 0 0.25211965347010207 0.32251039187684233 nan nan nan
0.99409010592059843 0 0.25230608812789929 0.32210585906020273 nan nan nan
0.99471414903543198 0 0.25249133924383549 0.32170183365914989 nan nan nan
0.99502574243550024 0 0.25258335287167039 0.32150038264391573 nan nan nan
0.99533858389524621 0 0.25267541133401233 0.32129831503721973 nan nan nan
0.99596341074595995 0 0.25285830890398542 0.32089530255874676 nan nan nan
0.99658862983364682 0 0.25304003644880524 0.32049279558886257 nan nan nan
0.99721424140453474 0 0.25322059845305767 0.32009079349349512 nan nan nan
0.99750977059650903 0 0.25330544994382398 0.31990115693355969 nan nan nan
0.99784024570500629 0 0.25339999939090463 0.31968929563936771 nan nan nan
0.99846664298159871 0 0.2535782437261252 0.319288301393998 nan nan nan
0.99909343348100388 0 0.2537553359121556 0.318887810125697 nan nan nan
0.99972061745006868 0 0.25393128039212987 0.31848782120356811 nan nan nan
0.99999999900000003 0 0.25400925190292728 0.3183098868204105 nan nan nan
0.99999999999999989 0 0.25400925218156928 0.31830988618379075 nan nan nan
1 0 0.25400925218156933 nan nan nan nan
1 0 0.25400925218156933 0.63661977236758138 0 0.25400925218156933 0.63661977236758138
1.0003481951357949 0 0.25410608159892129 0.63617666799501182 nan nan nan
1.0009761667853392 0 0.25427974395518227 0.63537869575639117 nan nan nan
1.0016045326460139 0 0.25445227187338482 0.63458172443422256 nan nan nan
1.002233292965286 0 0.25462366975586165 0.63378575277303217 nan nan nan
1.0024824489789141 0 0.25469124760199374 0.63347075093289662 nan nan nan
1.0028624479907782 0 0.25479394199484717 0.63299077951891991 nan nan nan
1.0034919979702686 0 0.2549630929725169 0.63219680341955886 nan nan nan
1.0041219431516906 0 0.25513112706102853 0.63140382322419353 nan nan nan
1.0047522837831335 0 0.25529804862256317 0.63061183768363616 nan nan nan
1.0049710605107613 0 0.25535569963490762 0.63033730604236959 nan nan nan
1.0053830201128424 0 0.25546386200936522 0.62982084555026674 nan nan nan
1.0060141523892179 0 0.25562857156378316 0.62903084557802991 nan nan nan
1.0066456808608168 0 0.25579218161831019 0.62824183652243315 nan nan nan
1.0072776057763519 0 0.25595469649562441 0.62745381714054516 nan nan nan
1.0074658498937648 0 0.25600287737568389 0.62721936064707184 nan nan nan
1.0079099273846923 0 0.25611612050863042 0.62666678619099314 nan nan nan
1.0085426459348628 0 0.2562764579604988 0.6258807424339623 nan nan nan
1.0091757616760448 0 0.2564357131447072 0.62509568463119236 nan nan nan
1.0098092748575764 0 0.25659389034508095 0.62431161154597625 nan nan nan
1.0099668324641244 0 0.25663304751203797 0.62411683807919505 nan nan nan
1.0104431857289522 0 0.25675099383583366 0.62352852194315811 nan nan nan
1.0110774945398227 0 0.25690702788160752 0.62274641458913182 nan nan nan
1.011712201539996 0 0.25706199673751451 0.62196528825183783 nan nan nan
1.0123473069794364 0 0.25721590464917654 0.62118514170076289 nan nan nan
1.0124740235961123 0 0.257246474363099 0.62102966205016596 nan nan nan
1.0129828111082659 0 0.25736875585276625 0.62040597370693595 nan nan nan
1.0136187141767623 0 0.25752055457504741 0.61962778304292943 nan nan nan
1.0142550164353616 0 0.25767130503341606 0.61885056848285325 nan nan nan
1.0148917181346566 0 0.25782101143594061 0.61807432880235635 nan nan nan
1.0149874387021658 0 0.25784341991849613 0.61795775664877051 nan nan nan
1.0155288195253973 0 0.25796967798140358 0.6172990627786229 nan nan nan
1.0161663208584912 0 0.25811730885934053 0.61652476919037114 nan nan nan
1.0168042223850036 0 0.25826390825008211 0.61575144681785066 nan nan nan
1.0174425243561569 0 0.25840948032479488 0.61497909444284171 nan nan nan
1.0175070932329828 0 0.25842414387747142 0.61490104633928722 nan nan nan
1.0180812270233315 0 0.25855402924552107 0.61420771084865222 nan nan nan
1.0187203306380657 0 0.25869755916522025 0.61343729482011589 nan nan nan
1.0193598354520554 0 0.25884007422780941 0.61266784514359141 nan nan nan
1.0199997417171547 0 0.25898157856820464 0.61189936060695949 nan nan nan
1.020033002677617 0 0.25898890368803629 0.61185945595963043 nan nan nan
1.0206400496853758 0 0.25912207631236051 0.61113183999962084 nan nan nan
1.0212807596088889 0 0.25926157157731267 0.61036528211249519 nan nan nan
1.0219218717400229 0 0.25940006847121744 0.60959968573801837 nan nan nan
1.0225633863312649 0 0.25953757109339337 0.60883504967014102 nan nan nan
1.0225651825635729 0 0.25953795458618811 0.60883291071950074 nan nan nan
1.0232053036352602 0 0.25967408353436155 0.60807137270432698 nan nan nan
1.0238476239048131 0 0.25980960987588714 0.6073086536375506 nan nan nan
1.0244903473928866 0 0.25994415419102024 0.60654689126829497 nan nan nan
1.0251036484569012 0 0.2600715496351968 0.60582133619854739 nan nan nan
1.0251334743526022 0 0.26007772054413614 0.60578608439655091 nan nan nan
1.0257770050372403 0 0.26021031299097797 0.60502623182381399 nan nan nan
1.0264209397002408 0 0.260341935578696 0.60426733235308316 nan nan nan
1.0270652785952024 0 0.26047259234588971 0.60350938478885863 nan nan nan
1.0276484159622943 0 0.26058993976498451 0.60282465834453758 nan nan nan
1.0277100219758826 0 0.26060228732264873 0.6027523879371407 nan nan nan
1.0283551700961988 0 0.26073102453059405 0.60199634060542673 nan nan nan
1.0290007232102274 0 0.26085880798291911 0.60124124160271042 nan nan nan
1.0296466815722045 0 0.26098564168443106 0.60048708973947884 nan nan nan
1.0301995007231828 0 0.26109337381161091 0.59984280347153573 nan nan nan
1.0302930454365258 0 0.26111152963159229 0.59973388382771153 nan nan nan
1.0309398150577467 0 0.26123647581256099 0.59898162268087773 nan nan nan
1.0315869906905821 0 0.26136048420723362 0.5982303051139356 nan nan nan
1.0322345725899074 0 0.26148355878728563 0.5974799299433291 nan nan nan
1.032756918421831 0 0.26158209855688291 0.59687569825809184 nan nan nan
1.032882561010757 0 0.2616057035162126 0.59673049598698746 nan nan nan
1.0335309562083268 0 0.2617269223493725 0.59598200206432161 nan nan nan
1.0341797584379717 0 0.26184721923402682 0.59523444699622419 nan nan nan
1.0348289679552074 0 0.26196659810938228 0.59448782960506652 nan nan nan
1.0353206847794338 0 0.26205635876810601 0.59392326974543808 nan nan nan
1.03547858501571 0 0.26208506290663208 0.5937421487146971 nan nan nan
1.036128609875316 0 0.2622026175489981 0.59299740315043947 nan nan nan
1.0367790427900225 0 0.26231926595177224 0.59225359173909109 nan nan nan
1.0374298840159875 0 0.26243501202235869 0.59151071330892047 nan nan nan
1.0378908155562134 0 0.26251639723799647 0.59098544533569497 nan nan nan
1.0380811338095293 0 0.26254985966031541 0.59076876668966627 nan nan nan
1.0387327924271277 0 0.26266381275739553 0.59002775071253477 nan nan nan
1.0393848601254232 0 0.26277687519759041 0.5892876642101984 nan nan nan
1.0400373371612177 0 0.26288905085717118 0.58854850601679343 nan nan nan
1.0404673265515154 0 0.26296245482477359 0.58806215279008689 nan nan nan
1.0406902237914737 0 0.26300034360473001 0.58781027496791949 nan nan nan
1.0413435202733157 0 0.26311075730122374 0.58707296990063551 nan nan nan
1.0419972268640287 0 0.26322029580001488 0.58633658965346036 nan nan nan
1.0426513438210607 0 0.26332896294691444 0.5856011330663683 nan nan nan
1.0430502336039069 0 0.2633947704924513 0.5851533202271646 nan nan nan
1.0433058714020198 0 0.26343676258022364 0.58486659898079019 nan nan nan
1.0439608098646764 0 0.26354369853077741 0.5841329862396093 nan nan nan
1.0446161594669632 0 0.26364977462198591 0.58340029368715995 nan nan nan
1.045271920466974 0 0.26375499466987729 0.58266852016922688 nan nan nan
1.0456395525912732 0 0.26381358135135041 0.5822588761210391 nan nan nan
1.0459280931229649 0 0.26385936248314001 0.58193766453304252 nan nan nan
1.0465846776933547 0 0.26396288186316652 0.58120772562728396 nan nan nan
1.0472416744367234 0 0.26406555660409514 0.58047870230207432 nan nan nan
1.0478990836118141 0 0.26416739049285248 0.57975059340897783 nan nan nan
1.0482352994309156 0 0.26421912269885273 0.57937874929962141 nan nan nan
1.0485569054775319 0 0.26426838730919783 0.57902339780099954 nan nan nan
1.0492151402929448 0 0.26436855082576444 0.57829711433258302 nan nan nan
1.0498737883172835 0 0.26446788480810396 0.5775717418596088 nan nan nan
1.0505328498099404 0 0.26456639301472906 0.57684727923939305 nan nan nan
1.05083749007965 0 0.2646116280604196 0.57651286894287346 nan nan nan
1.0511923250304722 0 0.26466407919715607 0.57612372533068446 nan nan nan
1.0518522142385978 0 0.2647609470999493 0.57540107899366355 nan nan nan
1.0525125176941987 0 0.26485700046076377 0.57467933908994073 nan nan nan
1.0531732356573202 0 0.264952243010389 0.57395850448255414 nan nan nan
1.0534461405339031 0 0.26499132923089685 0.5736611645810672 nan nan nan
1.053834368388171 0 0.26504667847279278 0.57323857403596801 nan nan nan
1.0544959161471226 0 0.26514031056516418 0.57251954661607063 nan nan nan
1.05515787919471 0 0.26523314299795764 0.57180142109017351 nan nan nan
1.0558202577916322 0 0.26532517947493744 0.57108419632700846 nan nan nan
1.0560612668298126 0 0.26535845631613292 0.57082356609304996 nan nan nan
1.0564830521987516 0 0.26541642369322094 0.57036787119672605 nan nan nan
1.057146262677094 0 0.26550687934332245 0.56965244457089481 nan nan nan
1.0578098894878496 0 0.26559655010919841 0.56893791532249793 nan nan nan
1.0584739328923722 0 0.2656854396682905 0.56822428232593281 nan nan nan
1.058682885043325 0 0.26571323777493039 0.5680000037045223 nan nan nan
1.0591383931521801 0 0.26577355169157091 0.56751154445700813 nan nan nan
1.0598032705289551 0 0.26586088984358663 0.56679970059294327 nan nan nan
1.0604685652845438 0 0.26594745778250323 0.56608874961236555 nan nan nan
1.0611342776809574 0 0.26603325916015103 0.56537869039530886 nan nan nan
1.0613110112902948 0 0.2660559004613634 0.56519040798632036 nan nan nan
1.0618004079803707 0 0.26611829762206834 0.56466952182321217 nan nan nan
1.0624669564451239 0 0.26620257680754783 0.56396124277891724 nan nan nan
1.0631339233377215 0 0.26628610034968053 0.56325385214666712 nan nan nan
1.0638013089208327 0 0.26636887187540126 0.56254734881210489 nan nan nan
1.063945661726583 0 0.26638666966748153 0.56239470985271023 nan nan nan
1.0644691134572919 0 0.26645089500553459 0.56184173166227058 nan nan nan
1.0651373372100985 0 0.26653217335483892 0.56113699958560037 nan nan nan
1.0658059804424165 0 0.26661271053205338 0.56043315147192552 nan nan nan
1.0664750434175758 0 0.26669251013994266 0.55973018621246873 nan nan nan
1.0665868525481563 0 0.26670576916643285 0.55961284055968907 nan nan nan
1.0671445263990711 0 0.26677157577534333 0.55902810269984438 nan nan nan
1.0678144296505625 0 0.2668499110292088 0.55832689982805528 nan nan nan
1.0684847534358761 0 0.26692751948665677 0.5576265764924917 nan nan nan
1.069155498019003 0 0.26700440472701442 0.55692713158992946 nan nan nan
1.0692345999911879 0 0.26701342125603333 0.55684473170329329 nan nan nan
1.0698266636641005 0 0.26708057032386484 0.55622856401852805 nan nan nan
1.0704982506354916 0 0.26715601984509413 0.55553087267782919 nan nan nan
1.0711702591976651 0 0.26723075685293712 0.55483405646875494 nan nan nan
1.0718426896152757 0 0.26730478490402482 0.55413811429360615 nan nan nan
1.0718889203321558 0 0.26730984680281461 0.55409031521791818 nan nan nan
1.0725155421531447 0 0.26737810754943103 0.5534430450560599 nan nan nan
1.0731888170762593 0 0.26745072833471956 0.55274884766116905 nan nan nan
1.0738625146497733 0 0.26752265079999094 0.55205552101535948 nan nan nan
1.0745366351390067 0 0.26759387847993055 0.55136306402642898 nan nan nan
1.0745498298879439 0 0.26759526528657929 0.55134952337464316 nan nan nan
1.0752111788094458 0 0.26766441490385579 0.55067147560354535 nan nan nan
1.0758861459267441 0 0.2677342635957633 0.54998075465724472 nan nan nan
1.0765615367567221 0 0.26780342807437768 0.54929090009942927 nan nan nan
1.0772173450159417 0 0.26786989484550178 0.54862228877956754 nan nan nan
1.0772373515653662 0 0.26787191185319842 0.5486019108433664 nan nan nan
1.0779135906188304 0 0.26793971844054942 0.54791378580368688 nan nan nan
1.078590254183436 0 0.26800685133962593 0.54722652389638204 nan nan nan
1.0792673425256709 0 0.26807331404854412 0.54654012403880381 nan nan nan
1.0798914821141452 0 0.26813395232180454 0.54590854437215197 nan nan nan
1.0799448559121905 0 0.26813911006038882 0.5458545851496619 nan nan nan
1.0806227946098177 0 0.26820424286326339 0.54516990614902205 nan nan nan
1.081301158885543 0 0.2682687159403383 0.54448608595830439 nan nan nan
1.0819799490065243 0 0.26833253276989977 0.54380312350028259 nan nan nan
1.0825722576212577 0 0.26838765330804848 0.54320822342357011 nan nan nan
1.0826591652400872 0 0.26839569682540021 0.54312101769908094 nan nan nan
1.0833388078537254 0 0.26845821157550687 0.54243976748017342 nan nan nan
1.0840188771151 0 0.26852008048415255 0.54175937177038203 nan nan nan
1.0846993732920405 0 0.26858130701058475 0.54107982949787492 nan nan nan
1.0852596880167906 0 0.26863121219407637 0.54052125953506824 nan nan nan
1.0853802966525443 0 0.2686418946094159 0.54040113959216418 nan nan nan
1.0860616474647777 0 0.26870184673067488 0.5397233009841047 nan nan nan
1.0867434259970745 0 0.26876116681985573 0.53904631260589286 nan nan nan
1.0874256325179372 0 0.26881985831796984 0.5383701733910643 nan nan nan
1.0879537898211646 0 0.26886484221464574 0.53784758663633203 nan nan nan
1.0881082672960372 0 0.26887792466159649 0.53769488227449203 nan nan nan
1.0887913306002139 0 0.26893536928293399 0.53702043819238554 nan nan nan
1.0894748226994764 0 0.26899219560985116 0.53634684008228806 nan nan nan
1.0901587438630016 0 0.26904840706593874 0.53567408688307616 nan nan nan
1.090654579595812 0 0.26908875549779532 0.53518713898386205 nan nan nan
1.0908430943601364 0 0.26910400707056181 0.5350021775349566 nan nan nan
1.0915278744603958 0 0.26915899903891083 0.53433111097946651 nan nan nan
1.0922130844334648 0 0.26921338638205511 0.53366088615946983 nan nan nan
1.0928987245491972 0 0.26926717250699439 0.5329915020191569 nan nan nan
1.0933620739432779 0 0.26930316311398883 0.53253985115935698 nan nan nan
1.0935847950776165 0 0.26932036081671246 0.53232295750404202 nan nan nan
1.0942712962889156 0 0.26937295471022898 0.53165525156096261 nan nan nan
1.0949582284534569 0 0.26942495758265411 0.53098838313807672 nan nan nan
1.0956455918417727 0 0.26947637282524056 0.53032235118486204 nan nan nan
1.0960762895073219 0 0.26950827512607844 0.52990565806810552 nan nan nan
1.096333386724565 0 0.26952720382543838 0.52965715465211372 nan nan nan
1.097021613372706 0 0.2695774539669486 0.52899279249194309 nan nan nan
1.0977102720572374 0 0.26962712662977728 0.52832926365777588 nan nan nan
1.0983993630493714 0 0.26967622519028994 0.52766656710435056 nan nan nan
1.0987972429730215 0 0.26970430064013712 0.52728449493738561 nan nan nan
1.0990888866204904 0 0.26972475302126669 0.52700470178771686 nan nan nan
1.0997788430421476 0 0.26977271349195686 0.52634366666523313 nan nan nan
1.1004692325860659 0 0.26982010996813433 0.52568346069556671 nan nan nan
1.101160055524139 0 0.26986694581215326 0.52502408283869073 nan nan nan
1.1015249510668739 0 0.26989144785721247 0.52467629731487087 nan nan nan
1.1018513121284317 0 0.26991322438300375 0.5243655320558821 nan nan nan
1.1025430026711791 0 0.26995894903636769 0.52370780730972177 nan nan nan
1.1032351274247878 0 0.27000412312467587 0.52305090756409089 nan nan nan
1.1039276866618344 0 0.27004874999716366 0.52239483178417123 nan nan nan
1.1042594305568982 0 0.2700699241260473 0.52208100106704791 nan nan nan
1.1046206806550676 0 0.2700928329999287 0.52173957893644174 nan nan nan
1.1053141096774068 0 0.27013637547598762 0.52108514798867822 nan nan nan
1.1060079740019431 0 0.27017938076533454 0.520431537909951 nan nan nan
1.1067022739019383 0 0.27022185220499739 0.51977874767062382 nan nan nan
1.1070006982527407 0 0.27023993599682927 0.51949854237763615 nan nan nan
1.1073970096508265 0 0.27026379312909737 0.51912677624235148 nan nan nan
1.1080921815222133 0 0.27030520686890674 0.51847562259807889 nan nan nan
1.1087877897898759 0 0.27034609675290777 0.51782528571203934 nan nan nan
1.1094838347277634 0 0.27038646610685235 0.51717576455975256 nan nan nan
1.1097487710057756 0 0.2704016892760216 0.51692885774602193 nan nan nan
1.1101803166099966 0 0.27042631825382019 0.51652705811802335 nan nan nan
1.1108772357108689 0 0.27046565651427984 0.51587916536494005 nan nan nan
1.1115745923048459 0 0.27050448420614792 0.51523208527987241 nan nan nan
1.1122723866665645 0 0.27054280464484998 0.51458581684347138 nan nan nan
1.1125036657092102 0 0.27055538908233695 0.51437188398569478 nan nan nan
1.1129706190708355 0 0.27058062114338105 0.51394035903766511 nan nan nan
1.113669289792641 0 0.2706179370123668 0.51329571084565995 nan nan nan
1.1143683991071363 0 0.27065475556012514 0.51265187125193701 nan nan nan
1.1150679472896494 0 0.27069108009272785 0.51200883924225105 nan nan nan
1.1152653992981885 0 0.27070123990391809 0.51182755822269443 nan nan nan
1.115767934615681 0 0.27072691391406278 0.51136661380362969 nan nan nan
1.1164683613609045 0 0.27076226032589634 0.51072519392437077 nan nan nan
1.1171692278011671 0 0.27079712262793687 0.51008457859404066 nan nan nan
1.1178705342124886 0 0.27083150411789675 0.50944476680347395 nan nan nan
1.118033987631861 0 0.27083944560256207 0.50929581891265663 nan nan nan
1.1180339887498947 0 0.27083944565678986 0.50929581789406531 nan nan nan
1.1180339887498949 0 0.27083944565678991 nan nan nan nan
1.1180339887498949 0 0.27083944565678991 1.0185916357881302 nan nan nan
1.1185722808710621 0 0.27086540809155779 1.0176115150895413 nan nan nan
1.119274468053254 0 0.2708988378428337 1.0163350996225899 nan nan nan
1.1199770960356048 0 0.27093179666383543 1.0150602851953479 nan nan nan
1.1206801650948277 0 0.27096428784493598 1.0137870697995912 nan nan nan
1.1208251003710092 0 0.27097092544497298 1.0135248986386751 nan nan nan
1.1213836755078102 0 0.27099631467483476 1.0125154514296149 nan nan nan
1.1220876275516134 0 0.27102788044062448 1.0112454280822296 nan nan nan
1.1227920215034728 0 0.27105898842785647 1.0099769977567585 nan nan nan
1.1234968576407971 0 0.27108964192060747 1.0087101584550351 nan nan nan
1.1236231798519205 0 0.27109508591699771 1.0084833647448126 nan nan nan
1.1242021362411696 0 0.271119844201546 1.0074449081813988 nan nan nan
1.1249078575823481 0 0.27114959855200016 1.0061812449426912 nan nan nan
1.1256140219422643 0 0.27117890825202545 1.0049191667482558 nan nan nan
1.1263206295990247 0 0.27120777658047324 1.0036586716099314 nan nan nan
1.1264282445875147 0 0.27121213307555581 1.0034669087390591 nan nan nan
1.1270276808309103 0 0.27123620681505789 1.0023997575420516 nan nan nan
1.1277351759163765 0 0.27126420223242809 1.0011424225614405 nan nan nan
1.1284431151340539 0 0.27129176610823458 0.99988666468740928 nan nan nan
1.1291514987627478 0 0.27131890171720152 0.99863248194175447 nan nan nan
1.1292403120161043 0 0.27132227259259556 0.9984754058775388 nan nan nan
1.1298603270814389 0 0.27134561233319576 0.99737987234875214 nan nan nan
1.1305696003692822 0 0.27137190122929883 0.99612883393515883 nan nan nan
1.1312793189056087 0 0.27139777167787793 0.994879364730205 nan nan nan
1.1319894829699246 0 0.27142322695065818 0.99363146276559255 nan nan nan
1.1320593996195352 0 0.27142570987715836 0.99350873203688539 nan nan nan
1.1327000928419111 0 0.27144827031879404 0.99238512607549412 nan nan nan
1.1334111488014258 0 0.27147290505294425 0.99114035269654521 nan nan nan
1.1341226511285014 0 0.27149713442334344 0.9898971406678464 nan nan nan
1.1348346001033462 0 0.27152096169987683 0.98865548803095782 nan nan nan
1.1348855249232952 0 0.27152265014502597 0.98856676371115459 nan nan nan
1.1355469960063451 0 0.27154439015215454 0.98741539282989477 nan nan nan
1.1362598391180583 0 0.27156742304958759 0.98617685311112713 nan nan nan
1.1369731297192225 0 0.27159006366146193 0.9849398669235746 nan nan nan
1.1376868680907508 0 0.27161231525701529 0.98370443231860394 nan nan nan
1.1377187054966245 0 0.27161329849027593 0.98364937800875152 nan nan nan
1.1384010545137322 0 0.27163418110551435 0.98247054735002692 nan nan nan
1.1391156892694325 0 0.27165566447633138 0.98123821007409573 nan nan nan
1.1398307726392938 0 0.27167676863902185 0.98000741854950113 nan nan nan
1.1405463049049351 0 0.27169749686340339 0.97877817083736862 nan nan nan
1.140558958952623 0 0.27169785995884971 0.97875645264937605 nan nan nan
1.1412622863481523 0 0.27171785241963464 0.97755046500125586 nan nan nan
1.1419787172509177 0 0.27173783857829414 0.97632429910714913 nan nan nan
1.142695597895381 0 0.27175745861046152 0.9750996712234612 nan nan nan
1.1434063029483617 0 0.27177653962424148 0.97388786596098242 nan nan nan
1.143412928563869 0 0.27177671578779772 0.9738765794210269 nan nan nan
1.1441307095388857 0 0.27179561338262603 0.97265502177310115 nan nan nan
1.1448489411031122 0 0.27181415466801445 0.97143499635535668 nan nan nan
1.1455676235394072 0 0.27183234291785902 0.97021650124587833 nan nan nan
1.146260755184991 0 0.2718495426654251 0.9690434968767514 nan nan nan
1.1462867571308075 0 0.2718501814069656 0.96899953452516197 nan nan nan
1.1470063421605268 0 0.27186767341113477 0.96778409427611178 nan nan nan
1.1477263789119567 0 0.27188482220724647 0.96657017858403704 nan nan nan
1.1484468676686672 0 0.27190163107334492 0.96535778553664708 nan nan nan
1.1491223334078513 0 0.27191707444713947 0.96422322493208301 nan nan nan
1.1491678087144059 0 0.27191810328872434 0.96414691322405111 nan nan nan
1.1498892023330987 0 0.27193424213401629 0.96293755973875339 nan nan nan
1.1506110488088495 0 0.27195005089127616 0.96172972317565131 nan nan nan
1.1513333484259407 0 0.27196553284407177 0.96052340163203165 nan nan nan
1.1519910554065831 0 0.27197934060266121 0.95942693026159853 nan nan nan
1.1520561014688333 0 0.27198069127757185 0.9593185932075674 nan nan nan
1.1527793082221667 0 0.27199552947863515 0.95811529600431544 nan nan nan
1.153502968970759 0 0.27201005073590134 0.95691350812671405 nan nan nan
1.1542270839996072 0 0.27202425833988148 0.95571322768157763 nan nan nan
1.1548669390152382 0 0.27203654711920222 0.95465449359616039 nan nan nan
1.1549516535938869 0 0.27203815558304978 0.95451445277809677 nan nan nan
1.1556766780389531 0 0.27205174575993551 0.95331718152783262 nan nan nan
1.15640215762034 0 0.27206503216721739 0.95212141204471545 nan nan nan
1.1571280926237606 0 0.2720780181038166 0.95092714244504162 nan nan nan
1.1577500021123901 0 0.27208890042607298 0.94990579625990579 nan nan nan
1.1578544833351072 0 0.27209070687099174 0.94973437084747026 nan nan nan
1.1585813300404524 0 0.27210310177243457 0.94854309537301917 nan nan nan
1.1593086330260474 0 0.27211520611436657 0.94735331414506474 nan nan nan
1.1600363925783235 0 0.27212702320563575 0.94616502528933621 nan nan nan
1.1606402626212446 0 0.27213660748576629 0.94518072016729826 nan nan nan
1.1607646089838923 0 0.27213855635781509 0.94497822693391309 nan nan nan
1.1614932825295445 0 0.27214980888530105 0.94379291720922465 nan nan nan
1.1622224135022514 0 0.27216078410541406 0.94260909424804395 nan nan nan
1.1629520021891639 0 0.27217148533849839 0.94142675618548644 nan nan nan
1.163537738509753 0 0.27217987588812043 0.9404791478201866 nan nan nan
1.1636820488776138 0 0.27218191590802404 0.94024590115900708 nan nan nan
1.1644125538551129 0 0.27219207914068949 0.93906652730839635 nan nan nan
1.1651435174093534 0 0.27220197836652432 0.93788863277577905 nan nan nan
1.1658749398282087 0 0.27221161691899415 0.93671221570560881 nan nan nan
1.1664424477907211 0 0.27221891394773201 0.93580096230488807 nan nan nan
1.1666068213997318 0 0.27222099813510547 0.93553727424466882 nan nan nan
1.1673391624121576 0 0.27223012535551194 0.93436380654206519 nan nan nan
1.1680719631539016 0 0.27223900192462153 0.93319181074922586 nan nan nan
1.1688052239135602 0 0.27224763119070466 0.93202128501989789 nan nan nan
1.1693544085219241 0 0.27225393080479987 0.93114604728927686 nan nan nan
1.169538944979911 0 0.27225601650600284 0.9308522275101444 nan nan nan
1.1702731266419131 0 0.27226416122683933 0.92968463637834042 nan nan nan
1.1710077691887064 0 0.27227206871372989 0.92851850978517225 nan nan nan
1.1717428729096133 0 0.27227974233149516 0.92735384589363201 nan nan nan
1.1722736388062165 0 0.27228513652958902 0.92651428701989436 nan nan nan
1.1724784380941369 0 0.27228718544937325 0.92619064286901698 nan nan nan
1.1732144650319625 0 0.27229440144113498 0.92502889887892525 nan nan nan
1.1739509540129573 0 0.27230139368519801 0.92386861209325311 nan nan nan
1.1746879053271702 0 0.27230816556474402 0.92270978068419351 nan nan nan
1.1752001567916459 0 0.27231274223071827 0.92190556631906884 nan nan nan
1.1754253192648321 0 0.27231472046783622 0.92155240282623085 nan nan nan
1.1761631961163566 0 0.27232106178753718 0.92039647669614011 nan nan nan
1.1769015361723392 0 0.27232719292202945 0.9192420004729821 nan nan nan
1.1776403397235577 0 0.27233311727473597 0.91808897233810338 nan nan nan
1.1781339806715661 0 0.27233696016748465 0.91731977058205172 nan nan nan
1.1783796070609731 0 0.27233883825444222 0.91693739047513023 nan nan nan
1.1791193384757284 0 0.27234435927541933 0.91578725306996789 nan nan nan
1.1798595342591494 0 0.27234968375754903 0.91463855831079688 nan nan nan
1.1806001947027449 0 0.27235481512644882 0.9134913043880708 nan nan nan
1.1810751286847485 0 0.2723580038664532 0.91275678577416897 nan nan nan
1.181341320098207 0 0.27235975681359853 0.91234548949451244 nan nan nan
1.1820829107374109 0 0.27236451225646957 0.91120111182511088 nan nan nan
1.1828249669124145 0 0.27236908489865302 0.91005816957712093 nan nan nan
1.183567488915459 0 0.27237347818999152 0.90891666095005763 nan nan nan
1.1840236191154974 0 0.27237608824255283 0.90821649842798358 nan nan nan
1.1843104770389699 0 0.27237769558670993 0.90777658414569473 nan nan nan
1.1850539315755553 0 0.27238174055155001 0.90663793736806109 nan nan nan
1.1857978528180078 0 0.27238561655390442 0.90550071882343874 nan nan nan
1.1865422410593036 0 0.27238932706995245 0.90436492672035851 nan nan nan
1.1869794702937628 0 0.27239142972493435 0.90369879564047506 nan nan nan
1.1872870965926021 0 0.27239287558279807 0.90323055926960072 nan nan nan
1.1880324197112475 0 0.27239626558260793 0.90209761468418781 nan nan nan
1.1887782107087683 0 0.27239950056675238 0.90096609117938387 nan nan nan
1.1895244698788763 0 0.2724025840399466 0.89983598697269296 nan nan nan
1.1899427005952545 0 0.27240424638786392 0.89920356507023091 nan nan nan
1.1902711975154687 0 0.27240551951439396 0.89870730028385371 nan nan nan
1.1910183939126269 0 0.27240831050993042 0.89758002933483771 nan nan nan
1.1917660593646164 0 0.27241096055417058 0.89645417234984781 nan nan nan
1.1925141941658879 0 0.27241347318265552 0.89532972755531404 nan nan nan
1.1929133284415556 0 0.27241475808693927 0.89473069493465551 nan nan nan
1.1932627986110769 0 0.27241585193900236 0.89420669317988999 nan nan nan
1.1940118729950038 0 0.27241810037505348 0.89308506745445226 nan nan nan
1.1947614176126742 0 0.2724202220510305 0.89196484861209591 nan nan nan
1.1955114327592786 0 0.27242222053568738 0.89084603488813263 nan nan nan
1.1958913723002387 0 0.27242318660093851 0.89028007400718678 nan nan nan
1.1962619187301931 0 0.27242409940646611 0.88972862452008739 nan nan nan
1.197012875820979 0 0.2724258622496542 0.88861261574769579 nan nan nan
1.1977643043273833 0 0.27242751266054316 0.88749800681290136 nan nan nan
1.1985162045453388 0 0.2724290542435891 0.8863847959598532 nan nan nan
1.198876850684979 0 0.27242975577962841 0.8858515916145332 nan nan nan
1.1992685767709637 0 0.27243049061257563 0.88527298143490241 nan nan nan
1.200021421300562 0 0.27243182539077754 0.88416256148660033 nan nan nan
1.2007747384306244 0 0.27243306221112668 0.883053534365694 nan nan nan
1.201528528457827 0 0.27243420471638002 0.88194589832512615 nan nan nan
1.2018697821556701 0 0.27243469169787909 0.88144513763392063 nan nan nan
1.2022827916790326 0 0.27243525655928874 0.8808396516200292 nan nan nan
1.2030375283912902 0 0.27243622140276985 0.87973479250772557 nan nan nan
1.2037927388918352 0 0.27243710292007955 0.87863131924772286 nan nan nan
1.2045484234780894 0 0.27243790479498836 0.87752923010171247 nan nan nan
1.2048701853185397 0 0.27243822281645824 0.87706060249035378 nan nan nan
1.205304582447662 0 0.27243863072195834 0.87642852333356513 nan nan nan
1.2060612160983484 0 0.27243928440632209 0.87532919720933022 nan nan nan
1.206818324728131 0 0.27243986956446387 0.87423124999723167 nan nan nan
1.2075759086351796 0 0.27244038992400327 0.87313467996766558 nan nan nan
1.2078780788262649 0 0.27244058014989903 0.87269787715389147 nan nan nan
1.2083339681178509 0 0.27244084922397982 0.87203948539319742 nan nan nan
1.2090925034746887 0 0.27244125121504065 0.87094566454856026 nan nan nan
1.2098515150044249 0 0.27244159965963016 0.86985321571064944 nan nan nan
1.210611003005978 0 0.27244189833218091 0.86876213715852413 nan nan nan
1.2108934813780878 0 0.27244199744186431 0.86835685313693611 nan nan nan
1.2113709677784552 0 0.27244215101930847 0.86767242717339943 nan nan nan
1.2121314096211506 0 0.27244236152000656 0.86658408403864828 nan nan nan
1.2128923288335465 0 0.27244253364584586 0.86549710603979646 nan nan nan
1.2136537257153133 0 0.2724426712211746 0.86441149146451957 nan nan nan
1.2139164117199328 0 0.27244271134845605 0.8640374224915347 nan nan nan
1.2144156005663092 0 0.27244277808332112 0.86332723860264182 nan nan nan
1.215177953686581 0 0.27244285808279944 0.86224434574613196 nan nan nan
1.2159407853763637 0 0.27244291508351715 0.86116281118910132 nan nan nan
1.2167040959360811 0 0.2724429529629851 0.86008263322780087 nan nan nan
1.2169468886445221 0 0.27244296162995024 0.85973947780669546 nan nan nan
1.2174678856663446 0 0.27244297561252995 0.85900381016061955 nan nan nan
1.2182321548679553 0 0.27244298693750968 0.85792634028807924 nan nan nan
1.2189969038419031 0 0.27244299085753099 0.85685022191283433 nan nan nan
1.2196698912665045 0 0.27244299130551586 0.85590490000743669 nan nan nan
1.219762132889366 0 0.27244299130551586 0.85577545333966842 nan nan nan
1.2199849309914927 0 0.27244299130551586 0.85546291220571657 nan nan nan
1.2205278423117121 0 0.27244299130551586 0.85470203287549074 nan nan nan
1.2212940324104979 0 0.27244299130551586 0.85362995882933479 nan nan nan
1.2220607034874698 0 0.27244299130551586 0.85255922951235497 nan nan nan
1.2228278558445631 0 0.27244299130551586 0.85148984323782362 nan nan nan
1.2230305576475144 0 0.27244299130551586 0.85120761934352829 nan nan nan
1.2235954897839028 0 0.27244299130551586 0.85042179832112985 nan nan nan
1.224363605607804 0 0.27244299130551586 0.84935509307977419 nan nan nan
1.2251322036187708 0 0.27244299130551586 0.84828972583336959 nan nan nan
1.2259012841194978 0 0.27244299130551586 0.84722569490363475 nan nan nan
1.2260837875464059 0 0.27244299130551586 0.84697349340404904 nan nan nan
1.2266708474128696 0 0.27244299130551586 0.8461629986143947 nan nan nan
1.2274408938019605 0 0.27244299130551586 0.84510163529157678 nan nan nan
1.2282114235900354 0 0.27244299130551586 0.84404160326320787 nan nan nan
1.2289824370805493 0 0.27244299130551586 0.84298290085941241 nan nan nan
1.2291446396692534 0 0.27244299130551586 0.84276042909755322 nan nan nan
1.2297539345771484 0 0.27244299130551586 0.84192552641240848 nan nan nan
1.2305259163836686 0 0.27244299130551586 0.8408694782565076 nan nan nan
1.2312983828041371 0 0.27244299130551586 0.8398147547281094 nan nan nan
1.2320713341427716 0 0.27244299130551586 0.83876135416570097 nan nan nan
1.2322131330445283 0 0.27244299130551586 0.83856832165805395 nan nan nan
1.2328447707039811 0 0.27244299130551586 0.8377092749098527 nan nan nan
1.2336186927923656 0 0.27244299130551586 0.83665851530321689 nan nan nan
1.2343931007127165 0 0.27244299130551586 0.83560907369052473 nan nan nan
1.2351679947700156 0 0.27244299130551586 0.83456094841858408 nan nan nan
1.2352892867482059 0 0.27244299130551586 0.83439706684069659 nan nan nan
1.2359433752694375 0 0.27244299130551586 0.83351413783627537 nan nan nan
1.2367192425163476 0 0.27244299130551586 0.8324686402945507 nan nan nan
1.2374955968163031 0 0.27244299130551586 0.83142445414643074 nan nan nan
1.238272438475053 0 0.27244299130551586 0.83038157774700161 nan nan nan
1.2383731199038832 0 0.27244299130551586 0.83024656091916804 nan nan nan
1.2390497677985381 0 0.27244299130551586 0.82934000945341346 nan nan nan
1.2398275850928917 0 0.27244299130551586 0.82829974762487601 nan nan nan
1.240605890664439 0 0.27244299130551586 0.82726079062265767 nan nan nan
1.2413846848196974 0 0.27244299130551586 0.82622313681008253 nan nan nan
1.2414646516828984 0 0.27244299130551586 0.82611670068311605 nan nan nan
1.2421639678653769 0 0.27244299130551586 0.82518678455252725 nan nan nan
1.24294374010838 0 0.27244299130551586 0.82415173221741866 nan nan nan
1.2437240018558016 0 0.27244299130551586 0.82311797817423238 nan nan nan
1.2445047534149298 0 0.27244299130551586 0.82208552079448771 nan nan nan
1.24456390130445 0 0.27244299130551586 0.82200738343558355 nan nan nan
1.2452859950932453 0 0.27244299130551586 0.8210543584517479 nan nan nan
1.246067727198422 0 0.27244299130551586 0.82002448952161588 nan nan nan
1.2468499500383268 0 0.27244299130551586 0.81899591238173153 nan nan nan
1.2476326639210202 0 0.27244299130551586 0.81796862541177029 nan nan nan
1.2476708880357159 0 0.27244299130551586 0.81791850699045476 nan nan nan
1.2484158691547556 0 0.27244299130551586 0.81694262699344 nan nan nan
1.2491995660479798 0 0.27244299130551586 0.81591791551047854 nan nan nan
1.249983754909334 0 0.27244299130551586 0.81489448934865061 nan nan nan
1.2507684360476528 0 0.27244299130551586 0.81387234689574528 nan nan nan
1.2507856311919741 0 0.27244299130551586 0.81384996966991319 nan nan nan
1.2515536097719642 0 0.27244299130551586 0.81285148654157546 nan nan nan
1.2523392763914907 0 0.27244299130551586 0.81183190667797234 nan nan nan
1.2531254362156488 0 0.27244299130551586 0.81081360569878469 nan nan nan
1.2539081501367213 0 0.27244299130551586 0.80980167030191486 nan nan nan
1.253912089554049 0 0.27244299130551586 0.80979658199987625 nan nan nan
1.2546992367164969 0 0.27244299130551586 0.80878083397912193 nan nan nan
1.2554868780129915 0 0.27244299130551586 0.80776636003640756 nan nan nan
1.2562750137537277 0 0.27244299130551586 0.8067531585736244 nan nan nan
1.2570384642817947 0 0.27244299130551586 0.80577350821767113 nan nan nan
1.2570636442490934 0 0.27244299130551586 0.80574122799467029 nan nan nan
1.2578527698096733 0 0.27244299130551586 0.80473056670544296 nan nan nan
1.2586423907462454 0 0.27244299130551586 0.80372117311384161 nan nan nan
1.2594325073697836 0 0.27244299130551586 0.8027130456297612 nan nan nan
1.260176593087492 0 0.27244299130551586 0.80176538324914626 nan nan nan
1.2602231199914573 0 0.27244299130551586 0.80170618266509119 nan nan nan
1.2610142289226309 0 0.27244299130551586 0.80070058263371335 nan nan nan
1.2618058344748635 0 0.27244299130551586 0.79969624395149985 nan nan nan
1.2625979369599112 0 0.27244299130551586 0.79869316503630816 nan nan nan
1.2633225560626926 0 0.27244299130551586 0.79777719572656502 nan nan nan
1.2633905366897247 0 0.27244299130551586 0.79769134430798161 nan nan nan
1.2641836339764509 0 0.27244299130551586 0.79669078018834494 nan nan nan
1.2649772291324333 0 0.27244299130551586 0.79569147110120209 nan nan nan
1.2657713224702101 0 0.27244299130551586 0.79469341547233541 nan nan nan
1.2664763727649782 0 0.27244299130551586 0.79380884647593697 nan nan nan
1.2665659143025167 0 0.27244299130551586 0.79369661172950046 nan nan nan
1.2673610049422848 0 0.27244299130551586 0.79270105830242554 nan nan nan
1.2681565947026419 0 0.27244299130551586 0.79170675362280862 nan nan nan
1.2689526838969127 0 0.27244299130551586 0.79071369612431419 nan nan nan
1.2696380628007558 0 0.27244299130551586 0.78986023681658735 nan nan nan
1.2697492728386188 0 0.27244299130551586 0.78972188424257206 nan nan nan
1.2705463618414774 0 0.27244299130551586 0.78873131641517447 nan nan nan
1.2713439512194038 0 0.27244299130551586 0.78774199108167275 nan nan nan
1.2721420412865101 0 0.27244299130551586 0.78675390668357592 nan nan nan
1.2728076458253781 0 0.27244299130551586 0.78593126855870488 nan nan nan
1.2729406323571053 0 0.27244299130551586 0.78576706166434784 nan nan nan
1.2737397247456959 0 0.27244299130551586 0.78478145446940484 nan nan nan
1.274539318766986 0 0.27244299130551586 0.78379708354611277 nan nan nan
1.2753394147358768 0 0.27244299130551586 0.78281394734378562 nan nan nan
1.2759851415432666 0 0.27244299130551586 0.7820218440008998 nan nan nan
1.2761400129674676 0 0.27244299130551586 0.78183204431368192 nan nan nan
1.2769411137770552 0 0.27244299130551586 0.78085137290900319 nan nan nan
1.2777427174801346 0 0.27244299130551586 0.77987193158489088 nan nan nan
1.2785448243923985 0 0.27244299130551586 0.77889371879842473 nan nan nan
1.2791705697080336 0 0.27244299130551586 0.7781318659277745 nan nan nan
1.2793474348297387 0 0.27244299130551586 0.77791673300861841 nan nan nan
1.2801505491082439 0 0.27244299130551586 0.77694097267642037 nan nan nan
1.280954167544202 0 0.27244299130551586 0.77596643626470829 nan nan nan
1.2817582904540996 0 0.27244299130551586 0.77499312223828831 nan nan nan
1.2823639501226054 0 0.27244299130551586 0.7742612376075052 nan nan nan
1.2825629181546219 0 0.27244299130551586 0.77402102906389181 nan nan nan
1.2833680509626526 0 0.27244299130551586 0.77305015521017384 nan nan nan
1.2841736891952744 0 0.27244299130551586 0.77208049914771026 nan nan nan
1.2849798331697693 0 0.27244299130551586 0.77111205934899518 nan nan nan
1.2855653026393454 0 0.27244299130551586 0.77040986278943735 nan nan nan
1.2857864832036181 0 0.27244299130551586 0.77014483428843838 nan nan nan
1.2865936396145012 0 0.27244299130551586 0.7691788224423638 nan nan nan
1.2874013027202984 0 0.27244299130551586 0.76821402228900648 nan nan nan
1.2882094728390892 0 0.27244299130551586 0.76725043230850942 nan nan nan
1.2887746471601773 0 0.27244299130551586 0.76657764570169173 nan nan nan
1.2890181502891522 0 0.27244299130551586 0.76628805098292319 nan nan nan
1.2898273353889662 0 0.27244299130551586 0.7653268767962017 nan nan nan
1.29063702845721 0 0.27244299130551586 0.76436690823420106 nan nan nan
1.2914472298127624 0 0.27244299130551586 0.76340814378467525 nan nan nan
1.2919920036367083 0 0.27244299130551586 0.76276449104878385 nan nan nan
1.292257939774702 0 0.27244299130551586 0.76245058193727666 nan nan nan
1.2930691586623086 0 0.27244299130551586 0.76149422118355115 nan nan nan
1.2938808867950615 0 0.27244299130551586 0.76053906001693716 nan nan nan
1.2946931244926407 0 0.27244299130551586 0.75958509693276277 nan nan nan
1.2952173920703547 0 0.27244299130551586 0.75897030400925281 nan nan nan
1.2955058720749273 0 0.27244299130551586 0.75863233042824341 nan nan nan
1.2963191298620029 0 0.27244299130551586 0.75768075900247944 nan nan nan
1.2971328981741506 0 0.27244299130551586 0.75673038115645308 nan nan nan
1.2979471773318534 0 0.27244299130551586 0.75578119539302835 nan nan nan
1.2984508325124642 0 0.27244299130551586 0.75519499023330428 nan nan nan
1.2987619676557964 0 0.27244299130551586 0.75483320021694633 nan nan nan
1.2995772694668661 0 0.27244299130551586 0.75388639413482306 nan nan nan
1.3003930830861496 0 0.27244299130551586 0.75294077565514905 nan nan nan
1.3012094088349364 0 0.27244299130551586 0.7519963432882848 nan nan nan
1.3016923450644426 0 0.27244299130551586 0.75143845584046398 nan nan nan
1.3020262470347175 0 0.27244299130551586 0.75105309554645894 nan nan nan
1.3028435980071851 0 0.27244299130551586 0.75011103094376752 nan nan nan
1.3036614620742342 0 0.27244299130551586 0.74917014799616921 nan nan nan
1.3044798395579611 0 0.27244299130551586 0.74823044522148519 nan nan nan
1.3049419498778771 0 0.27244299130551586 0.74770060741724376 nan nan nan
1.3052987307806654 0 0.27244299130551586 0.74729192113939413 nan nan nan
1.3061181360648477 0 0.27244299130551586 0.74635457427143337 nan nan nan
1.306938055733212 0 0.27244299130551586 0.7454184031409935 nan nan nan
1.3077584901086643 0 0.27244299130551586 0.7444834062733181 nan nan nan
1.3081996671546625 0 0.27244299130551586 0.74398135201481752 nan nan nan
1.3085794395143138 0 0.27244299130551586 0.7435495821954996 nan nan nan
1.3094009042734722 0 0.27244299130551586 0.74261692943647906 nan nan nan
1.310222884709654 0 0.27244299130551586 0.74168544652704183 nan nan nan
1.3110453811465776 0 0.27244299130551586 0.74075513199981613 nan nan nan
1.3114655171471266 0 0.27244299130551586 0.74028059714671124 nan nan nan
1.3118683939081635 0 0.27244299130551586 0.73982598438927161 nan nan nan
1.3126919233185363 0 0.27244299130551586 0.7388980022317152 nan nan nan
1.3135159697020238 0 0.27244299130551586 0.73797118406529072 nan nan nan
1.3143405333831575 0 0.27244299130551586 0.73704552842997473 nan nan nan
1.3147395201581558 0 0.27244299130551586 0.73659825078650198 nan nan nan
1.3151656146866728 0 0.27244299130551586 0.7361210338675751 nan nan nan
1.3159912139375085 0 0.27244299130551586 0.73519769892172981 nan nan nan
1.3168173314608076 0 0.27244299130551586 0.73427552213790281 nan nan nan
1.3176439675819172 0 0.27244299130551586 0.7333545020633826 nan nan nan
1.3180216965413218 0 0.27244299130551586 0.73293422136552988 nan nan nan
1.3184711226263888 0 0.27244299130551586 0.73243463724727964 nan nan nan
1.3192987969199781 0 0.27244299130551586 0.73151592624052475 nan nan nan
1.3201269907886453 0 0.27244299130551586 0.73059836759586638 nan nan nan
1.3209557045585554 0 0.27244299130551586 0.72968195986786732 nan nan nan
1.3213120667010079 0 0.27244299130551586 0.72928841777062192 nan nan nan
1.3217849385560778 0 0.27244299130551586 0.72876670161290469 nan nan nan
1.3226146931077869 0 0.27244299130551586 0.72785259138916591 nan nan nan
1.3234449685404623 0 0.27244299130551586 0.72693962775664667 nan nan nan
1.3242757651810888 0 0.27244299130551586 0.72602780927714894 nan nan nan
1.3246106510925355 0 0.27244299130551586 0.72566074934182456 nan nan nan
1.3251070833568563 0 0.27244299130551586 0.72511713451427873 nan nan nan
1.32593892339516 0 0.27244299130551586 0.72420760203344381 nan nan nan
1.3267712856236002 0 0.27244299130551586 0.72329921040185174 nan nan nan
1.3276041703699841 0 0.27244299130551586 0.72239195818850666 nan nan nan
1.3279174702222922 0 0.27244299130551586 0.72205112587015041 nan nan nan
1.3284375779623236 0 0.27244299130551586 0.72148584396420767 nan nan nan
1.3292715087288369 0 0.27244299130551586 0.72058086630154705 nan nan nan
1.3301059629979484 0 0.27244299130551586 0.71967702377490683 nan nan nan
1.330940941098288 0 0.27244299130551586 0.71877431496045829 nan nan nan
1.3312325446478583 0 0.27244299130551586 0.71845945759533525 nan nan nan
1.3317764433586925 0 0.27244299130551586 0.71787273843615773 nan nan nan
1.3326124701082052 0 0.27244299130551586 0.71697229278174535 nan nan nan
1.3334490216760757 0 0.27244299130551586 0.71607297657874269 nan nan nan
1.3342860983917604 0 0.27244299130551586 0.7151747884104509 nan nan nan
1.3345558949781349 0 0.27244299130551586 0.71488565520360536 nan nan nan
1.3351237005849224 0 0.27244299130551586 0.71427772686194768 nan nan nan
1.3359618285854316 0 0.27244299130551586 0.71338179052008621 nan nan nan
1.3368004827233653 0 0.27244299130551586 0.71248697797349181 nan nan nan
1.3376396633290077 0 0.27244299130551586 0.71159328781255982 nan nan nan
1.3378875418734721 0 0.27244299130551586 0.71132962982545678 nan nan nan
1.3384793707328511 0 0.27244299130551586 0.71070071862945372 nan nan nan
1.339319605265594 0 0.27244299130551586 0.70980926901810382 nan nan nan
1.3401603672581437 0 0.27244299130551586 0.70891893757420277 nan nan nan
1.3410016570416146 0 0.27244299130551586 0.70802972289520527 nan nan nan
1.3412275060457979 0 0.27244299130551586 0.7077912930334449 nan nan nan
1.3418434749473287 0 0.27244299130551586 0.70714162358032573 nan nan nan
1.3426858213068167 0 0.27244299130551586 0.70625463823053491 nan nan nan
1.3435286964518169 0 0.27244299130551586 0.70536876544855864 nan nan nan
1.3443721007142766 0 0.27244299130551586 0.70448400383887511 nan nan nan
1.3445758082587462 0 0.27244299130551586 0.70427055683998629 nan nan nan
1.3452160344263502 0 0.27244299130551586 0.70360035200771387 nan nan nan
1.3460604979204014 0 0.27244299130551586 0.70271780856305188 nan nan nan
1.3469054915290026 0 0.27244299130551586 0.70183637211461214 nan nan nan
1.347751015584935 0 0.27244299130551586 0.7009560412738618 nan nan nan
1.3479324693277863 0 0.27244299130551586 0.70076733369517052 nan nan nan
1.3485970704211885 0 0.27244299130551586 0.7000768146540095 nan nan nan
1.3494436563709622 0 0.27244299130551586 0.69919869087000341 nan nan nan
1.3502907737676637 0 0.27244299130551586 0.69832166853852951 nan nan nan
1.3511384229449106 0 0.27244299130551586 0.69744574627800837 nan nan nan
1.3512975101203519 0 0.27244299130551586 0.69728153648458324 nan nan nan
1.3519866042365303 0 0.27244299130551586 0.69657092270859311 nan nan nan
1.3528353179765586 0 0.27244299130551586 0.69569719645216854 nan nan nan
1.3536845644992419 0 0.27244299130551586 0.69482456613234767 nan nan nan
1.3545343441390363 0 0.27244299130551586 0.69395303037446943 nan nan nan
1.3546709515559716 0 0.27244299130551586 0.6938130785271388 nan nan nan
1.3553846572306074 0 0.27244299130551586 0.69308258780559817 nan nan nan
1.3562355041088314 0 0.27244299130551586 0.6922132370545192 nan nan nan
1.3570868851087945 0 0.27244299130551586 0.69134497675173845 nan nan nan
1.3579388005657931 0 0.27244299130551586 0.69047780552947957 nan nan nan
1.3580528146063979 0 0.27244299130551586 0.69036187357292633 nan nan nan
1.3587912508153344 0 0.27244299130551586 0.68961172202168153 nan nan nan
1.359644236193136 0 0.27244299130551586 0.68874672486399713 nan nan nan
1.3604977570351262 0 0.27244299130551586 0.68788281269379037 nan nan nan
1.3613518136774445 0 0.27244299130551586 0.68701998415013443 nan nan nan
1.3614431202957387 0 0.27244299130551586 0.68692783580106398 nan nan nan
1.362206406456441 0 0.27244299130551586 0.68615823787380947 nan nan nan
1.3630615357086773 0 0.27244299130551586 0.68529757250730072 nan nan nan
1.3639172017709262 0 0.27244299130551586 0.68443798669479561 nan nan nan
1.3647734049801716 0 0.27244299130551586 0.68357947908218353 nan nan nan
1.364841889700587 0 0.27244299130551586 0.68351087981756542 nan nan nan
1.3656301456736093 0 0.27244299130551586 0.68272204831705097 nan nan nan
1.3664874241886464 0 0.27244299130551586 0.68186569304868139 nan nan nan
1.3673452408629025 0 0.27244299130551586 0.68101041192805234 nan nan nan
1.3682035960342083 0 0.27244299130551586 0.68015620360783391 nan nan nan
1.3682491439501527 0 0.27244299130551586 0.68011092065321499 nan nan nan
1.3690624900406074 0 0.27244299130551586 0.67930306674238505 nan nan nan
1.369921923220355 0 0.27244299130551586 0.67845099998775416 nan nan nan
1.3707818959119185 0 0.27244299130551586 0.67760000200167436 nan nan nan
1.3716424084539784 0 0.27244299130551586 0.67675007144356258 nan nan nan
1.3716649042263935 0 0.27244299130551586 0.67672787376145715 nan nan nan
1.3725034611854277 0 0.27244299130551586 0.67590120697451728 nan nan nan
1.3733650544453717 0 0.27244299130551586 0.67505340725731622 nan nan nan
1.3742271885731285 0 0.27244299130551586 0.67420667095641507 nan nan nan
1.375089191764147 0 0.27244299130551586 0.67336165501629153 nan nan nan
1.3750898639082303 0 0.27244299130551586 0.67336099673794392 nan nan nan
1.375953080790421 0 0.27244299130551586 0.67251638326970664 nan nan nan
1.3768168395596585 0 0.27244299130551586 0.67167282922117777 nan nan nan
1.3776811405561145 0 0.27244299130551586 0.6708303332635005 nan nan nan
1.378522027851262 0 0.27244299130551586 0.67001218071018276 nan nan nan
1.3785459841201737 0 0.27244299130551586 0.66998889406948492 nan nan nan
1.3794113705924342 0 0.27244299130551586 0.66914851031360689 nan nan nan
1.3802773003137085 0 0.27244299130551586 0.6683091806720034 nan nan nan
1.3811437736250229 0 0.27244299130551586 0.66747090382247298 nan nan nan
1.3819634338287314 0 0.27244299130551586 0.66667936755197832 nan nan nan
1.3820107908676176 0 0.27244299130551586 0.66663367844447208 nan nan nan
1.3828783523829473 0 0.27244299130551586 0.6657975032191138 nan nan nan
1.3837464585126809 0 0.27244299130551586 0.6649623768291657 nan nan nan
1.3846151095987014 0 0.27244299130551586 0.66412829795904726 nan nan nan
1.385413431090825 0 0.27244299130551586 0.66336313266483682 nan nan nan
1.3854843059831072 0 0.27244299130551586 0.66329526529482818 nan nan nan
1.3863540480082106 0 0.27244299130551586 0.66246327752422685 nan nan nan
1.3872243360165397 0 0.27244299130551586 0.66163233333660632 nan nan nan
1.3880951703508371 0 0.27244299130551586 0.66080243142297512 nan nan nan
1.3888720410852218 0 0.27244299130551586 0.66006339358416866 nan nan nan
1.3889665513540601 0 0.27244299130551586 0.65997357047598315 nan nan nan
1.3898384793693823 0 0.27244299130551586 0.65914574918991931 nan nan nan
1.3907109547401919 0 0.27244299130551586 0.65831896626071174 nan nan nan
1.3915839778100931 0 0.27244299130551586 0.65749322038592328 nan nan nan
1.3923392853131438 0 0.27244299130551586 0.65678006825558355 nan nan nan
1.3924575489229059 0 0.27244299130551586 0.65666851026475048 nan nan nan
1.3933316684226658 0 0.27244299130551586 0.65584483459802223 nan nan nan
1.3942063366536241 0 0.27244299130551586 0.65502219208819634 nan nan nan
1.3950815539602488 0 0.27244299130551586 0.65420058143935833 nan nan nan
1.3958151853294902 0 0.27244299130551586 0.6535130750328505 nan nan nan
1.3959573206872238 0 0.27244299130551586 0.65338000135721952 nan nan nan
1.3968336371794492 0 0.27244299130551586 0.65256045054911416 nan nan nan
1.3977105037820421 0 0.27244299130551586 0.6517419277239983 nan nan nan
1.398587920840336 0 0.27244299130551586 0.65092443159244717 nan nan nan
1.3992997627429704 0 0.27244299130551586 0.65026233267586919 nan nan nan
1.399465888699881 0 0.27244299130551586 0.65010796086665357 nan nan nan
1.4003444077064442 0 0.27244299130551586 0.64929251426042545 nan nan nan
1.4012234782060098 0 0.27244299130551586 0.64847809048918459 nan nan nan
1.4021031005447795 0 0.27244299130551586 0.64766468826996293 nan nan nan
1.4027930392162391 0 0.27244299130551586 0.64702776034864684 nan nan nan
1.402983275069172 0 0.27244299130551586 0.64685230632140234 nan nan nan
1.4038640021258233 0 0.27244299130551586 0.64604094336375228 nan nan nan
1.4047452820615873 0 0.27244299130551586 0.64523059811886718 nan nan nan
1.4056271152235358 0 0.27244299130551586 0.64442126931020416 nan nan nan
1.4062950364660298 0 0.27244299130551586 0.64380927761729145 nan nan nan
1.4065095019589577 0 0.27244299130551586 0.64361295566282239 nan nan nan
1.407392442615361 0 0.27244299130551586 0.64280565590337946 nan nan nan
1.4082759375404712 0 0.27244299130551586 0.64199936876013031 nan nan nan
1.409159987082232 0 0.27244299130551586 0.64119409296292562 nan nan nan
1.4098057762632918 0 0.27244299130551586 0.64060680444800866 nan nan nan
1.4100445915888058 0 0.27244299130551586 0.64038982724320859 nan nan nan
1.4109297514085732 0 0.27244299130551586 0.63958657033401445 nan nan nan
1.4118154668901342 0 0.27244299130551586 0.63878432096996629 nan nan nan
1.4127017383823068 0 0.27244299130551586 0.63798307788727548 nan nan nan
1.4133252804333238 0 0.27244299130551586 0.63742026120511319 nan nan nan
1.413588566234129 0 0.27244299130551586 0.63718283982373813 nan nan nan
1.4144759507948566 0 0.27244299130551586 0.63638360551873374 nan nan nan
1.4153638924139653 0 0.27244299130551586 0.63558537371322332 nan nan nan
1.4162523914411507 0 0.27244299130551586 0.6347881431497463 nan nan nan
1.4168535708559102 0 0.27244299130551586 0.63424956864904836 nan nan nan
1.4171414482263271 0 0.27244299130551586 0.63399191257242005 nan nan nan
1.4180310631196289 0 0.27244299130551586 0.63319668072693713 nan nan nan
1.4189212364714103 0 0.27244299130551586 0.63240244636056298 nan nan nan
1.4198119686322452 0 0.27244299130551586 0.63160920822213507 nan nan nan
1.4203906694654571 0 0.27244299130551586 0.63109464793441516 nan nan nan
1.4207032599529277 0 0.27244299130551586 0.63081696506205975 nan nan nan
1.421595110784472 0 0.27244299130551586 0.63002571563231102 nan nan nan
1.422487521478113 0 0.27244299130551586 0.62923545868642783 nan nan nan
1.4233804923853057 0 0.27244299130551586 0.6284461929795131 nan nan nan
1.4239365982511287 0 0.27244299130551586 0.62795542060801224 nan nan nan
1.4242740238577258 0 0.27244299130551586 0.6276579172682315 nan nan nan
1.42516811624727 0 0.27244299130551586 0.62687063031080648 nan nan nan
1.4260627699060557 0 0.27244299130551586 0.62608433086701942 nan nan nan
1.4269579851864214 0 0.27244299130551586 0.6252990176982075 nan nan nan
1.4274913792569841 0 0.27244299130551586 0.62483180860688425 nan nan nan
1.4278537624409267 0 0.27244299130551586 0.62451468956726142 nan nan nan
1.4287501020223528 0 0.27244299130551586 0.6237313452386235 nan nan nan
1.4296470042837017 0 0.27244299130551586 0.62294898347828631 nan nan nan
1.4305444695781979 0 0.27244299130551586 0.62216760305378982 nan nan nan
1.431055034582114 0 0.27244299130551586 0.6217237342563815 nan nan nan
1.4314424982592868 0 0.27244299130551586 0.6213872027342201 nan nan nan
1.4323410906806366 0 0.27244299130551586 0.62060778129020688 nan nan nan
1.4332402471961365 0 0.27244299130551586 0.61982933749392244 nan nan nan
1.4341399681598987 0 0.27244299130551586 0.61905187011907858 nan nan nan
1.4346275863807785 0 0.27244299130551586 0.61863112026822786 nan nan nan
1.4350402539262568 0 0.27244299130551586 0.61827537794092613 nan nan nan
1.4359411048497679 0 0.27244299130551586 0.61749985973625099 nan nan nan
1.4368425212852109 0 0.27244299130551586 0.61672531428337429 nan nan nan
1.4377445035875875 0 0.27244299130551586 0.61595174036214939 nan nan nan
1.4382090568625443 0 0.27244299130551586 0.6155538897385987 nan nan nan
1.4386470521121231 0 0.27244299130551586 0.61517913675395908 nan nan nan
1.4395501672142643 0 0.27244299130551586 0.61440750224171681 nan nan nan
1.4404538492496828 0 0.27244299130551586 0.61363683560986049 nan nan nan
1.4413580985742722 0 0.27244299130551586 0.61286713564435413 nan nan nan
1.4417994682924236 0 0.27244299130551586 0.61249196614620938 nan nan nan
1.4422629155441504 0 0.27244299130551586 0.61209840113268377 nan nan nan
1.4431683005156584 0 0.27244299130551586 0.61133063086385642 nan nan nan
1.4440742538453608 0 0.27244299130551586 0.61056382362839878 nan nan nan
1.4449807758900464 0 0.27244299130551586 0.6097979782183538 nan nan nan
1.4453988429910114 0 0.27244299130551586 0.60944527335041132 nan nan nan
1.4458878670067272 0 0.27244299130551586 0.60903309342728018 nan nan nan
1.4467955275526407 0 0.27244299130551586 0.60826916805024922 nan nan nan
1.4477037578852474 0 0.27244299130551586 0.60750620088384433 nan nan nan
1.4486125583622327 0 0.27244299130551586 0.60674419072615793 nan nan nan
1.4490072033346251 0 0.27244299130551586 0.60641373558929967 nan nan nan
1.4495219293415067 0 0.27244299130551586 0.60598313637679002 nan nan nan
1.4504318711812036 0 0.27244299130551586 0.60522303663684662 nan nan nan
1.4513423842396831 0 0.27244299130551586 0.60446389030893732 nan nan nan
1.4522534688755293 0 0.27244299130551586 0.60370569619717362 nan nan nan
1.4526245717554438 0 0.27244299130551586 0.60339727747782801 nan nan nan
1.4531651254475517 0 0.27244299130551586 0.60294845310716716 nan nan nan
1.4540773543147851 0 0.27244299130551586 0.60219215984602736 nan nan nan
1.4549901558364895 0 0.27244299130551586 0.6014368152223607 nan nan nan
1.4559035303721506 0 0.27244299130551586 0.60068241804626721 nan nan nan
1.4562509707416467 0 0.27244299130551586 0.6003958240059355 nan nan nan
1.4568174782814796 0 0.27244299130551586 0.59992896712934007 nan nan nan
1.4577319999244134 0 0.27244299130551586 0.59917646128466262 nan nan nan
1.4586470956611153 0 0.27244299130551586 0.5984248993268072 nan nan nan
1.4595627658519745 0 0.27244299130551586 0.59767428007183321 nan nan nan
1.4598864228375539 0 0.27244299130551586 0.59740930053667984 nan nan nan
1.460479010857606 0 0.27244299130551586 0.59692460233728473 nan nan nan
1.4613958310388515 0 0.27244299130551586 0.59617586494218977 nan nan nan
1.4623132267567798 0 0.27244299130551586 0.5954280667070565 nan nan nan
1.4632311983726853 0 0.27244299130551586 0.59468120645387346 nan nan nan
1.4635309506437657 0 0.27244299130551586 0.594437632804383 nan nan nan
1.4641497462480901 0 0.27244299130551586 0.59393528300610643 nan nan nan
1.4650688707447428 0 0.27244299130551586 0.59319029518869715 nan nan nan
1.4659885722246189 0 0.27244299130551586 0.59244624182806116 nan nan nan
1.4669088510499213 0 0.27244299130551586 0.59170312175208617 nan nan nan
1.4671845768173044 0 0.27244299130551586 0.59148074691278252 nan nan nan
1.4678297075830808 0 0.27244299130551586 0.59096093379012982 nan nan nan
1.468751142186755 0 0.27244299130551586 0.59021967677301823 nan nan nan
1.4696731552238298 0 0.27244299130551586 0.58947934953304404 nan nan nan
1.470595747057418 0 0.27244299130551586 0.58873995090396491 nan nan nan
1.4708473240717537 0 0.27244299130551586 0.5885385693331957 nan nan nan
1.4715189180508612 0 0.27244299130551586 0.58800147972100114 nan nan nan
1.4724426685677288 0 0.27244299130551586 0.5872639348208335 nan nan nan
1.4733669989718183 0 0.27244299130551586 0.58652731504160271 nan nan nan
1.4742919096271556 0 0.27244299130551586 0.58579161922290646 nan nan nan
1.4745192151774005 0 0.27244299130551586 0.5856110269026904 nan nan nan
1.4752174008979955 0 0.27244299130551586 0.58505684620579812 nan nan nan
1.476143473148821 0 0.27244299130551586 0.58432299483278449 nan nan nan
1.4770701267443438 0 0.27244299130551586 0.58359006394782487 nan nan nan
1.4779973620495053 0 0.27244299130551586 0.58285805239632771 nan nan nan
1.478200272961377 0 0.27244299130551586 0.58269804682226534 nan nan nan
1.4789251794294751 0 0.27244299130551586 0.58212695902515033 nan nan nan
1.4798535792496528 0 0.27244299130551586 0.58139678268259631 nan nan nan
1.4807825618756669 0 0.27244299130551586 0.58066752221841356 nan nan nan
1.4817121276733753 0 0.27244299130551586 0.57993917648379345 nan nan nan
1.4818905203078019 0 0.27244299130551586 0.57979955665504046 nan nan nan
1.4826422770088661 0 0.27244299130551586 0.57921174433136768 nan nan nan
1.4835730102484568 0 0.27244299130551586 0.57848522461520746 nan nan nan
1.4845043277586951 0 0.27244299130551586 0.57775961619082095 nan nan nan
1.485436229906359 0 0.27244299130551586 0.57703491791515227 nan nan nan
1.4855899801579224 0 0.27244299130551586 0.57691548432445561 nan nan nan
1.4863687170584556 0 0.27244299130551586 0.57631112864657963 nan nan nan
1.487301789582224 0 0.27244299130551586 0.57558824724491242 nan nan nan
1.4882354478451325 0 0.27244299130551586 0.57486627257139089 nan nan nan
1.4891696922148812 0 0.27244299130551586 0.57414520348868281 nan nan nan
1.489298675510258 0 0.27244299130551586 0.57404575811247782 nan nan nan
1.4901045230593999 0 0.27244299130551586 0.57342503886088336 nan nan nan
1.4910399407468506 0 0.27244299130551586 0.57270577755351215 nan nan nan
1.4919759456456252 0 0.27244299130551586 0.5719874184335122 nan nan nan
1.4929125381243475 0 0.27244299130551586 0.57126996036924693 nan nan nan
1.4930166294207423 0 0.27244299130551586 0.57119030665781778 nan nan nan
1.4938497185518727 0 0.27244299130551586 0.57055340223050022 nan nan nan
1.4947874872972875 0 0.27244299130551586 0.56983774288847266 nan nan nan
1.4957258447299102 0 0.27244299130551586 0.56912298121578131 nan nan nan
1.4966647912192912 0 0.27244299130551586 0.56840911608645706 nan nan nan
1.4967438650028668 0 0.27244299130551586 0.56834905895415644 nan nan nan
1.4976043271352124 0 0.27244299130551586 0.56769614637594323 nan nan nan
1.4985444528476881 0 0.27244299130551586 0.56698407096109393 nan nan nan
1.4994851687269652 0 0.27244299130551586 0.56627288872017167 nan nan nan
1.5004264751435226 0 0.27244299130551586 0.56556259853284596 nan nan nan
1.5004804054278251 0 0.27244299130551586 0.56552194434837733 nan nan nan
1.5013683724680715 0 0.27244299130551586 0.5648531992801924 nan nan nan
1.502310861071557 0 0.27244299130551586 0.56414468984468857 nan nan nan
1.5032539413251558 0 0.27244299130551586 0.56343706911021518 nan nan nan
1.5041976136002777 0 0.27244299130551586 0.56273033596205257 nan nan nan
1.5042262739246557 0 0.27244299130551586 0.56270889253881196 nan nan nan
1.5051418782685666 0 0.27244299130551586 0.56202448928687865 nan nan nan
1.506086735701899 0 0.27244299130551586 0.56131952797276841 nan nan nan
1.507032186272385 0 0.27244299130551586 0.56061545090919163 nan nan nan
1.5079782303523681 0 0.27244299130551586 0.55991225698701064 nan nan nan
1.5079814937803875 0 0.27244299130551586 0.55990983357348967 nan nan nan
1.5089248683144258 0 0.27244299130551586 0.55920994509847921 nan nan nan
1.5098721005313693 0 0.27244299130551586 0.55850851413724079 nan nan nan
1.5108199273762442 0 0.27244299130551586 0.55780796299832602 nan nan nan
1.5117460883401843 0 0.27244299130551586 0.55712469784839913 nan nan nan
1.5117683492223297 0 0.27244299130551586 0.55710829057815203 nan nan nan
1.5127173664431399 0 0.27244299130551586 0.55640949577451992 nan nan nan
1.5136669794124229 0 0.27244299130551586 0.55571157748661337 nan nan nan
1.5146171885041617 0 0.27244299130551586 0.55501453461499728 nan nan nan
1.51552008100749 0 0.27244299130551586 0.55435341610575706 nan nan nan
1.5155679940925739 0 0.27244299130551586 0.55431836606161466 nan nan nan
1.5165193965521122 0 0.27244299130551586 0.55362307072978689 nan nan nan
1.5174713962574644 0 0.27244299130551586 0.55292864752420978 nan nan nan
1.5184239935835535 0 0.27244299130551586 0.55223509535095405 nan nan nan
1.5193034952441735 0 0.27244299130551586 0.5515959194322867 nan nan nan
1.5193771889055374 0 0.27244299130551586 0.55154241311746222 nan nan nan
1.5203309825988101 0 0.27244299130551586 0.55085059973254702 nan nan nan
1.5212853750390007 0 0.27244299130551586 0.55015965410639023 nan nan nan
1.5222403666019748 0 0.27244299130551586 0.54946957515054018 nan nan nan
1.523096354570675 0 0.27244299130551586 0.54885213925750354 nan nan nan
1.5231959576638334 0 0.27244299130551586 0.5487803617779109 nan nan nan
1.5241521486009137 0 0.27244299130551586 0.54809201290277976 nan nan nan
1.5251089397897895 0 0.27244299130551586 0.54740452744078583 nan nan nan
1.5260663316072702 0 0.27244299130551586 0.54671790430892886 nan nan nan
1.5268986825661526 0 0.27244299130551586 0.54612200735201022 nan nan nan
1.5270243244304027 0 0.27244299130551586 0.54603214242556641 nan nan nan
1.52798291863647 0 0.27244299130551586 0.54534724071041318 nan nan nan
1.528942114602992 0 0.27244299130551586 0.54466319808453878 nan nan nan
1.5299019127077258 0 0.27244299130551586 0.54398001347036595 nan nan nan
1.5307105028686281 0 0.27244299130551586 0.54340545582579991 nan nan nan
1.5308623133286654 0 0.27244299130551586 0.54329768579166937 nan nan nan
1.531823316844042 0 0.27244299130551586 0.54261621397357374 nan nan nan
1.532784923632325 0 0.27244299130551586 0.54193559694255145 nan nan nan
1.5337471340722204 0 0.27244299130551586 0.54125583362642171 nan nan nan
1.534531839175135 0 0.27244299130551586 0.54070241712656797 nan nan nan
1.5347099485426727 0 0.27244299130551586 0.54057692295434889 nan nan nan
1.5356733674228633 0 0.27244299130551586 0.53989886385684049 nan nan nan
1.5366373910922129 0 0.27244299130551586 0.53922165526574506 nan nan nan
1.5376020199303793 0 0.27244299130551586 0.53854529611425139 nan nan nan
1.5383627152418642 0 0.27244299130551586 0.53801282403803286 nan nan nan
1.5385672543172593 0 0.27244299130551586 0.53786978533688601 nan nan nan
1.5395330946329882 0 0.27244299130551586 0.53719512186951224 nan nan nan
1.5404995412579392 0 0.27244299130551586 0.53652130464932812 nan nan nan
1.5414665945727251 0 0.27244299130551586 0.53584833261486464 nan nan nan
1.5422031548843134 0 0.27244299130551586 0.53533660967826391 nan nan nan
1.5424342549581973 0 0.27244299130551586 0.53517620470598426 nan nan nan
1.543402522795446 0 0.27244299130551586 0.5345049198638796 nan nan nan
1.5443713984658012 0 0.27244299130551586 0.53383447703107045 nan nan nan
1.5453408823508321 0 0.27244299130551586 0.53316487515140387 nan nan nan
1.5460531819774341 0 0.27244299130551586 0.53267370749801823 nan nan nan
1.5463109748323471 0 0.27244299130551586 0.53249611317005119 nan nan nan
1.5472816762923944 0 0.27244299130551586 0.53182819003350768 nan nan nan
1.5482529871132624 0 0.27244299130551586 0.53116110468958866 nan nan nan
1.5492249076774791 0 0.27244299130551586 0.53049485608743019 nan nan nan
1.5499128204557804 0 0.27244299130551586 0.53002405127908625 nan nan nan
1.5501974383678128 0 0.27244299130551586 0.52982944317748648 nan nan nan
1.5511705795672723 0 0.27244299130551586 0.52916486491152737 nan nan nan
1.5521443316591059 0 0.27244299130551586 0.52850112024263918 nan nan nan
1.5531186950268039 0 0.27244299130551586 0.5278382081252192 nan nan nan
1.5537820943136578 0 0.27244299130551586 0.52738757513264456 nan nan nan
1.5540936700540959 0 0.27244299130551586 0.52717612751497822 nan nan nan
1.5550692571249538 0 0.27244299130551586 0.52651487736893554 nan nan nan
1.5560454566235895 0 0.27244299130551586 0.52585445664541952 nan nan nan
1.5570222689344562 0 0.27244299130551586 0.52519486430406492 nan nan nan
1.5576610276052723 0 0.27244299130551586 0.5247642134976177 nan nan nan
1.557999694442249 0 0.27244299130551586 0.52453609930581102 nan nan nan
1.5589777335319037 0 0.27244299130551586 0.52387816061290104 nan nan nan
1.5599563865885988 0 0.27244299130551586 0.52322104718887941 nan nan nan
1.5609356539977537 0 0.27244299130551586 0.52256475799859103 nan nan nan
1.5615496444448795 0 0.27244299130551586 0.52215390113904858 nan nan nan
1.5619155361450301 0 0.27244299130551586 0.5219092920081787 nan nan nan
1.5628960334163315 0 0.27244299130551586 0.52125464818508283 nan nan nan
1.5638771461978043 0 0.27244299130551586 0.52060082549803788 nan nan nan
1.5648588748758365 0 0.27244299130551586 0.51994782291707276 nan nan nan
1.5654479690069356 0 0.27244299130551586 0.51955657314647463 nan nan nan
1.5658412198370593 0 0.27244299130551586 0.51929563941350809 nan nan nan
1.5668241814683463 0 0.27244299130551586 0.51864427395995427 nan nan nan
1.5678077601568143 0 0.27244299130551586 0.51799372553031109 nan nan nan
1.5687919562898223 0 0.27244299130551586 0.51734399309976531 nan nan nan
1.5693560255262464 0 0.27244299130551586 0.51697216493231535 nan nan nan
1.5697767702549732 0 0.27244299130551586 0.51669507564478867 nan nan nan
1.5707622024401131 0 0.27244299130551586 0.51604697214313699 nan nan nan
1.5717482532333316 0 0.27244299130551586 0.51539968157384863 nan nan nan
1.5727349230229619 0 0.27244299130551586 0.51475320291724169 nan nan nan
1.5732738382981193 0 0.27244299130551586 0.51440061223026512 nan nan nan
1.5737222121975805 0 0.27244299130551586 0.51410753515491459 nan nan nan
1.5747101211460084 0 0.27244299130551586 0.51346267726974204 nan nan nan
1.5756986502573105 0 0.27244299130551586 0.51281862824587499 nan nan nan
1.576687799920796 0 0.27244299130551586 0.51217538706873866 nan nan nan
1.5772014316785128 0 0.27244299130551586 0.51184185109369551 nan nan nan
1.5776775705260186 0 0.27244299130551586 0.51153295272503052 nan nan nan
1.5786679624627762 0 0.27244299130551586 0.51089132420271965 nan nan nan
1.5796589761211115 0 0.27244299130551586 0.51025050049104392 nan nan nan
1.5806506118913122 0 0.27244299130551586 0.50961048058050973 nan nan nan
1.581138828503051 0 0.27244299130551586 0.50929581891265663 nan nan nan
1.5811388300841895 0 0.27244299130551586 0.50929581789406519 nan nan nan
1.5811388300841898 0 0.27244299130551586 nan nan nan nan
1.5811388300841898 0 0.27244299130551586 1.0185916357881302 nan nan nan
1.5816428701639111 0 0.27244299130551586 1.0179425269257774 nan nan nan
1.5826357513296856 0 0.27244299130551586 1.0166656962624363 nan nan nan
1.5836292557796592 0 0.27244299130551586 1.0153904671595955 nan nan nan
1.5846233839051005 0 0.27244299130551586 1.0141168376083776 nan nan nan
1.5850572087199926 0 0.27244299130551586 1.013561792855862 nan nan nan
1.5856181360975232 0 0.27244299130551586 1.0128448056024257 nan nan nan
1.5866135127486878 0 0.27244299130551586 1.0115743691378989 nan nan nan
1.5876095142505997 0 0.27244299130551586 1.0103055262134699 nan nan nan
1.5886061409955112 0 0.27244299130551586 1.0090382748303213 nan nan nan
1.5889852978826897 0 0.27244299130551586 1.0085567874728478 nan nan nan
1.5896033933759206 0 0.27244299130551586 1.0077726129921434 nan nan nan
1.5906012717845723 0 0.27244299130551586 1.0065085387051302 nan nan nan
1.5915997766144574 0 0.27244299130551586 1.0052460499779774 nan nan nan
1.5925989082588139 0 0.27244299130551586 1.0039851448218768 nan nan nan
1.5929231216369117 0 0.27244299130551586 1.003576496990356 nan nan nan
1.5935986671111264 0 0.27244299130551586 1.0027258212505166 nan nan nan
1.5945990535651269 0 0.27244299130551586 1.001468077280075 nan nan nan
1.5956000680147939 0 0.27244299130551586 1.00021191092922 nan nan nan
1.5966017108543538 0 0.27244299130551586 0.99895732021910377 nan nan nan
1.5968707041069254 0 0.27244299130551586 0.99862079936530002 nan nan nan
1.5976039824782802 0 0.27244299130551586 0.99770430317336034 nan nan nan
1.5986068832812945 0 0.27244299130551586 0.99645285781810389 nan nan nan
1.5996104136583658 0 0.27244299130551586 0.99520298218192382 nan nan nan
1.6006145740047111 0 0.27244299130551586 0.99395467429588225 nan nan nan
1.6008280694767827 0 0.27244299130551586 0.9936895731572456 nan nan nan
1.6016193647157957 0 0.27244299130551586 0.99270793219351106 nan nan nan
1.6026247861873326 0 0.27244299130551586 0.99146275391080907 nan nan nan
1.603630838815284 0 0.27244299130551586 0.99021913748623824 nan nan nan
1.6046375229958603 0 0.27244299130551586 0.9889770809607209 nan nan nan
1.6047952419904685 0 0.27244299130551586 0.98878269752543635 nan nan nan
1.6056448391255203 0 0.27244299130551586 0.98773658237763684 nan nan nan
1.606652787600972 0 0.27244299130551586 0.98649763978282035 nan nan nan
1.6076613688191728 0 0.27244299130551586 0.98526025122455585 nan nan nan
1.6086705831773285 0 0.27244299130551586 0.98402441475357749 nan nan nan
1.6087722459520488 0 0.27244299130551586 0.9839000522258321 nan nan nan
1.6096804310728947 0 0.27244299130551586 0.98279012842306335 nan nan nan
1.6106909129035767 0 0.27244299130551586 0.98155739028863298 nan nan nan
1.611702029067329 0 0.27244299130551586 0.98032619840834612 nan nan nan
1.6127137799623563 0 0.27244299130551586 0.9790965508426972 nan nan nan
1.6127591057258204 0 0.27244299130551586 0.97904151760816172 nan nan nan
1.6137261659871129 0 0.27244299130551586 0.97786844565461428 nan nan nan
1.6147391875403034 0 0.27244299130551586 0.97664188090945514 nan nan nan
1.6157528450208831 0 0.27244299130551586 0.97541685467500316 nan nan nan
1.6167558457364595 0 0.27244299130551586 0.97420697461299144 nan nan nan
1.6167671388280569 0 0.27244299130551586 0.97419336502146614 nan nan nan
1.617782069361281 0 0.27244299130551586 0.9729714100214728 nan nan nan
1.6187976370202626 0 0.27244299130551586 0.97175098775006818 nan nan nan
1.6198138422049584 0 0.27244299130551586 0.97053209628471337 nan nan nan
1.6207624904691713 0 0.27244299130551586 0.969396304768808 nan nan nan
1.6208306853155778 0 0.27244299130551586 0.96931473370527999 nan nan nan
1.6218481667525804 0 0.27244299130551586 0.96809889809404881 nan nan nan
1.6228662869166777 0 0.27244299130551586 0.96688458753570472 nan nan nan
1.6238850462088328 0 0.27244299130551586 0.96567180011733633 nan nan nan
1.6247790644698406 0 0.27244299130551586 0.96460939018911451 nan nan nan
1.6249044450302601 0 0.27244299130551586 0.96446053392843112 nan nan nan
1.625924483782426 0 0.27244299130551586 0.96325078706087319 nan nan nan
1.6269451628670488 0 0.27244299130551586 0.96204255760894053 nan nan nan
1.6279664826860998 0 0.27244299130551586 0.96083584366929986 nan nan nan
1.6288055923451816 0 0.27244299130551586 0.95984611356954164 nan nan nan
1.6289884436418014 0 0.27244299130551586 0.95963064334100678 nan nan nan
1.6300110461366295 0 0.27244299130551586 0.95842695472550099 nan nan nan
1.631034290573312 0 0.27244299130551586 0.95722477592660327 nan nan nan
1.6320581773548297 0 0.27244299130551586 0.95602410505051361 nan nan nan
1.6328420987628891 0 0.27244299130551586 0.95510635818497391 nan nan nan
1.6330827068844169 0 0.27244299130551586 0.95482494020580644 nan nan nan
1.6341078795655606 0 0.27244299130551586 0.95362727950342929 nan nan nan
1.6351336958020013 0 0.27244299130551586 0.95243112105669836 nan nan nan
1.6361601559977326 0 0.27244299130551586 0.95123646298129738 nan nan nan
1.6368886084517893 0 0.27244299130551586 0.9503900078866877 nan nan nan
1.6371872605570017 0 0.27244299130551586 0.95004330339527376 nan nan nan
1.6382150098843102 0 0.27244299130551586 0.94885164041903436 nan nan nan
1.6392434043844131 0 0.27244299130551586 0.94766147217534424 nan nan nan
1.6402724444623193 0 0.27244299130551586 0.9464727967893235 nan nan nan
1.6409451462019911 0 0.27244299130551586 0.94569694709950758 nan nan nan
1.6413021305232929 0 0.27244299130551586 0.945285612388443 nan nan nan
1.6423324629728513 0 0.27244299130551586 0.9440999171025235 nan nan nan
1.6433634422167669 0 0.27244299130551586 0.94291570906373068 nan nan nan
1.6443950686610667 0 0.27244299130551586 0.94173298640657399 nan nan nan
1.6450117368650385 0 0.27244299130551586 0.94102706081897136 nan nan nan
1.6454273427120332 0 0.27244299130551586 0.94055174726790125 nan nan nan
1.646460264776203 0 0.27244299130551586 0.93937198978689951 nan nan nan
1.647493835260369 0 0.27244299130551586 0.93819371210508717 nan nan nan
1.6485280545715781 0 0.27244299130551586 0.93701691236631679 nan nan nan
1.6490884053540626 0 0.27244299130551586 0.93638023460851383 nan nan nan
1.649562923117134 0 0.27244299130551586 0.93584158871676659 nan nan nan
1.6505984413045951 0 0.27244299130551586 0.93466773930494174 nan nan nan
1.6516346095417767 0 0.27244299130551586 0.93349536228166829 nan nan nan
1.6526714282367487 0 0.27244299130551586 0.93232445580009382 nan nan nan
1.6531751766439344 0 0.27244299130551586 0.93175635459666073 nan nan nan
1.6537088977978391 0 0.27244299130551586 0.93115501801567968 nan nan nan
1.6547470186336299 0 0.27244299130551586 0.92998704708620394 nan nan nan
1.6557857911529617 0 0.27244299130551586 0.92882054117175317 nan nan nan
1.6568252157649301 0 0.27244299130551586 0.92765549843472284 nan nan nan
1.6572720757714172 0 0.27244299130551586 0.92715530747424102 nan nan nan
1.6578652928788888 0 0.27244299130551586 0.92649191703981282 nan nan nan
1.6589060229044479 0 0.27244299130551586 0.92532979515402525 nan nan nan
1.6599474062514745 0 0.27244299130551586 0.92416913094666164 nan nan nan
1.6609894433300931 0 0.27244299130551586 0.92300992258931969 nan nan nan
1.6613791278353205 0 0.27244299130551586 0.9225769804916073 nan nan nan
1.6620321345506859 0 0.27244299130551586 0.92185216825589034 nan nan nan
1.6630754803238921 0 0.27244299130551586 0.92069586612255561 nan nan nan
1.6641194810606097 0 0.27244299130551586 0.9195410143677839 nan nan nan
1.6651641371719936 0 0.27244299130551586 0.91838761117233003 nan nan nan
1.6654963579966544 0 0.27244299130551586 0.91802126145587359 nan nan nan
1.6662094490694579 0 0.27244299130551586 0.91723565471922919 nan nan nan
1.6672554171646736 0 0.27244299130551586 0.9160851431937973 nan nan nan
1.6683020418695711 0 0.27244299130551586 0.91493607478362515 nan nan nan
1.669349323596339 0 0.27244299130551586 0.9137884476785777 nan nan nan
1.6696237914787817 0 0.27244299130551586 0.91348803872816831 nan nan nan
1.6703972627574251 0 0.27244299130551586 0.91264226007078941 nan nan nan
1.6714458597655359 0 0.27244299130551586 0.91149751015466318 nan nan nan
1.6724951150336365 0 0.27244299130551586 0.91035419612686674 nan nan nan
1.6735450289749518 0 0.27244299130551586 0.90921231618632958 nan nan nan
1.6737614535675753 0 0.27244299130551586 0.90897720122089443 nan nan nan
1.6745956020029658 0 0.27244299130551586 0.90807186853424071 nan nan nan
1.6756468345314224 0 0.27244299130551586 0.90693285137404434 nan nan nan
1.676698726974325 0 0.27244299130551586 0.90579526291143897 nan nan nan
1.6777512797459371 0 0.27244299130551586 0.90465910135437388 nan nan nan
1.6779093696115701 0 0.27244299130551586 0.9044886383950117 nan nan nan
1.6788044932607815 0 0.27244299130551586 0.90352436491304611 nan nan nan
1.6798583679336421 0 0.27244299130551586 0.90239105179989743 nan nan nan
1.680912904179563 0 0.27244299130551586 0.9012591602296115 nan nan nan
1.6819681024138486 0 0.27244299130551586 0.90012868841911176 nan nan nan
1.6820675650221204 0 0.27244299130551586 0.9000222402573248 nan nan nan
1.683023963052064 0 0.27244299130551586 0.89899963458755872 nan nan nan
1.6840804865100361 0 0.27244299130551586 0.89787199695634479 nan nan nan
1.6851376732038508 0 0.27244299130551586 0.89674577374909603 nan nan nan
1.6861955235498571 0 0.27244299130551586 0.89562096319166484 nan nan nan
1.6862360652735553 0 0.27244299130551586 0.89557789735778814 nan nan nan
1.6872540379646648 0 0.27244299130551586 0.89449756351212883 nan nan nan
1.6883132168651447 0 0.27244299130551586 0.89337557294078929 nan nan nan
1.6893730606684303 0 0.27244299130551586 0.89225498971016637 nan nan nan
1.6904148959033338 0 0.27244299130551586 0.89115550078682548 nan nan nan
1.6904335697919159 0 0.27244299130551586 0.89113581205499759 nan nan nan
1.6914947446532584 0 0.27244299130551586 0.89001803821223502 nan nan nan
1.6925565856703768 0 0.27244299130551586 0.88890166642104163 nan nan nan
1.6936190932614525 0 0.27244299130551586 0.88778669492278894 nan nan nan
1.6946040825122022 0 0.27244299130551586 0.88675494217265993 nan nan nan
1.6946822678449294 0 0.27244299130551586 0.88667312196105486 nan nan nan
1.6957461098395139 0 0.27244299130551586 0.88556094578162015 nan nan nan
1.6968106196641755 0 0.27244299130551586 0.88445016463246606 nan nan nan
1.6978757977381462 0 0.27244299130551586 0.88334077676377121 nan nan nan
1.6988036507643502 0 0.27244299130551586 0.88237611367865809 nan nan nan
1.698941644480922 0 0.27244299130551586 0.88223278042790954 nan nan nan
1.7000081603122617 0 0.27244299130551586 0.88112617387944636 nan nan nan
1.7010753456521874 0 0.27244299130551586 0.88002095537513714 nan nan nan
1.7021432009209858 0 0.27244299130551586 0.8789171231739229 nan nan nan
1.7030136263875688 0 0.27244299130551586 0.87801890800068827 nan nan nan
1.7032117265392062 0 0.27244299130551586 0.87781467553692982 nan nan nan
1.7042809229276628 0 0.27244299130551586 0.87671361072746412 nan nan nan
1.7053507905074334 0 0.27244299130551586 0.87561392701101093 nan nan nan
1.7064213296998607 0 0.27244299130551586 0.87451562265523097 nan nan nan
1.7072340351734074 0 0.27244299130551586 0.87368321836449003 nan nan nan
1.7074925409265518 0 0.27244299130551586 0.87341869592995758 nan nan nan
1.7085644246093776 0 0.27244299130551586 0.87232314510719466 nan nan nan
1.709636981170475 0 0.27244299130551586 0.87122896846111342 nan nan nan
1.7107102110322452 0 0.27244299130551586 0.87013616426804985 nan nan nan
1.7114649029773323 0 0.27244299130551586 0.86936893852305808 nan nan nan
1.7117841146173549 0 0.27244299130551586 0.8690447308065018 nan nan nan
1.7128586923487361 0 0.27244299130551586 0.86795466635712648 nan nan nan
1.713933944649586 0 0.27244299130551586 0.86686596920273795 nan nan nan
1.7150098719433675 0 0.27244299130551586 0.86577863762830476 nan nan nan
1.7157062557188849 0 0.27244299130551586 0.86507596275403942 nan nan nan
1.7160864746538098 0 0.27244299130551586 0.86469266992094473 nan nan nan
1.7171637532049076 0 0.27244299130551586 0.86360806436992632 nan nan nan
1.718241708020922 0 0.27244299130551586 0.86252481926666258 nan nan nan
1.7193203395263803 0 0.27244299130551586 0.86144293290471008 nan nan nan
1.7199581193818398 0 0.27244299130551586 0.86080418585714114 nan nan nan
1.7203996481460768 0 0.27244299130551586 0.86036240357976523 nan nan nan
1.7214796343050713 0 0.27244299130551586 0.85928322958966386 nan nan nan
1.7225602984286916 0 0.27244299130551586 0.85820540923437472 nan nan nan
1.7236416409425321 0 0.27244299130551586 0.85712894081600055 nan nan nan
1.7242205200143652 0 0.27244299130551586 0.85655350315155421 nan nan nan
1.7247236622724544 0 0.27244299130551586 0.85605382263877261 nan nan nan
1.7258063628445874 0 0.27244299130551586 0.85498005300905 nan nan nan
1.7268897430853269 0 0.27244299130551586 0.85390763023531668 nan nan nan
1.7279738034213377 0 0.27244299130551586 0.85283655262817681 nan nan nan
1.7284934837291817 0 0.27244299130551586 0.85232381047338612 nan nan nan
1.7290585442795512 0 0.27244299130551586 0.85176681850035485 nan nan nan
1.7301439660871676 0 0.27244299130551586 0.85069842616669111 nan nan nan
1.7312300692716549 0 0.27244299130551586 0.84963137394413957 nan nan nan
1.7323168542607497 0 0.27244299130551586 0.8485656601517656 nan nan nan
1.7327770367037221 0 0.27244299130551586 0.84811500417311048 nan nan nan
1.7334043214824564 0 0.27244299130551586 0.84750128311074313 nan nan nan
1.7344924713650489 0 0.27244299130551586 0.84643824114435162 nan nan nan
1.7355813043370698 0 0.27244299130551586 0.84537653257797341 nan nan nan
1.7366708208273305 0 0.27244299130551586 0.84431615573909191 nan nan nan
1.7370712051802928 0 0.27244299130551586 0.84392698111302511 nan nan nan
1.7377610212649115 0 0.27244299130551586 0.843257108957288 nan nan nan
1.7388519060791634 0 0.27244299130551586 0.84219939056423798 nan nan nan
1.739943475699705 0 0.27244299130551586 0.8411429988937108 nan nan nan
1.7410357305564261 0 0.27244299130551586 0.84008793228156542 nan nan nan
1.7413760154662334 0 0.27244299130551586 0.8397596386647268 nan nan nan
1.7421286710794854 0 0.27244299130551586 0.83903418906574823 nan nan nan
1.7432222976993124 0 0.27244299130551586 0.83798176758628973 nan nan nan
1.7443166108466066 0 0.27244299130551586 0.83693066618530332 nan nan nan
1.745411610952337 0 0.27244299130551586 0.83588088320698228 nan nan nan
1.7456914939340786 0 0.27244299130551586 0.83561287470659396 nan nan nan
1.7465072984477445 0 0.27244299130551586 0.83483241699759525 nan nan nan
1.7476036737643397 0 0.27244299130551586 0.83378526590548718 nan nan nan
1.7487007373339047 0 0.27244299130551586 0.83273942828107295 nan nan nan
1.7497984895884926 0 0.27244299130551586 0.83169490247683753 nan nan nan
1.7500176670217193 0 0.27244299130551586 0.83148658762128613 nan nan nan
1.7508969309604272 0 0.27244299130551586 0.83065168684733204 nan nan nan
1.7519960618823041 0 0.27244299130551586 0.82960977974917238 nan nan nan
1.7530958827869902 0 0.27244299130551586 0.82856917954103426 nan nan nan
1.7541963941076248 0 0.27244299130551586 0.8275298845836534 nan nan nan
1.7543545612325648 0 0.27244299130551586 0.82738067629325285 nan nan nan
1.7552975962776183 0 0.27244299130551586 0.8264918932398212 nan nan nan
1.7563994897306536 0 0.27244299130551586 0.82545520387438265 nan nan nan
1.7575020749006858 0 0.27244299130551586 0.82441981485423388 nan nan nan
1.7586053522219423 0 0.27244299130551586 0.82338572454831938 nan nan nan
1.7587022031357056 0 0.27244299130551586 0.82329504010625554 nan nan nan
1.7597093221289228 0 0.27244299130551586 0.82235293132762965 nan nan nan
1.7608139850564009 0 0.27244299130551586 0.82132143356519838 nan nan nan
1.7619193414394216 0 0.27244299130551586 0.82029122963609979 nan nan nan
1.7630253917133043 0 0.27244299130551586 0.81926231791744664 nan nan nan
1.7630606193660749 0 0.27244299130551586 0.81922957894090265 nan nan nan
1.7641321363136409 0 0.27244299130551586 0.81823469678838723 nan nan nan
1.7652395756762969 0 0.27244299130551586 0.8172083646301026 nan nan nan
1.7663477102374112 0 0.27244299130551586 0.81618331982580539 nan nan nan
1.7674298366246135 0 0.27244299130551586 0.81518419317219626 nan nan nan
1.7674565404333973 0 0.27244299130551586 0.81515956076073481 nan nan nan
1.768566066700942 0 0.27244299130551586 0.81413708582215605 nan nan nan
1.7696762894770064 0 0.27244299130551586 0.8131158933993573 nan nan nan
1.7707872091988255 0 0.27244299130551586 0.8120959818836474 nan nan nan
1.7718098816784318 0 0.27244299130551586 0.81115878366708938 nan nan nan
1.7718988263039093 0 0.27244299130551586 0.81107734966835254 nan nan nan
1.7730111412300422 0 0.27244299130551586 0.81005999514881444 nan nan nan
1.7741241544152839 0 0.27244299130551586 0.80904391672238707 nan nan nan
1.7752378662979684 0 0.27244299130551586 0.8080291127884357 nan nan nan
1.7762007813609748 0 0.27244299130551586 0.80715325178205843 nan nan nan
1.7763522773167055 0 0.27244299130551586 0.80701558174833199 nan nan nan
1.7774673879103793 0 0.27244299130551586 0.80600332200545421 nan nan nan
1.7785831985181506 0 0.27244299130551586 0.80499233196518205 nan nan nan
1.7796997095794556 0 0.27244299130551586 0.80398261003489568 nan nan nan
1.780602562572186 0 0.27244299130551586 0.80316749936068521 nan nan nan
1.7808169215340055 0 0.27244299130551586 0.80297415462397415 nan nan nan
1.7819348348217887 0 0.27244299130551586 0.80196696414378987 nan nan nan
1.7830534498830695 0 0.27244299130551586 0.80096103700770871 nan nan nan
1.7841727671583876 0 0.27244299130551586 0.79995637163108702 nan nan nan
1.7850152522786722 0 0.27244299130551586 0.79920142873125111 nan nan nan
1.7852927870885607 0 0.27244299130551586 0.79895296643126856 nan nan nan
1.7864135101146821 0 0.27244299130551586 0.79795081982758187 nan nan nan
1.7875349366781226 0 0.27244299130551586 0.79694993024133876 nan nan nan
1.7886570672205302 0 0.27244299130551586 0.79595029609583046 nan nan nan
1.7894388775138697 0 0.27244299130551586 0.79525494270434383 nan nan nan
1.7897799021838294 0 0.27244299130551586 0.79495191581632685 nan nan nan
1.7909034420102228 0 0.27244299130551586 0.79395478783007245 nan nan nan
1.7920276871421903 0 0.27244299130551586 0.79295891056628476 nan nan nan
1.7931526380224896 0 0.27244299130551586 0.79196428245615136 nan nan nan
1.7938734653782076 0 0.27244299130551586 0.79132794457047695 nan nan nan
1.7942782950941565 0 0.27244299130551586 0.79097090193282771 nan nan nan
1.795404658800505 0 0.27244299130551586 0.78997876743143414 nan nan nan
1.7965317295851269 0 0.27244299130551586 0.78898787738905496 nan nan nan
1.7976595078918927 0 0.27244299130551586 0.78799823024473414 nan nan nan
1.798319043039277 0 0.27244299130551586 0.78742033809771761 nan nan nan
1.7987879941649514 0 0.27244299130551586 0.78700982443947365 nan nan nan
1.7999171888487318 0 0.27244299130551586 0.78602265841623054 nan nan nan
1.80104709238794 0 0.27244299130551586 0.7850367306199163 nan nan nan
1.8021777052275629 0 0.27244299130551586 0.78405203949739077 nan nan nan
1.8027756359292191 0 0.27244299130551586 0.78353202909639486 nan nan nan
1.8027756377319943 0 0.27244299130551586 0.78353202752933127 nan nan nan
1.8027756377319946 0 0.27244299130551586 nan nan nan nan
1.8027756377319946 0 0.27244299130551586 0.88147353097049741 nan nan nan
1.8033090278128656 0 0.27244299130551586 0.8809521564346473 nan nan nan
1.8044410605893932 0 0.27244299130551586 0.87984715620475284 nan nan nan
1.8055738040029705 0 0.27244299130551586 0.8787435420041666 nan nan nan
1.8067072584997019 0 0.27244299130551586 0.87764131209435781 nan nan nan
1.807237426051796 0 0.27244299130551586 0.8771264614277513 nan nan nan
1.8078414245259726 0 0.27244299130551586 0.87654046473897551 nan nan nan
1.8089763025284467 0 0.27244299130551586 0.87544099820384802 nan nan nan
1.8101118929540696 0 0.27244299130551586 0.87434291075697779 nan nan nan
1.8112481962500675 0 0.27244299130551586 0.87324620066853986 nan nan nan
1.8117102570962687 0 0.27244299130551586 0.87280082986691321 nan nan nan
1.8123852128639466 0 0.27244299130551586 0.87215086621087934 nan nan nan
1.8135229432434947 0 0.27244299130551586 0.87105690565850824 nan nan nan
1.8146613878367803 0 0.27244299130551586 0.86996431728810297 nan nan nan
1.8158005470921532 0 0.27244299130551586 0.86887309937850155 nan nan nan
1.8161941581956569 0 0.27244299130551586 0.86849653056456122 nan nan nan
1.8169404214582445 0 0.27244299130551586 0.86778325021070124 nan nan nan
1.8180810113839674 0 0.27244299130551586 0.86669476806785462 nan nan nan
1.8192223173185167 0 0.27244299130551586 0.86560765123526828 nan nan nan
1.8203643397113689 0 0.27244299130551586 0.8645218980003998 nan nan nan
1.8206891567478471 0 0.27244299130551586 0.86421345831865826 nan nan nan
1.8215070790122836 0 0.27244299130551586 0.8634375066528539 nan nan nan
1.822650535671301 0 0.27244299130551586 0.86235447548438249 nan nan nan
1.8237947101387455 0 0.27244299130551586 0.86127280278887841 nan nan nan
1.8249396028652232 0 0.27244299130551586 0.86019248686237548 nan nan nan
1.8251952802185343 0 0.27244299130551586 0.85995150844598067 nan nan nan
1.8260852143016237 0 0.27244299130551586 0.85911352600304425 nan nan nan
1.8272315448991194 0 0.27244299130551586 0.8580359185111901 nan nan nan
1.8283785951091656 0 0.27244299130551586 0.85695966268925117 nan nan nan
1.8295263653835014 0 0.27244299130551586 0.85588475684179355 nan nan nan
1.8297125561413892 0 0.27244299130551586 0.85571057677956019 nan nan nan
1.8306748561741495 0 0.27244299130551586 0.85481119927551108 nan nan nan
1.8318240679334161 0 0.27244299130551586 0.85373898829922068 nan nan nan
1.8329740011138913 0 0.27244299130551586 0.85266812222386146 nan nan nan
1.8341246561684501 0 0.27244299130551586 0.85159859936249005 nan nan nan
1.8342410121182273 0 0.27244299130551586 0.85149055966613818 nan nan nan
1.8352760335502505 0 0.27244299130551586 0.85053041803028029 nan nan nan
1.8364281337127357 0 0.27244299130551586 0.84946357654451887 nan nan nan
1.8375809571096338 0 0.27244299130551586 0.84839807322460248 nan nan nan
1.8387345041949572 0 0.27244299130551586 0.84733390639203643 nan nan nan
1.8387806758191783 0 0.27244299130551586 0.84729135396363064 nan nan nan
1.8398887754230038 0 0.27244299130551586 0.84627107437043159 nan nan nan
1.8410437712483563 0 0.27244299130551586 0.84520957548550113 nan nan nan
1.8421994921258826 0 0.27244299130551586 0.84414940806505867 nan nan nan
1.8433315749828523 0 0.27244299130551586 0.84311285703861016 nan nan nan
1.8433559385107368 0 0.27244299130551586 0.84309057043901514 nan nan nan
1.8445131108583581 0 0.27244299130551586 0.84203306093937635 nan nan nan
1.8456710096244719 0 0.27244299130551586 0.84097687790024012 nan nan nan
1.8468296352650899 0 0.27244299130551586 0.83992201965779389 nan nan nan
1.8478937374165134 0 0.27244299130551586 0.83895496676379366 nan nan nan
1.8479889882365097 0 0.27244299130551586 0.83886848455031238 nan nan nan
1.8491490689953152 0 0.27244299130551586 0.83781627091815458 nan nan nan
1.8503098779983771 0 0.27244299130551586 0.83676537710376109 nan nan nan
1.8514714157028533 0 0.27244299130551586 0.83571580145165136 nan nan nan
1.8524671909962456 0 0.27244299130551586 0.83481758151555008 nan nan nan
1.8526336825661882 0 0.27244299130551586 0.83466754230842166 nan nan nan
1.8537966790461138 0 0.27244299130551586 0.83362059802274202 nan nan nan
1.8549604056006486 0 0.27244299130551586 0.83257496694535416 nan nan nan
1.8561248626880995 0 0.27244299130551586 0.83153064742906813 nan nan nan
1.8570519636671261 0 0.27244299130551586 0.83070060017141412 nan nan nan
1.8572900507670607 0 0.27244299130551586 0.83048763782876023 nan nan nan
1.8584559702964143 0 0.27244299130551586 0.82944593650136988 nan nan nan
1.8596226217353309 0 0.27244299130551586 0.82840554180589798 nan nan nan
1.8607900055432687 0 0.27244299130551586 0.82736645210340365 nan nan nan
1.8616480834433944 0 0.27244299130551586 0.82660392210761513 nan nan nan
1.8619581221799746 0 0.27244299130551586 0.82632866575700159 nan nan nan
1.8631269721054839 0 0.27244299130551586 0.82529218113186009 nan nan nan
1.8642965557801212 0 0.27244299130551586 0.82425699659519736 nan nan nan
1.8654668736644997 0 0.27244299130551586 0.82322311051628028 nan nan nan
1.8662555784086239 0 0.27244299130551586 0.82252744719661908 nan nan nan
1.8666379262195218 0 0.27244299130551586 0.82219052126642067 nan nan nan
1.8678097139063794 0 0.27244299130551586 0.82115922721897394 nan nan nan
1.8689822371865537 0 0.27244299130551586 0.82012922674933508 nan nan nan
1.8701554965218152 0 0.27244299130551586 0.81910051823493757 nan nan nan
1.870874476715894 0 0.27244299130551586 0.81847107580467893 nan nan nan
1.8713294923742252 0 0.27244299130551586 0.81807310005524969 nan nan nan
1.8725042252061346 0 0.27244299130551586 0.81704697059177223 nan nan nan
1.8736796954801846 0 0.27244299130551586 0.81602212822803655 nan nan nan
1.8748559036593067 0 0.27244299130551586 0.8149985713496013 nan nan nan
1.8755048065879616 0 0.27244299130551586 0.81443470878940172 nan nan nan
1.8760328502067227 0 0.27244299130551586 0.81397629834405028 nan nan nan
1.8772105355859459 0 0.27244299130551586 0.81295530760099011 nan nan nan
1.8783889602607802 0 0.27244299130551586 0.81193559751204658 nan nan nan
1.8795681246953209 0 0.27244299130551586 0.8109171664708632 nan nan nan
1.8801465963174331 0 0.27244299130551586 0.81041824749732438 nan nan nan
1.8807480293539542 0 0.27244299130551586 0.80990001287309876 nan nan nan
1.8819286747013579 0 0.27244299130551586 0.80888413511642432 nan nan nan
1.8831100612025018 0 0.27244299130551586 0.80786953160052066 nan nan nan
1.8842921893226474 0 0.27244299130551586 0.80685620072707553 nan nan nan
1.8847998742669385 0 0.27244299130551586 0.80642159376150258 nan nan nan
1.8854750595273484 0 0.27244299130551586 0.80584414089978196 nan nan nan
1.8866586722824505 0 0.27244299130551586 0.80483335052433513 nan nan nan
1.8878430280540925 0 0.27244299130551586 0.80382382800842955 nan nan nan
1.8890281273087046 0 0.27244299130551586 0.80281557176175811 nan nan nan
1.889464668869304 0 0.27244299130551586 0.80244464989911113 nan nan nan
1.890213970513011 0 0.27244299130551586 0.80180858019600731 nan nan nan
1.8914005581340281 0 0.27244299130551586 0.80080285172485655 nan nan nan
1.8925878906390659 0 0.27244299130551586 0.7997983847639748 nan nan nan
1.8937759684957276 0 0.27244299130551586 0.79879517773101827 nan nan nan
1.8941410086277248 0 0.27244299130551586 0.79848731870905776 nan nan nan
1.8949647921719102 0 0.27244299130551586 0.79779322904562799 nan nan nan
1.8961543621358037 0 0.27244299130551586 0.79679253712942755 nan nan nan
1.897344678855893 0 0.27244299130551586 0.79579310040601947 nan nan nan
1.8985357428009564 0 0.27244299130551586 0.7947949173009845 nan nan nan
1.8988289221159416 0 0.27244299130551586 0.79454950346960584 nan nan nan
1.8997275544400665 0 0.27244299130551586 0.79379798624187803 nan nan nan
1.9009201142425909 0 0.27244299130551586 0.7928023056582274 nan nan nan
1.9021134226781913 0 0.27244299130551586 0.7918078739815303 nan nan nan
1.9033074802168242 0 0.27244299130551586 0.79081468964525159 nan nan nan
1.903528437978413 0 0.27244299130551586 0.7906311079360111 nan nan nan
1.9045022873287416 0 0.27244299130551586 0.78982275108482092 nan nan nan
1.9056978444844903 0 0.27244299130551586 0.78883205673763113 nan nan nan
1.9068941521549125 0 0.27244299130551586 0.78784260504303416 nan nan nan
1.9080912108111467 0 0.27244299130551586 0.78685439444233973 nan nan nan
1.9082395849304912 0 0.27244299130551586 0.78673203633816946 nan nan nan
1.9092890209246258 0 0.27244299130551586 0.78586742337881321 nan nan nan
1.9104875829670798 0 0.27244299130551586 0.78488169029767219 nan nan nan
1.9116868974105341 0 0.27244299130551586 0.78389719364608446 nan nan nan
1.912886964727311 0 0.27244299130551586 0.78291393187316582 nan nan nan
1.9129623917585987 0 0.27244299130551586 0.78285219337827561 nan nan nan
1.9140877853900293 0 0.27244299130551586 0.78193190342997665 nan nan nan
1.9152893598716039 0 0.27244299130551586 0.78095110676952129 nan nan nan
1.9164916886452465 0 0.27244299130551586 0.77997154034674399 nan nan nan
1.9176947721844668 0 0.27244299130551586 0.77899320261852689 nan nan nan
1.9176968873204012 0 0.27244299130551586 0.77899148422849596 nan nan nan
1.9188986109630712 0 0.27244299130551586 0.77801609204368771 nan nan nan
1.9201032054551634 0 0.27244299130551586 0.77704020708297727 nan nan nan
1.9213085561351451 0 0.27244299130551586 0.77606554619907764 nan nan nan
1.9224431005449878 0 0.27244299130551586 0.77514981452864695 nan nan nan
1.922514663477715 0 0.27244299130551586 0.77509210785659843 nan nan nan
1.923721527957871 0 0.27244299130551586 0.77411989052207564 nan nan nan
1.924929150050908 0 0.27244299130551586 0.77314889266396858 nan nan nan
1.9261375302324202 0 0.27244299130551586 0.77217911275265783 nan nan nan
1.9272010604330447 0 0.27244299130551586 0.77132709038389236 nan nan nan
1.9273466689782999 0 0.27244299130551586 0.77121054926044186 nan nan nan
1.9285565667647382 0 0.27244299130551586 0.77024320066153629 nan nan nan
1.9297672240682249 0 0.27244299130551586 0.7692770654320702 nan nan nan
1.9309786413655494 0 0.27244299130551586 0.76831214205008391 nan nan nan
1.9319707960570334 0 0.27244299130551586 0.76752321836244763 nan nan nan
1.9321908191338 0 0.27244299130551586 0.76734842899552724 nan nan nan
1.9334037578503649 0 0.27244299130551586 0.76638592475025591 nan nan nan
1.9346174579929318 0 0.27244299130551586 0.76542462779803044 nan nan nan
1.9358319200394878 0 0.27244299130551586 0.76446453662451352 nan nan nan
1.936752336561369 0 0.27244299130551586 0.76373810549329491 nan nan nan
1.9370471444683206 0 0.27244299130551586 0.76350564971726642 nan nan nan
1.9382631317580181 0 0.27244299130551586 0.76254796556574822 nan nan nan
1.9394798823874688 0 0.27244299130551586 0.76159148266131216 nan nan nan
1.940697396835861 0 0.27244299130551586 0.76063619949720462 nan nan nan
1.9415457111625976 0 0.27244299130551586 0.75997165926391219 nan nan nan
1.9419156755826852 0 0.27244299130551586 0.75968211456856061 nan nan nan
1.9431347191077311 0 0.27244299130551586 0.75872922637240436 nan nan nan
1.9443545278910912 0 0.27244299130551586 0.7577775334076442 nan nan nan
1.9455751024131587 0 0.27244299130551586 0.75682703417507158 nan nan nan
1.9463509491495743 0 0.27244299130551586 0.75622378761801146 nan nan nan
1.9467964431546283 0 0.27244299130551586 0.75587772717735846 nan nan nan
1.9480185505964964 0 0.27244299130551586 0.75492961091905531 nan nan nan
1.9492414252200623 0 0.27244299130551586 0.75398268390658729 nan nan nan
1.9504650675069257 0 0.27244299130551586 0.75303694464825455 nan nan nan
1.9511680798836437 0 0.27244299130551586 0.75249439895328862 nan nan nan
1.9516894779389902 0 0.27244299130551586 0.75209239165422681 nan nan nan
1.9529146569984608 0 0.27244299130551586 0.75114902343654399 nan nan nan
1.9541406051678463 0 0.27244299130551586 0.75020683850911085 nan nan nan
1.9553673229299575 0 0.27244299130551586 0.7492658353876972 nan nan nan
1.9559971327988179 0 0.27244299130551586 0.74878340211918593 nan nan nan
1.9565948107679088 0 0.27244299130551586 0.74832601258993459 nan nan nan
1.9578230691651173 0 0.27244299130551586 0.7473873686353133 nan nan nan
1.9590520986053042 0 0.27244299130551586 0.74644990204518136 nan nan nan
1.960281899572494 0 0.27244299130551586 0.74551361134274086 nan nan nan
1.9608381374019568 0 0.27244299130551586 0.74509070641466202 nan nan nan
1.9615124725510151 0 0.27244299130551586 0.74457849505304674 nan nan nan
1.9627438180255006 0 0.27244299130551586 0.74364455170300359 nan nan nan
1.9639759364808862 0 0.27244299130551586 0.74271177982136449 nan nan nan
1.9652088284024134 0 0.27244299130551586 0.74178017793872719 nan nan nan
1.9656911232729488 0 0.27244299130551586 0.74141622158597709 nan nan nan
1.9664424942756282 0 0.27244299130551586 0.74084974458753294 nan nan nan
1.9676769345863812 0 0.27244299130551586 0.73992047830206309 nan nan nan
1.9689121498208275 0 0.27244299130551586 0.73899237761843872 nan nan nan
1.9701481404654284 0 0.27244299130551586 0.7380654410746158 nan nan nan
1.9705561200648904 0 0.27244299130551586 0.73775985782448572 nan nan nan
1.9713849070069493 0 0.27244299130551586 0.7371396672103856 nan nan nan
1.9726224499324625 0 0.27244299130551586 0.73621505456736935 nan nan nan
1.9738607697293451 0 0.27244299130551586 0.73529160168901886 nan nan nan
1.9750998668852804 0 0.27244299130551586 0.7343693071206121 nan nan nan
1.9754331575042692 0 0.27244299130551586 0.73412152576444267 nan nan nan
1.9763397418882582 0 0.27244299130551586 0.73344816940925228 nan nan nan
1.9775803952265747 0 0.27244299130551586 0.73252818710386447 nan nan nan
1.9788218273888314 0 0.27244299130551586 0.73160935875519473 nan nan nan
1.9800640388639379 0 0.27244299130551586 0.73069168291580611 nan nan nan
1.9803222653911439 0 0.27244299130551586 0.73050113648081738 nan nan nan
1.9813070301411102 0 0.27244299130551586 0.72977515814007754 nan nan nan
1.9825508017098716 0 0.27244299130551586 0.72885978298420095 nan nan nan
1.9837953540600526 0 0.27244299130551586 0.72794555600617972 nan nan nan
1.9850406876817905 0 0.27244299130551586 0.72703247576582619 nan nan nan
1.9852234735993277 0 0.27244299130551586 0.72689860148712193 nan nan nan
1.9862868030655316 0 0.27244299130551586 0.72612054082475808 nan nan nan
1.9875337007020291 0 0.27244299130551586 0.7252097497463984 nan nan nan
1.9887813810823445 0 0.27244299130551586 0.72430010109597154 nan nan nan
1.9900298446978479 0 0.27244299130551586 0.72339159344050141 nan nan nan
1.9901368120765686 0 0.27244299130551586 0.72331383273324878 nan nan nan
1.9912790920402177 0 0.27244299130551586 0.72248422534880996 nan nan nan
1.9925291236014402 0 0.27244299130551586 0.7215779953915139 nan nan nan
1.9937799398738116 0 0.27244299130551586 0.72067290214102298 nan nan nan
1.9950315413499367 0 0.27244299130551586 0.71976894417153758 nan nan nan
1.9950623108447358 0 0.27244299130551586 0.71974674260331617 nan nan nan
1.9962839285227296 0 0.27244299130551586 0.71886612005904627 nan nan nan
1.9975371018854138 0 0.27244299130551586 0.71796442838132402 nan nan nan
1.9987910619315226 0 0.27244299130551586 0.71706386771792963 nan nan nan
1.9999999980000001 0 0.27244299130551586 0.71619724534592355 nan nan nan
1.9999999999999998 0 0.27244299130551586 0.71619724391352924 nan nan nan
2 0 0.27244299130551586 nan nan nan nan
2 0 0.27244299130551586 0.95492965855137202 0 0.27244299130551586 0.95492965855137202
2.0000458091548983 0 0.27244299130551586 0.95488591553360525 nan nan nan
2.0013013440496947 0 0.27244299130551586 0.95368817834835529 nan nan nan
2.002557667110374 0 0.27244299130551586 0.95249194351468713 nan nan nan
2.0038147788317109 0 0.27244299130551586 0.95129720914816229 nan nan nan
2.0049136526131024 0 0.27244299130551586 0.95025470132200685 nan nan nan
2.0050726797087886 0 0.27244299130551586 0.9501039733667086 nan nan nan
2.0063313702370023 0.00048568134118254225 0.27244299130551586 0.948912234290613 nan nan nan
2.0075908509120581 0.0010668261146201674 0.27244299130551586 0.94772199004252045 nan nan nan
2.0088511222299728 0.0016476916778394024 0.27244299130551586 0.94653323874743167 nan nan nan
2.0098393772172058 0.0021027355396855407 0.27244299130551586 0.94560263083084339 nan nan nan
2.0101121846870753 0.0022282811944922543 0.27244299130551586 0.94534597853269808 nan nan nan
2.0113740387800054 0.0028085978193237437 0.27244299130551586 0.94416020752802021 nan nan nan
2.0126366850057149 0.0033886446979949358 0.27244299130551586 0.94297592386544526 nan nan nan
2.0139001238614673 0.0039684249669016403 0.27244299130551586 0.94179312567936313 nan nan nan
2.0147772034710956 0.0043705397242624899 0.27244299130551586 0.94097333503348002 nan nan nan
2.0151643558448393 0.0045479417529841193 0.27244299130551586 0.94061181110650283 nan nan nan
2.0164293814537184 0.0051271981735447891 0.27244299130551586 0.9394319782859325 nan nan nan
2.0176952011863061 0.0057061973360710283 0.27244299130551586 0.93825362535905221 nan nan nan
2.0189618155411155 0.0062849423380402225 0.27244299130551586 0.93707675046959493 nan nan nan
2.0197271611064229 0.0066343484373598827 0.27244299130551586 0.93636670243404019 nan nan nan
2.020229225016974 0.0068634362667454596 0.27244299130551586 0.93590135176362133 nan nan nan
2.02149743011302 0.0074416821991064586 0.27244299130551586 0.93472742738951831 nan nan nan
2.0227664313287073 0.0080196832014903796 0.27244299130551586 0.93355497549799404 nan nan nan
2.0240362291638019 0.0085974423295237523 0.27244299130551586 0.93238399424207763 nan nan nan
2.0246892799278853 0.0088943467413840072 0.27244299130551586 0.93178262208248663 nan nan nan
2.0253068241183847 0.0091749626279137297 0.27244299130551586 0.93121448177711341 nan nan nan
2.0265782166928501 0.0097522471302602387 0.27244299130551586 0.93004643626076033 nan nan nan
2.0278504073879056 0.010329298858876013 0.27244299130551586 0.92887985585298882 nan nan nan
2.0291233967045743 0.010906120824602294 0.27244299130551586 0.92771473871607657 nan nan nan
2.0296635898134041 0.011150717248546327 0.27244299130551586 0.92722098357195026 nan nan nan
2.0303971851441931 0.011482716026628981 0.27244299130551586 0.92655108301460642 nan nan nan
2.0316717732084144 0.01205908745230666 0.27244299130551586 0.92538888691546306 nan nan nan
2.0329471613992047 0.012635238076968314 0.27244299130551586 0.92422814858783142 nan nan nan
2.0342233502188458 0.013211170863746013 0.27244299130551586 0.92306886620319228 nan nan nan
2.0346501207143066 0.013403639953326829 0.27244299130551586 0.92268167703606951 nan nan nan
2.0355003401699352 0.013786888763388516 0.27244299130551586 0.92191103793532003 nan nan nan
2.0367781317553852 0.014362394714080295 0.27244299130551586 0.92075466196028 nan nan nan
2.0380567254784245 0.014937691641261353 0.27244299130551586 0.91959973645642501 nan nan nan
2.0393361218425974 0.015512782457439589 0.27244299130551586 0.91844625960439297 nan nan nan
2.0396489026555056 0.015653292065454294 0.27244299130551586 0.91816459314634447 nan nan nan
2.0406163213517647 0.016087670062021164 0.27244299130551586 0.91729422958710327 nan nan nan
2.0418973245101029 0.016662357341118761 0.27244299130551586 0.91614364458975539 nan nan nan
2.0431791318221046 0.017236847167377722 0.27244299130551586 0.91499450279982542 nan nan nan
2.0444617437925801 0.017811142399793645 0.27244299130551586 0.91384680240706206 nan nan nan
2.0446599657356779 0.01789984784360632 0.27244299130551586 0.91366962310950595 nan nan nan
2.045745160926657 0.018385245883534074 0.27244299130551586 0.91270054160348424 nan nan nan
2.0470293837297779 0.018959160449758983 0.27244299130551586 0.91155571858338058 nan nan nan
2.0483144127077053 0.019532888915442359 0.27244299130551586 0.91041233154330226 nan nan nan
2.0496002483665174 0.020106434083190572 0.27244299130551586 0.90927037868206428 nan nan nan
2.0496833401274492 0.02014347843005404 0.27244299130551586 0.90919665866489263 nan nan nan
2.0508868912126101 0.020679798741069289 0.27244299130551586 0.90812985820074077 nan nan nan
2.0521743417526981 0.021252985662423063 0.27244299130551586 0.90699076830266168 nan nan nan
2.0534626004938139 0.021825997605697922 0.27244299130551586 0.90585310719341061 nan nan nan
2.0547190560775741 0.022384351686466242 0.27244299130551586 0.9047455920818438 nan nan nan
2.0547516679433082 0.022398837314266173 0.27244299130551586 0.90471687308082205 nan nan nan
2.05604154460885 0.022971507516247769 0.27244299130551586 0.90358206417497888 nan nan nan
2.0573322309984272 0.023544010924340664 0.27244299130551586 0.90244867868820877 nan nan nan
2.0586237276203461 0.024116350235637296 0.27244299130551586 0.90131671483508202 nan nan nan
2.0597671439071172 0.024622632031102487 0.27244299130551586 0.9003163161571065 nan nan nan
2.0599160349832339 0.024688528131455723 0.27244299130551586 0.90018617083240682 nan nan nan
2.0612091535960344 0.025260547277161871 0.27244299130551586 0.89905704489923066 nan nan nan
2.0625030839680125 0.025832410322000565 0.27244299130551586 0.89792933525683361 nan nan nan
2.0637978266087527 0.026404119898920331 0.27244299130551586 0.89680304012872669 nan nan nan
2.0648276340116385 0.026858480277612951 0.27244299130551586 0.8959087242122511 nan nan nan
2.065093382028159 0.026975678624396204 0.27244299130551586 0.89567815774064907 nan nan nan
2.0663897507364561 0.027547089098268085 0.27244299130551586 0.89455468632056589 nan nan nan
2.0676869332441883 0.028118353903562099 0.27244299130551586 0.89343262409866508 nan nan nan
2.0689849300622205 0.028689475606322179 0.27244299130551586 0.89231196930735424 nan nan nan
2.0699005568613718 0.029092053475695434 0.27244299130551586 0.89152271009110551 nan nan nan
2.070283741701739 0.029260456755441089 0.27244299130551586 0.89119272018125784 nan nan nan
2.0715833686742502 0.029831299882486895 0.27244299130551586 0.89007487495721527 nan nan nan
2.072883811491582 0.030402007501545647 0.27244299130551586 0.88895843187427692 nan nan nan
2.0741850706658838 0.030972582109040303 0.27244299130551586 0.88784338917370209 nan nan nan
2.0749859430014137 0.031323504753836495 0.27244299130551586 0.88715816815719339 nan nan nan
2.0754871467096256 0.031543026183573963 0.27244299130551586 0.88672974509895686 nan nan nan
2.0767900401355996 0.032113342185757898 0.27244299130551586 0.88561749789571031 nan nan nan
2.0780937514569202 0.032683532558047124 0.27244299130551586 0.88450664581183114 nan nan nan
2.0793982811870242 0.033253599724581195 0.27244299130551586 0.88339718709738635 nan nan nan
2.0800838230519036 0.033552983164372052 0.27244299130551586 0.88281499329119473 nan nan nan
2.0807036298396695 0.033823546091011902 0.27244299130551586 0.88228912000463844 nan nan nan
2.0820097979289378 0.034393374044346503 0.27244299130551586 0.88118244278804092 nan nan nan
2.0833167859692328 0.034963085952783413 0.27244299130551586 0.880077153704238 nan nan nan
2.0846245944752808 0.035532684165552997 0.27244299130551586 0.87897325101206036 nan nan nan
2.0851942277082092 0.035780633531117823 0.27244299130551586 0.8784930808884116 nan nan nan
2.0859332239621322 0.036102171012753037 0.27244299130551586 0.87787073297252227 nan nan nan
2.0872426749451605 0.03667154880519452 0.27244299130551586 0.8767695978488188 nan nan nan
2.088552947940062 0.037240819834237993 0.27244299130551586 0.87566984390632485 nan nan nan
2.0898640434628573 0.037809986371641457 0.27244299130551586 0.87457146941259045 nan nan nan
2.0903171877411113 0.038006596299813622 0.27244299130551586 0.87419232685624881 nan nan nan
2.0911759620298906 0.038379050669395953 0.27244299130551586 0.87347447263733846 nan nan nan
2.0924887041578306 0.038948014959581778 0.27244299130551586 0.87237885185246233 nan nan nan
2.0938022703636703 0.039516881454201513 0.27244299130551586 0.87128460533202301 nan nan nan
2.0951166611647269 0.040085652345033917 0.27244299130551586 0.87019173135224659 nan nan nan
2.0954527339969897 0.040231007391625773 0.27244299130551586 0.86991262761170762 nan nan nan
2.0964318770786425 0.040654329803478939 0.27244299130551586 0.869100228191521 nan nan nan
2.0977479186233849 0.041222915980405173 0.27244299130551586 0.86801009413039354 nan nan nan
2.0990647863172458 0.041791413006001976 0.27244299130551586 0.8669213274515688 nan nan nan
2.1003824806788427 0.042359822989627594 0.27244299130551586 0.8658339264399052 nan nan nan
2.1006008973980084 0.04245399805995187 0.27244299130551586 0.86565388007889044 nan nan nan
2.1017010022271192 0.042928148019662826 0.27244299130551586 0.86474788938241198 nan nan nan
2.1030203514813439 0.043496390163362375 0.27244299130551586 0.86366321456824802 nan nan nan
2.1043405289611128 0.04406455146670718 0.27244299130551586 0.86257990028871645 nan nan nan
2.1056615351863459 0.0446326339542642 0.27244299130551586 0.86149794483726583 nan nan nan
2.1057617089423006 0.04467569475078681 0.27244299130551586 0.86141598168651889 nan nan nan
2.1069833706772907 0.045200639629037309 0.27244299130551586 0.86041734650948454 nan nan nan
2.1083060359545214 0.045768570472328629 0.27244299130551586 0.85933810360309815 nan nan nan
2.1096295315389395 0.046336428443597089 0.27244299130551586 0.85826021441796729 nan nan nan
2.1109351997041585 0.046896218966885006 0.27244299130551586 0.85719883036546196 nan nan nan
2.1109538579517726 0.046904215480313427 0.27244299130551586 0.85718367725608613 nan nan nan
2.1122790157145754 0.047471933497825858 0.27244299130551586 0.85610849042157833 nan nan nan
2.1136050053492306 0.048039584389223733 0.27244299130551586 0.85503465222069475 nan nan nan
2.1149318273779487 0.048607170025194102 0.27244299130551586 0.85396216096181021 nan nan nan
2.1161214008342162 0.049115687135983133 0.27244299130551586 0.85300232454628022 nan nan nan
2.1162594823232674 0.049174692253895591 0.27244299130551586 0.85289101495542186 nan nan nan
2.117587970708052 0.049742152900816294 0.27244299130551586 0.85182121251414677 nan nan nan
2.1189172930554978 0.050309553768646431 0.27244299130551586 0.8507527519527166 nan nan nan
2.1202474498891273 0.050876896637146563 0.27244299130551586 0.84968563158797838 nan nan nan
2.1213203414383219 0.051334209579382284 0.27244299130551586 0.84882636485442808 nan nan nan
2.1213203435596419 0.051334210483316989 0.27244299130551586 0.84882636315677562 nan nan nan
2.1213203435596424 0.051334210483316656 0.27244299130551586 nan nan nan nan
2.1213203435596424 0.051334210483316656 0.27244299130551586 0.91956189341983996 nan nan nan
2.1215784417327908 0.051444183263017584 0.27244299130551586 0.91933817055046485 nan nan nan
2.1229102691106685 0.052011415379767834 0.27244299130551586 0.91818502178706296 nan nan nan
2.1242429325472707 0.052578594697595182 0.27244299130551586 0.91703331944687361 nan nan nan
2.1255764325674349 0.053145722903250925 0.27244299130551586 0.91588306171561296 nan nan nan
2.1264060529876705 0.053498350106255366 0.27244299130551586 0.915168534907286 nan nan nan
2.126910769696329 0.053712801659925535 0.27244299130551586 0.91473424678127191 nan nan nan
2.1282459444594508 0.054279832607119882 0.27244299130551586 0.91358687283411422 nan nan nan
2.1295819573826282 0.054846817360523659 0.27244299130551586 0.91244093806667326 nan nan nan
2.1309188089920181 0.055413757511900141 0.27244299130551586 0.91129644067375093 nan nan nan
2.1315039550298249 0.055661784271428538 0.27244299130551586 0.9107961663891605 nan nan nan
2.1322564998141083 0.055980654628961513 0.27244299130551586 0.91015337885241254 nan nan nan
2.1335950303757176 0.056547510255259059 0.27244299130551586 0.90901175080198415 nan nan nan
2.1349344012039957 0.057114325910062491 0.27244299130551586 0.90787155472405112 nan nan nan
2.1362746128264209 0.057681103088248364 0.27244299130551586 0.90673278882245567 nan nan nan
2.1366140789169998 0.057824601357427063 0.27244299130551586 0.90644468758230623 nan nan nan
2.1376156657708054 0.058247843260189835 0.27244299130551586 0.90559545130329144 nan nan nan
2.1389575605652911 0.058814547871641976 0.27244299130551586 0.90445954037490306 nan nan nan
2.1403002977383525 0.059381218343635189 0.27244299130551586 0.90332505424788179 nan nan nan
2.1416438778187947 0.059947856072368189 0.27244299130551586 0.90219199113506432 nan nan nan
2.1417364539501706 0.059986884610554569 0.27244299130551586 0.90211399868268327 nan nan nan
2.1429883013357562 0.0605144624291023 0.27244299130551586 0.90106034925152778 nan nan nan
2.1443335688187064 0.061081038760055772 0.27244299130551586 0.8999301268145895 nan nan nan
2.1456796807974476 0.061647586386302522 0.27244299130551586 0.89880132204380192 nan nan nan
2.146871109500557 0.062148712053962885 0.27244299130551586 0.89780400036308439 nan nan nan
2.147026637802115 0.062214106603672104 0.27244299130551586 0.8976739331609509 nan nan nan
2.1483744403631757 0.062780600682649346 0.27244299130551586 0.8965479583900533 nan nan nan
2.1497230890114305 0.063347069868278649 0.27244299130551586 0.89542339595735321 nan nan nan
2.1510725842780132 0.063913515380064956 0.27244299130551586 0.89430024409131981 nan nan nan
2.1520180750097961 0.064310156401743646 0.27244299130551586 0.89351459377085241 nan nan nan
2.1524229266943911 0.064479938411884485 0.27244299130551586 0.89317850102264384 nan nan nan
2.153774116792365 0.065046340131890146 0.27244299130551586 0.89205816498423596 nan nan nan
2.1551261551040692 0.06561272168242005 0.27244299130551586 0.89093923421122323 nan nan nan
2.1564790421619735 0.066179084179912362 0.27244299130551586 0.88982170694094587 nan nan nan
2.1571773799901082 0.066471284978147804 0.27244299130551586 0.88924568052561626 nan nan nan
2.15783277849888 0.066745428714814925 0.27244299130551586 0.88870558141295553 nan nan nan
2.1591873646479272 0.06731175635150366 0.27244299130551586 0.88759085586901176 nan nan nan
2.160542801142586 0.067878068128196301 0.27244299130551586 0.88647752855308048 nan nan nan
2.1618990885166642 0.068444365056873679 0.27244299130551586 0.88536559771132872 nan nan nan
2.1623490540244674 0.068632159642118662 0.27244299130551586 0.88499716271703244 nan nan nan
2.1632562273043043 0.069010648123199458 0.27244299130551586 0.88425506159212419 nan nan nan
2.1646142180399832 0.069576918286441858 0.27244299130551586 0.88314591844603196 nan nan nan
2.1659730612585144 0.070143176479400271 0.27244299130551586 0.8820381665258108 nan nan nan
2.1673327574950458 0.070709423608327771 0.27244299130551586 0.88093180408641192 nan nan nan
2.1675331267667701 0.070792836717333496 0.27244299130551586 0.88076894290254104 nan nan nan
2.1686933072850629 0.071275660552862607 0.27244299130551586 0.87982682938497458 nan nan nan
2.170054711164386 0.071841888165958157 0.27244299130551586 0.87872324068082475 nan nan nan
2.1714169696691723 0.072408107273813638 0.27244299130551586 0.8776210362354715 nan nan nan
2.1727296279420072 0.072953366927916208 0.27244299130551586 0.8765609241051292 nan nan nan
2.1727800833359159 0.072974318675808725 0.27244299130551586 0.87652021431260418 nan nan nan
2.1741440527014468 0.073540523144438597 0.27244299130551586 0.87542077317809097 nan nan nan
2.1755088783029333 0.074106721425253652 0.27244299130551586 0.87432271109997406 nan nan nan
2.1768745606778799 0.074672914236801224 0.27244299130551586 0.8732260263484688 nan nan nan
2.1779385873464312 0.075113795340001399 0.27244299130551586 0.87237300981110866 nan nan nan
2.1782411003641284 0.075239102270560854 0.27244299130551586 0.87213071719596025 nan nan nan
2.1796084978998587 0.075805286190894661 0.27244299130551586 0.87103678191700074 nan nan nan
2.1809767538235891 0.076371466634991725 0.27244299130551586 0.8699442187883053 nan nan nan
2.1823458686741746 0.076937644212814904 0.27244299130551586 0.8688530260887527 nan nan nan
2.18316003484773 0.077274161309304201 0.27244299130551586 0.86820510396790085 nan nan nan
2.183715842990809 0.077503819507052985 0.27244299130551586 0.86776320209937963 nan nan nan
2.1850866773130253 0.078069993073072497 0.27244299130551586 0.86667474510337805 nan nan nan
2.1864583721806943 0.078636165438868533 0.27244299130551586 0.86558765338609489 nan nan nan
2.187830928134026 0.079202337105028109 0.27244299130551586 0.86450192523502667 nan nan nan
2.1883940003851974 0.07943449843485817 0.27244299130551586 0.86405711098183358 nan nan nan
2.1892043457135699 0.079768508544680872 0.27244299130551586 0.86341755893981831 nan nan nan
2.1905786254602146 0.080334680203469122 0.27244299130551586 0.86233455279226001 nan nan nan
2.1919537679151877 0.080900852499499853 0.27244299130551586 0.86125290508628483 nan nan nan
2.1933297736200572 0.081467025823316774 0.27244299130551586 0.86017261411796564 nan nan nan
2.1936405139699038 0.081594834519066683 0.27244299130551586 0.85992893571594986 nan nan nan
2.1947066431167306 0.08203320053786689 0.27244299130551586 0.85909367818551285 nan nan nan
2.1960843769474572 0.082599376978468086 0.27244299130551586 0.85801609558927028 nan nan nan
2.1974629756548234 0.083165555452780149 0.27244299130551586 0.8569398646317159 nan nan nan
2.198842439781759 0.083731736240781007 0.27244299130551586 0.85586498361745489 nan nan nan
2.1988996056848693 0.083755191534213513 0.27244299130551586 0.85582048348782502 nan nan nan
2.2002227698715338 0.084297919594738202 0.27244299130551586 0.85479145085322039 nan nan nan
2.2016039664677587 0.084864105739191453 0.27244299130551586 0.85371926464786796 nan nan nan
2.2029860301143858 0.0854302948709319 0.27244299130551586 0.85264842331237578 nan nan nan
2.204171305685235 0.085915585595568111 0.27244299130551586 0.85173166006739565 nan nan nan
2.2043689613557089 0.085996487158982227 0.27244299130551586 0.85157892515983968 nan nan nan
2.2057527607363623 0.086562682744583119 0.27244299130551586 0.8505107685054728 nan nan nan
2.2071374288013241 0.08712888174117861 0.27244299130551586 0.84944395166659936 nan nan nan
2.2085229660959134 0.087695084234410081 0.27244299130551586 0.84837847296265589 nan nan nan
2.2094556441984379 0.088076026941189101 0.27244299130551586 0.84766237167479752 nan nan nan
2.2099093731657913 0.088261290282100502 0.27244299130551586 0.84731433071518669 nan nan nan
2.211296650556962 0.088827499914253871 0.27244299130551586 0.84625152324784103 nan nan nan
2.2126847988157734 0.089393713133047115 0.27244299130551586 0.84519004888637017 nan nan nan
2.2140738184889139 0.089959929912833192 0.27244299130551586 0.84412990595862736 nan nan nan
2.2147526515243823 0.090236519918575064 0.27244299130551586 0.84361252497821515 nan nan nan
2.2154637101234171 0.090526150200136435 0.27244299130551586 0.84307109279456161 nan nan nan
2.2168544742666594 0.091092373913658653 0.27244299130551586 0.84201360772621725 nan nan nan
2.2182461114663607 0.091658600944282353 0.27244299130551586 0.84095744908773074 nan nan nan
2.2196386222705851 0.092224831155080955 0.27244299130551586 0.83990261521532816 nan nan nan
2.2200623580356145 0.092397062978235245 0.27244299130551586 0.83958202709174179 nan nan nan
2.2210320072277403 0.092791064381325894 0.27244299130551586 0.83884910444732241 nan nan nan
2.2224262668865786 0.093357300430499501 0.27244299130551586 0.83779691512411048 nan nan nan
2.2238214017961973 0.093923539082309104 0.27244299130551586 0.83674604558817123 nan nan nan
2.2252174125060367 0.094489780088707453 0.27244299130551586 0.83569649418406289 nan nan nan
2.2253847941774971 0.094557648674305828 0.27244299130551586 0.83557078557324738 nan nan nan
2.2266142995658833 0.095056023173900828 0.27244299130551586 0.8346482592584199 nan nan nan
2.2280120635258696 0.095622268034388669 0.27244299130551586 0.83360133915994983 nan nan nan
2.2294107049364706 0.096188514338969355 0.27244299130551586 0.83255573223943347 nan nan nan
2.2307199904683825 0.09671826367226477 0.27244299130551586 0.83157870842226034 nan nan nan
2.23081022434851 0.096754761728776062 0.27244299130551586 0.83151143684971796 nan nan nan
2.232210622313155 0.097321009817304072 0.27244299130551586 0.83046845134571812 nan nan nan
2.2336118993819203 0.097887258190437976 0.27244299130551586 0.82942677408441134 nan nan nan
2.235014056106666 0.098453506406493307 0.27244299130551586 0.82838640342483638 nan nan nan
2.236067975263722 0.098878887861542752 0.27244299130551586 0.82760570573306702 nan nan nan
2.2360679774997894 0.098878888763847983 0.27244299130551586 0.82760570407785605 nan nan nan
2.2360679774997898 0.098878888763848205 0.27244299130551586 nan nan nan nan
2.2360679774997898 0.098878888763848205 0.27244299130551586 1.0185916357881302 nan nan nan
2.236417093039599 0.099019753996239634 0.27244299130551586 1.0182736464345721 nan nan nan
2.2378210107332723 0.099586000462950186 0.27244299130551586 1.0169964004397847 nan nan nan
2.2392258097405864 0.10015224528243627 0.27244299130551586 1.0157207565264581 nan nan nan
2.2406314906147884 0.10071848790309024 0.27244299130551586 1.014446712685062 nan nan nan
2.2416094017090553 0.1011122033061117 0.27244299130551586 1.0135617928558618 nan nan nan
2.2420380539094737 0.10128472774593344 0.27244299130551586 1.0131742669085859 nan nan nan
2.2434455001785838 0.10185096420465944 0.27244299130551586 1.0119034171925374 nan nan nan
2.2448538299764094 0.10241719664568805 0.27244299130551586 1.0106341615349379 nan nan nan
2.2462630438575868 0.10298342440821773 0.27244299130551586 1.0093664979363213 nan nan nan
2.2471645586771523 0.10334546760942021 0.27244299130551586 1.0085567874728478 nan nan nan
2.2476731423771033 0.10354964680427503 0.27244299130551586 1.0081004243997269 nan nan nan
2.2490841260902927 0.10411586311877552 0.27244299130551586 1.0068359389307016 nan nan nan
2.2504959955528383 0.10468207260958695 0.27244299130551586 1.0055730395372919 nan nan nan
2.2519087513207725 0.10524827450758301 0.27244299130551586 1.0043117242300432 nan nan nan
2.2527334824366081 0.10557864085817381 0.27244299130551586 1.0035764969903558 nan nan nan
2.2533223939504752 0.10581446801671279 0.27244299130551586 1.0030519910219982 nan nan nan
2.2547369239986774 0.10638065231406946 0.27244299130551586 1.001793837928689 nan nan nan
2.2561523420224585 0.1069468265499508 0.27244299130551586 1.0005372629681393 nan nan nan
2.2575686485792481 0.10751298984794111 0.27244299130551586 0.99928226416085764 nan nan nan
2.2583162071042877 0.10781167568684558 0.27244299130551586 0.99862079936529979 nan nan nan
2.2589858442268249 0.10807914130497787 0.27244299130551586 0.99802883952983557 nan nan nan
2.2604039295233198 0.10864527999143281 0.27244299130551586 0.99677698710054408 nan nan nan
2.261822905027211 0.10921140495118375 0.27244299130551586 0.99552670490093265 nan nan nan
2.2632427712973295 0.10977751520170331 0.27244299130551586 0.99427799096142222 nan nan nan
2.2639127668816057 0.11004451824160211 0.27244299130551586 0.99368957315724538 nan nan nan
2.2646635288928563 0.11034360973414026 0.27244299130551586 0.99303084331490565 nan nan nan
2.2660851783733245 0.11090968751339969 0.27244299130551586 0.99178525999674194 nan nan nan
2.2675077202986169 0.11147574747824152 0.27244299130551586 0.99054123904475544 nan nan nan
2.2689311552289686 0.11204178854136071 0.27244299130551586 0.98929877849923131 nan nan nan
2.2695231960547333 0.11227710825093773 0.27244299130551586 0.98878269752543679 nan nan nan
2.2703554837249662 0.11260780958948746 0.27244299130551586 0.98805787640291298 nan nan nan
2.2717807063475486 0.11317380948348144 0.27244299130551586 0.98681853080099857 nan nan nan
2.2732068236580063 0.11373978705842402 0.27244299130551586 0.98558073974113858 nan nan nan
2.2746338362179821 0.11430574112372749 0.27244299130551586 0.9843445012734322 nan nan nan
2.275147528994812 0.11450937910533443 0.27244299130551586 0.9839000522258321 nan nan nan
2.2760617445894726 0.11487167046322921 0.27244299130551586 0.9831098134504237 nan nan nan
2.277490549334825 0.11543757383530207 0.27244299130551586 0.98187667432710202 nan nan nan
2.2789202510167414 0.1160034499729593 0.27244299130551586 0.98064508196089362 nan nan nan
2.2803508501982761 0.11656929758396506 0.27244299130551586 0.97941503441166367 nan nan nan
2.2807858001581596 0.11674125794590573 0.27244299130551586 0.97904151760816149 nan nan nan
2.2817823474428378 0.11713511535094367 0.27244299130551586 0.97818652974170828 nan nan nan
2.2832147433141876 0.11770090193150096 0.27244299130551586 0.97695956601575684 nan nan nan
2.2846480383764418 0.11826665595833186 0.27244299130551586 0.97573414130096414 nan nan nan
2.2860822331940702 0.11883237603934504 0.27244299130551586 0.97451025366691002 nan nan nan
2.2864380440864842 0.11897266576198207 0.27244299130551586 0.97420697461299155 nan nan nan
2.287517328331897 0.11939806075778403 0.27244299130551586 0.97328790118559638 nan nan nan
2.2889533243551003 0.11996370867234885 0.27244299130551586 0.97206708193144309 nan nan nan
2.2903902218292149 0.12052931831732161 0.27244299130551586 0.97084779398128407 nan nan nan
2.2918280213201281 0.12109488820269954 0.27244299130551586 0.96963003541436776 nan nan nan
2.2921042954070963 0.1212035174975955 0.27244299130551586 0.969396304768808 nan nan nan
2.2932667233940851 0.12166041681431949 0.27244299130551586 0.96841380431234969 nan nan nan
2.2947063286176839 0.1222259026139938 0.27244299130551586 0.96719909875929322 nan nan nan
2.2961468375578797 0.12279134403964642 0.27244299130551586 0.96598591684166435 nan nan nan
2.2975882507819838 0.12335673950544779 0.27244299130551586 0.96477425664832883 nan nan nan
2.2977845888331179 0.12343372216676585 0.27244299130551586 0.96460939018911451 nan nan nan
2.2990305688576633 0.12392208740195776 0.27244299130551586 0.96356411627054994 nan nan nan
2.3004737923529408 0.12448738609626409 0.27244299130551586 0.96235549380198593 nan nan nan
2.3019179218361967 0.12505263393212918 0.27244299130551586 0.9611483873386848 nan nan nan
2.3033629578761676 0.12561782923013598 0.27244299130551586 0.95994279497908375 nan nan nan
2.3034789591636984 0.12566318297750667 0.27244299130551586 0.95984611356954186 nan nan nan
2.3048089010419477 0.1261829702878372 0.27244299130551586 0.95873871482400397 nan nan nan
2.3062557519029876 0.12674805537990319 0.27244299130551586 0.95753614497665063 nan nan nan
2.307703511029096 0.12731308275828146 0.27244299130551586 0.95633508354260677 nan nan nan
2.3091521789904395 0.12787805065234548 0.27244299130551586 0.95513552862983131 nan nan nan
2.3091874412842266 0.12789179746445178 0.27244299130551586 0.9551063581849738 nan nan nan
2.3106017563575407 0.12844295726905552 0.27244299130551586 0.95393747834865861 nan nan nan
2.3120522437012831 0.12900780079311902 0.27244299130551586 0.9527409308117909 nan nan nan
2.3135036415929071 0.12957257938715139 0.27244299130551586 0.95154588413429864 nan nan nan
2.3149100701665435 0.13011945762996091 0.27244299130551586 0.9503900078866877 nan nan nan
2.3149559506040118 0.13013729119183992 0.27244299130551586 0.95035233643361638 nan nan nan
2.3164091713065553 0.13070193432611066 0.27244299130551586 0.9491602858295406 nan nan nan
2.3178633042728549 0.13126650688729613 0.27244299130551586 0.94796973044422528 nan nan nan
2.3193183500755863 0.13183100695130789 0.27244299130551586 0.94678066840218089 nan nan nan
2.3206468808691567 0.13234605009357769 0.27244299130551586 0.94569694709950791 nan nan nan
2.3207743092877866 0.1323954325728075 0.27244299130551586 0.94559309783026879 nan nan nan
2.3222311824828501 0.13295978178538015 0.27244299130551586 0.94440701685770179 nan nan nan
2.3236889702345334 0.13352405260171607 0.27244299130551586 0.94322242361603781 nan nan nan
2.3251476731169518 0.13408824301378197 0.27244299130551586 0.9420393162391788 nan nan nan
2.3263979085374586 0.13457145624967837 0.27244299130551586 0.94102706081897136 nan nan nan
2.326607291704581 0.13465235099301132 0.27244299130551586 0.94085769286336829 nan nan nan
2.3280678265722581 0.13521637449047974 0.27244299130551586 0.93967755162718647 nan nan nan
2.3295292782951811 0.13578031143709535 0.27244299130551586 0.93849889067154801 nan nan nan
2.3309916474489079 0.13634415974378122 0.27244299130551586 0.93732170813970117 nan nan nan
2.3321631884039355 0.13679555243314589 0.27244299130551586 0.93638023460851372 nan nan nan
2.332454934609359 0.13690791730166862 0.27244299130551586 0.93614600217722166 nan nan nan
2.3339191403528159 0.13747158198228593 0.27244299130551586 0.93497177093201167 nan nan nan
2.335384265255922 0.13803515163775448 0.27244299130551586 0.93379901255429676 nan nan nan
2.3368503098956821 0.13859862410097934 0.27244299130551586 0.93262772519662285 nan nan nan
2.3379427557883892 0.13901821009287041 0.27244299130551586 0.93175635459666095 nan nan nan
2.3383172748494645 0.13916199718584932 0.27244299130551586 0.931457907013852 nan nan nan
2.3397851606949986 0.13972526868743562 0.27244299130551586 0.93028955616316233 nan nan nan
2.3412539680103768 0.14028843638219368 0.27244299130551586 0.92912267080404276 nan nan nan
2.3427236973740562 0.14085149802816321 0.27244299130551586 0.92795724909828925 nan nan nan
2.3437366460981495 0.14123929597289098 0.27244299130551586 0.92715530747424146 nan nan nan
2.3441943493648529 0.14141445136517494 0.27244299130551586 0.92679328921000714 nan nan nan
2.3456659245619509 0.14197729411505844 0.27244299130551586 0.92563078930560072 nan nan nan
2.3471384235448949 0.14254002398184673 0.27244299130551586 0.92446974755377664 nan nan nan
2.3486118468935944 0.14310263865199069 0.27244299130551586 0.92331016212553763 nan nan nan
2.3495448948282944 0.14345867230094556 0.27244299130551586 0.92257698049160708 nan nan nan
2.350086195188323 0.14366513579456885 0.27244299130551586 0.92215203119418054 nan nan nan
2.351561469009718 0.14422751306150272 0.27244299130551586 0.92099535293529422 nan nan nan
2.3530376689387822 0.14478976808777044 0.27244299130551586 0.91984012552675487 nan nan nan
2.3545147955568826 0.14535189849162589 0.27244299130551586 0.91868634714872466 nan nan nan
2.3553675375618641 0.14567619698421697 0.27244299130551586 0.91802126145587382 nan nan nan
2.3559928494457507 0.1459139018748169 0.27244299130551586 0.91753401598364903 nan nan nan
2.3574718311874836 0.14647577582280913 0.27244299130551586 0.9163831302162524 nan nan nan
2.3589517413645442 0.14703751790500441 0.27244299130551586 0.91523368803353633 nan nan nan
2.3604325805597597 0.14759912567496725 0.27244299130551586 0.91408568762477727 nan nan nan
2.3612046099700814 0.14789172381201143 0.27244299130551586 0.91348803872816831 nan nan nan
2.3619143493563248 0.14816059667065329 0.27244299130551586 0.91293912718152181 nan nan nan
2.3633970483377995 0.14872192841463205 0.27244299130551586 0.91179400489758511 nan nan nan
2.3648806780881104 0.14928311841431929 0.27244299130551586 0.91065031896904847 nan nan nan
2.3663652391915497 0.14984416416220836 0.27244299130551586 0.90950806759425584 nan nan nan
2.36705614781257 0.15010510266513022 0.27244299130551586 0.90897720122089476 nan nan nan
2.3678507322327782 0.15040506313610191 0.27244299130551586 0.90836724897380994 nan nan nan
2.3693371577968221 0.15096581279934618 0.27244299130551586 0.90722786131057198 nan nan nan
2.3708245164690758 0.15152641060106586 0.27244299130551586 0.90608990280965618 nan nan nan
2.3723128088353005 0.15208685397640376 0.27244299130551586 0.90495337167842915 nan nan nan
2.3729221869375725 0.15231617973164968 0.27244299130551586 0.90448863839501192 nan nan nan
2.373802035481626 0.15264714034675719 0.27244299130551586 0.90381826612650462 nan nan nan
2.3752921969945486 0.15320726712001842 0.27244299130551586 0.9026845843657445 nan nan nan
2.3767832939609352 0.15376723169081952 0.27244299130551586 0.90155232461025026 nan nan nan
2.3782753269680179 0.15432703144076909 0.27244299130551586 0.90042148507636666 nan nan nan
2.3788027632821707 0.15452479772883843 0.27244299130551586 0.90002224025732458 nan nan nan
2.3797682966033999 0.15488666373870552 0.27244299130551586 0.89929206398267403 nan nan nan
2.3812622034550524 0.15544612594093654 0.27244299130551586 0.89816405954998746 nan nan nan
2.3827570481113156 0.1560054153914876 0.27244299130551586 0.8970374700013537 nan nan nan
2.3842528311608997 0.1565645294223541 0.27244299130551586 0.89591229356204827 nan nan nan
2.3846979128725057 0.15673079613091068 0.27244299130551586 0.89557789735778792 nan nan nan
2.3857495531928832 0.15712346535374921 0.27244299130551586 0.89478852845957346 nan nan nan
2.3872472147967163 0.15768222049435354 0.27244299130551586 0.89366617292365369 nan nan nan
2.3887458165622171 0.15824079214157261 0.27244299130551586 0.89254522518623514 nan nan nan
2.3902453590795756 0.15879917758178619 0.27244299130551586 0.89142568348148044 nan nan nan
2.3906076718239984 0.15893401140230901 0.27244299130551586 0.89115550078682548 nan nan nan
2.391745842939351 0.15935737409060613 0.27244299130551586 0.89030754604576878 nan nan nan
2.3932472687324755 0.15991537893313579 0.27244299130551586 0.88919081111768872 nan nan nan
2.3947496370502486 0.16047318936421906 0.27244299130551586 0.88807547693804201 nan nan nan
2.396252948484344 0.16103080262871039 0.27244299130551586 0.8869615417498341 nan nan nan
2.3965320763415718 0.16113427723621243 0.27244299130551586 0.88675494217265993 nan nan nan
2.3977572036268056 0.1615882159617269 0.27244299130551586 0.88584900379827536 nan nan nan
2.3992624030700496 0.16214542658891262 0.27244299130551586 0.88473786133077692 nan nan nan
2.4007685474068632 0.16270243172670262 0.27244299130551586 0.88362811259694851 nan nan nan
2.402275637230407 0.16325922858258424 0.27244299130551586 0.88251975584859488 nan nan nan
2.4024711627198707 0.16333142479792329 0.27244299130551586 0.88237611367865842 nan nan nan
2.4037836731342126 0.16381581435535986 0.27244299130551586 0.88141278933971456 nan nan nan
2.4052926557121848 0.16437218623541872 0.27244299130551586 0.88030721132649525 nan nan nan
2.4068025855586015 0.16492834140499724 0.27244299130551586 0.87920302006731232 nan nan nan
2.4083134632681134 0.16548427703845114 0.27244299130551586 0.87810021382272541 nan nan nan
2.4084249673434868 0.16552528297282432 0.27244299130551586 0.87801890800068827 nan nan nan
2.4098252894357444 0.16603999030252148 0.27244299130551586 0.87699879085547638 nan nan nan
2.4113380646568916 0.16659547835660582 0.27244299130551586 0.87589874943048629 nan nan nan
2.4128517895273265 0.16715073835302963 0.27244299130551586 0.87480008781485208 nan nan nan
2.4143664646431944 0.16770576743731358 0.27244299130551586 0.87370280427784452 nan nan nan
2.4143935266871783 0.16771567861853243 0.27244299130551586 0.87368321836449003 nan nan nan
2.415882090601015 0.16826056274845169 0.27244299130551586 0.87260689709090522 nan nan nan
2.417398667997682 0.16881512141918043 0.27244299130551586 0.8715123645276438 nan nan nan
2.4189161974304638 0.16936944057625414 0.27244299130551586 0.87041920486383606 nan nan nan
2.4203768773160967 0.16990243682092299 0.27244299130551586 0.86936893852305808 nan nan nan
2.4204346794970046 0.16992351734072009 0.27244299130551586 0.8693274163774195 nan nan nan
2.421954114795323 0.17047734882819532 0.27244299130551586 0.86823699734849247 nan nan nan
2.4234745039238126 0.17103093214914022 0.27244299130551586 0.86714794605931034 nan nan nan
2.4249958474812439 0.17158426440913677 0.27244299130551586 0.866060260794283 nan nan nan
2.4263750558860084 0.17208538115365302 0.27244299130551586 0.86507596275403953 nan nan nan
2.426518146066762 0.17213734270916703 0.27244299130551586 0.86497393983997239 nan nan nan
2.42804140027989 0.17269016414589544 0.27244299130551586 0.86388898148508908 nan nan nan
2.4295656107205246 0.17324272581193967 0.27244299130551586 0.86280538402049134 nan nan nan
2.431090777988941 0.17379502479615494 0.27244299130551586 0.86172314573918063 nan nan nan
2.4323880991435209 0.17426433394081264 0.27244299130551586 0.86080418585714114 nan nan nan
2.4326169026857909 0.17434705818391716 0.27244299130551586 0.86064226493629914 nan nan nan
2.4341439854121028 0.17489882305740012 0.27244299130551586 0.85956273990912824 nan nan nan
2.4356720267692826 0.17545031649585763 0.27244299130551586 0.85848456895708436 nan nan nan
2.437201027359114 0.17600153557590636 0.27244299130551586 0.85740775038171735 nan nan nan
2.4384160439263054 0.17643911652234667 0.27244299130551586 0.85655350315155454 nan nan nan
2.4387309877837584 0.17655247737181035 0.27244299130551586 0.85633228248670734 nan nan nan
2.4402619086457542 0.17710313895576002 0.27244299130551586 0.85525816357786322 nan nan nan
2.44179379054802 0.17765351739815771 0.27244299130551586 0.85418539196311682 nan nan nan
2.4433266340938511 0.17820360976790273 0.27244299130551586 0.85311396595252409 nan nan nan
2.444458927163327 0.17860954952186114 0.27244299130551586 0.85232381047338635 nan nan nan
2.4448604398869231 0.17875341313267645 0.27244299130551586 0.8520438838582598 nan nan nan
2.4463952085312881 0.17930292455922026 0.27244299130551586 0.85097514399461738 nan nan nan
2.4479309406313798 0.17985214111363024 0.27244299130551586 0.84990774467800279 nan nan nan
2.4494676367920105 0.18040105986163735 0.27244299130551586 0.84884168422693451 nan nan nan
2.4505167858750663 0.18077545311642129 0.27244299130551586 0.84811500417311037 nan nan nan
2.451005297618372 0.1809496778688926 0.27244299130551586 0.84777696096204036 nan nan nan
2.4525439237160365 0.18149799220125462 0.27244299130551586 0.84671357320605412 nan nan nan
2.454083515690956 0.18204599992507597 0.27244299130551586 0.84565151928381366 nan nan nan
2.4556240741494624 0.18259369810748971 0.27244299130551586 0.84459079752225863 nan nan nan
2.4565896571737476 0.18293664730798576 0.27244299130551586 0.84392698111302511 nan nan nan
2.4571655996982691 0.18314108381669392 0.27244299130551586 0.84353140625042611 nan nan nan
2.45870809294447 0.1836881541222406 0.27244299130551586 0.84247334379945005 nan nan nan
2.4602515544955401 0.18423490609532167 0.27244299130551586 0.84141660850255717 nan nan nan
2.4617959849593363 0.18478133680905817 0.27244299130551586 0.84036119869506487 nan nan nan
2.4626775782635679 0.18509295219604882 0.27244299130551586 0.8397596386647268 nan nan nan
2.4633413849440955 0.18532744333878159 0.27244299130551586 0.8393071127143793 nan nan nan
2.464887755058438 0.18587322276232909 0.27244299130551586 0.83825434889999129 nan nan nan
2.4664350959113652 0.18641867216032304 0.27244299130551586 0.83720290559347477 nan nan nan
2.467983408112262 0.18696378861646257 0.27244299130551586 0.83615278113848368 nan nan nan
2.4687805864409236 0.18724418825113387 0.27244299130551586 0.83561287470659418 nan nan nan
2.4695326922708944 0.18750856921781167 0.27244299130551586 0.83510397388074975 nan nan nan
2.4710829489974122 0.1880530110550811 0.27244299130551586 0.83405648216807993 nan nan nan
2.4726341789023474 0.18859711122292178 0.27244299130551586 0.83301030435035317 nan nan nan
2.4741863825966166 0.18914086682020481 0.27244299130551586 0.8319654387795179 nan nan nan
2.4748987190946385 0.18939017658871771 0.27244299130551586 0.83148658762128613 nan nan nan
2.4757395606915185 0.18968427495031559 0.27244299130551586 0.83092188380959031 nan nan nan
2.4772937137987361 0.19022733272143566 0.27244299130551586 0.82987963779665141 nan nan nan
2.4788488425303363 0.19077003724682873 0.27244299130551586 0.82883869909884378 nan nan nan
2.4804049474987711 0.19131238564513098 0.27244299130551586 0.82779906607636877 nan nan nan
2.4810320137061934 0.19153073924320096 0.27244299130551586 0.82738067629325296 nan nan nan
2.4819620293168749 0.1918543750406323 0.27244299130551586 0.82676073709148623 nan nan nan
2.4835200885978685 0.19239600256356515 0.27244299130551586 0.82572371050850912 nan nan nan
2.4850791259553575 0.19293726535038958 0.27244299130551586 0.82468798469380222 nan nan nan
2.4866391420033325 0.19347816054407585 0.27244299130551586 0.82365355801577911 nan nan nan
2.4871805078499567 0.19366569944153489 0.27244299130551586 0.82329504010625554 nan nan nan
2.4882001373561691 0.19401868529439381 0.27244299130551586 0.82262042884490072 nan nan nan
2.4897621126286289 0.19455883675819252 0.27244299130551586 0.82158859555367159 nan nan nan
2.4913250684358599 0.19509861209968704 0.27244299130551586 0.82055805651663738 nan nan nan
2.4928890053933959 0.19563800849074064 0.27244299130551586 0.81952881011038237 nan nan nan
2.4933442391934122 0.19579488187608529 0.27244299130551586 0.81922957894090276 nan nan nan
2.4944539241171562 0.19617702311114893 0.27244299130551586 0.81850085471352862 nan nan nan
2.4960198252234482 0.19671565314892092 0.27244299130551586 0.81747418870673005 nan nan nan
2.4975867093289659 0.19725389580056496 0.27244299130551586 0.8164488104726727 nan nan nan
2.4991545770507892 0.19779174827136337 0.27244299130551586 0.81542471839607145 nan nan nan
2.4995232454973921 0.19791811297636552 0.27244299130551586 0.81518419317219604 nan nan nan
2.5007234290063862 0.19832920777566221 0.27244299130551586 0.8144019108636672 nan nan nan
2.5022932658136137 0.19886627153714198 0.27244299130551586 0.81338038626422349 nan nan nan
2.5038640880907144 0.19940293678910759 0.27244299130551586 0.81236014298852599 nan nan nan
2.5054358964563201 0.19993920077475835 0.27244299130551586 0.81134117942937856 nan nan nan
2.5057175646163068 0.20003522117921857 0.27244299130551586 0.81115878366708949 nan nan nan
2.5070086915294514 0.20047506074747323 0.27244299130551586 0.81032349398160053 nan nan nan
2.5085824739295171 0.20101051397108527 0.27244299130551586 0.80930708504202464 nan nan nan
2.5101572442763138 0.20154555772015859 0.27244299130551586 0.8082919510094958 nan nan nan
2.5117330031900287 0.20208018928026794 0.27244299130551586 0.80727809028486586 nan nan nan
2.511927234498379 0.20214603719706536 0.27244299130551586 0.80715325178205855 nan nan nan
2.5133097512912381 0.20261440594827007 0.27244299130551586 0.8062655012709925 nan nan nan
2.5148874892009068 0.20314820503257947 0.27244299130551586 0.80525418237273794 nan nan nan
2.5164662175403909 0.20368158385344637 0.27244299130551586 0.80424413199696398 nan nan nan
2.5180459369314345 0.20421453974322257 0.27244299130551586 0.80323534855253209 nan nan nan
2.5181522931858726 0.20425039428382419 0.27244299130551586 0.80316749936068543 nan nan nan
2.5196266479961738 0.20474707004664283 0.27244299130551586 0.80222783045029833 nan nan nan
2.5212083513571355 0.20527917212108715 0.27244299130551586 0.80122157610311218 nan nan nan
2.5227910476372362 0.20581084333685773 0.27244299130551586 0.80021658392581452 nan nan nan
2.5243747374597838 0.20634208107744323 0.27244299130551586 0.7992128523352342 nan nan nan
2.5243927788153298 0.20634812849811268 0.27244299130551586 0.79920142873125122 nan nan nan
2.5259594214484782 0.20687288273979265 0.27244299130551586 0.79821037975018549 nan nan nan
2.5275451002274094 0.20740324573458013 0.27244299130551586 0.79720916459146729 nan nan nan
2.5291317744210611 0.20793316748646973 0.27244299130551586 0.79620920528185746 nan nan nan
2.530648729617802 0.20843907896333469 0.27244299130551586 0.79525494270434383 nan nan nan
2.5307194446543066 0.20846264543438298 0.27244299130551586 0.79521050024611395 nan nan nan
2.532308111552414 0.20899167703176413 0.27244299130551586 0.79421304791096925 nan nan nan
2.533897775741043 0.20952025974683974 0.27244299130551586 0.7932168467051296 nan nan nan
2.5354884378462441 0.21004839106288442 0.27244299130551586 0.79222189505927343 nan nan nan
2.5369201839190842 0.21052308812428167 0.27244299130551586 0.7913279445704765 nan nan nan
2.5370800984944637 0.21057606847848043 0.27244299130551586 0.79122819140604561 nan nan nan
2.5386727583125399 0.21110328950777735 0.27244299130551586 0.79023573418005821 nan nan nan
2.5402664179277048 0.21163005168074833 0.27244299130551586 0.78924452181788651 nan nan nan
2.5418610779675839 0.21215635254345311 0.27244299130551586 0.788254552758067 nan nan nan
2.5432071801399512 0.21260000199985951 0.27244299130551586 0.78742033809771761 nan nan nan
2.543456739060197 0.21268218965828833 0.27244299130551586 0.78726582544109425 nan nan nan
2.5450534018339579 0.21320756060424539 0.27244299130551586 0.7862783383094194 nan nan nan
2.5466510669176756 0.21373246297716186 0.27244299130551586 0.78529208980744702 nan nan nan
2.5482497349405526 0.21425689438997764 0.27244299130551586 0.78430707838153313 nan nan nan
2.5495097542468828 0.21466966959686085 0.27244299130551586 0.78353202909639497 nan nan nan
2.5495097567963918 0.21466967043156082 0.27244299130551586 0.78353202752933138 nan nan nan
2.5495097567963922 0.21466967043156093 0.27244299130551586 nan nan nan nan
2.5495097567963922 0.21466967043156093 0.27244299130551586 1.028385786132247 nan nan nan
2.5498494065321871 0.21478085247297951 0.27244299130551586 1.0281118345049771 nan nan nan
2.5514500823225732 0.21530433487405598 0.27244299130551586 1.0268222482258726 nan nan nan
2.5530517629420988 0.2158273392589426 0.27244299130551586 1.0255342795069555 nan nan nan
2.5546544490215486 0.21634986331146988 0.27244299130551586 1.0242479263192796 nan nan nan
2.5558196783506935 0.21672925484664307 0.27244299130551586 1.0233142049990431 nan nan nan
2.5562581411921035 0.21687190473380691 0.27244299130551586 1.0229631866364435 nan nan nan
2.55786284008534 0.21739346124670578 0.27244299130551586 1.0216800584345878 nan nan nan
2.5594685463332318 0.21791453058974486 0.27244299130551586 1.020398539692392 nan nan nan
2.5610752605681486 0.2184351105215665 0.27244299130551586 1.0191186283910705 nan nan nan
2.5621452166759897 0.21878132581371401 0.27244299130551586 1.0182676348447322 nan nan nan
2.5626829834228571 0.21895519882011749 0.27244299130551586 1.0178403225143708 nan nan nan
2.5642917155305218 0.21947479328289154 0.27244299130551586 1.0165636200485682 nan nan nan
2.5659014575247041 0.219993891727154 0.27244299130551586 1.0152885189824647 nan nan nan
2.5675122100393639 0.22051249199018785 0.27244299130551586 1.0140150173073845 nan nan nan
2.568486410423084 0.22082574661346077 0.27244299130551586 1.0132459523253219 nan nan nan
2.5691239737088578 0.22103059192951713 0.27244299130551586 1.0127431130171722 nan nan nan
2.5707367491679425 0.2215481894231458 0.27244299130551586 1.0114728041081873 nan nan nan
2.5723505370517703 0.22206528236977929 0.27244299130551586 1.0102040885793047 nan nan nan
2.5739653379958951 0.22258186868905938 0.27244299130551586 1.0089369644319068 nan nan nan
2.5748432983384393 0.22286238526767543 0.27244299130551586 1.0082490347051012 nan nan nan
2.5755811526362686 0.22309794632178437 0.27244299130551586 1.0076714296698845 nan nan nan
2.577197981609241 0.22361351323013601 0.27244299130551586 1.0064074822996329 nan nan nan
2.5788158255515636 0.22412856739789999 0.27244299130551586 1.0051451203300459 nan nan nan
2.5804346851003861 0.22464310683068855 0.27244299130551586 1.0038843417725165 nan nan nan
2.5812159192644129 0.22489111475955259 0.27244299130551586 1.0032767598536438 nan nan nan
2.5820545608932584 0.22515712955615874 0.27244299130551586 1.0026251446409318 nan nan nan
2.583675453568131 0.22567063362422712 0.27244299130551586 1.0013675269516693 nan nan nan
2.5852973637633547 0.22618361710728685 0.27244299130551586 1.0001114867235952 nan nan nan
2.5869202921176813 0.22669607810041981 0.27244299130551586 0.99885702197806103 nan nan nan
2.5876043121394954 0.22691181324761278 0.27244299130551586 0.99832900624282062 nan nan nan
2.5885442392702638 0.22720801472160823 0.27244299130551586 0.99760413073889875 nan nan nan
2.5901692058606542 0.22771942511194154 0.27244299130551586 0.99635281103242179 nan nan nan
2.5917951925288092 0.22823030743582895 0.27244299130551586 0.99510306088741651 nan nan nan
2.5934221999150848 0.22874065988119807 0.27244299130551586 0.9938548783351433 nan nan nan
2.5940085159985498 0.22892436427293184 0.27244299130551586 0.99340565294382766 nan nan nan
2.5950502286602406 0.2292504806597021 0.27244299130551586 0.99260826140933123 nan nan nan
2.5966792794054374 0.22975976800692277 0.27244299130551586 0.99136320814617618 nan nan nan
2.598309352792239 0.23026852018256294 0.27244299130551586 0.99011971658433706 nan nan nan
2.5999404494626117 0.23077673547065025 0.27244299130551586 0.98887778476493327 nan nan nan
2.6004285699730469 0.23092865695932974 0.27244299130551586 0.98850657962423605 nan nan nan
2.6015725700589254 0.23128441217972884 0.27244299130551586 0.98763741073154065 nan nan nan
2.6032057152239525 0.2317915486430524 0.27244299130551586 0.98639859253018936 nan nan nan
2.6048398856008688 0.23229814321877684 0.27244299130551586 0.98516132820936098 nan nan nan
2.6064750818332549 0.23280419429014576 0.27244299130551586 0.98392561581998383 nan nan nan
2.6068645132913075 0.23292458620620715 0.27244299130551586 0.98363166654504519 nan nan nan
2.6081113045650937 0.23330970026567965 0.27244299130551586 0.9826914534154324 nan nan nan
2.6097485544407739 0.23381465957935688 0.27244299130551586 0.98145883905152187 nan nan nan
2.6113868321050884 0.23431907069080093 0.27244299130551586 0.98022777078650625 nan nan nan
2.6130261382032347 0.23482293208545557 0.27244299130551586 0.97899824668107471 nan nan nan
2.6133163852787402 0.23491205287368999 0.27244299130551586 0.97878079455775913 nan nan nan
2.6146664733808147 0.23532624227476084 0.27244299130551586 0.97777026479835027 nan nan nan
2.616307838283837 0.23582899979633676 0.27244299130551586 0.97654382320388389 nan nan nan
2.6179502335587141 0.23633120321414613 0.27244299130551586 0.97531891996565423 nan nan nan
2.6195936598522658 0.23683285111867203 0.27244299130551586 0.97409555315406227 nan nan nan
2.6197842253580812 0.23689096395979514 0.27244299130551586 0.9739538451014752 nan nan nan
2.6212381178117168 0.23733394212708214 0.27244299130551586 0.97287372084192991 nan nan nan
2.6228836080846984 0.23783447488339571 0.27244299130551586 0.97165342110449693 nan nan nan
2.6245301313192488 0.23833444805864956 0.27244299130551586 0.97043465201941581 nan nan nan
2.6261776881638141 0.23883386035105725 0.27244299130551586 0.96921741166675046 nan nan nan
2.6262680730496379 0.2388612327692855 0.27244299130551586 0.96915070019998306 nan nan nan
2.6278262792672438 0.23933271048616456 0.27244299130551586 0.96800169812897574 nan nan nan
2.6294759052787984 0.23983099721701229 0.27244299130551586 0.9667875094909687 nan nan nan
2.6311265668481441 0.24032871932428357 0.27244299130551586 0.96557484384000991 nan nan nan
2.6327679679715277 0.24082277907393168 0.27244299130551586 0.96437124245888439 nan nan nan
2.6327782646253559 0.24082587561646185 0.27244299130551586 0.96436369926577803 nan nan nan
2.6344309992609163 0.24132246492997267 0.27244299130551586 0.96315407386034957 nan nan nan
2.6360847714057165 0.24181848612933543 0.27244299130551586 0.96194596571819246 nan nan nan
2.637739581711056 0.24231393810730539 0.27244299130551586 0.96073937293616607 nan nan nan
2.6392839498399208 0.24277552926388279 0.27244299130551586 0.95961535506272233 nan nan nan
2.6393954308286434 0.24280881978501301 0.27244299130551586 0.95953429361351628 nan nan nan
2.6410523194105959 0.24330313011210547 0.27244299130551586 0.9583307258518734 nan nan nan
2.6427102481094411 0.24379686806688161 0.27244299130551586 0.95712866775524852 nan nan nan
2.6443692175781153 0.2442900326564259 0.27244299130551586 0.95592811743003125 nan nan nan
2.6458160584692849 0.24471941648986117 0.27244299130551586 0.95488292177212519 nan nan nan
2.6460292284699642 0.24478262291673769 0.27244299130551586 0.95472907298498699 nan nan nan
2.6476902814387451 0.24527463791286153 0.27244299130551586 0.95353153253125233 nan nan nan
2.6493523771386251 0.24576607673901063 0.27244299130551586 0.95233549418233321 nan nan nan
2.6510155162241813 0.24625693851869146 0.27244299130551586 0.95114095605410276 nan nan nan
2.6523643337726237 0.24665438079590429 0.27244299130551586 0.95017382692096863 nan nan nan
2.6526796993504029 0.24674722240482405 0.27244299130551586 0.94994791626479635 nan nan nan
2.6543449271726893 0.24723692757985882 0.27244299130551586 0.94875637293501003 nan nan nan
2.6560112003468515 0.24772605325588859 0.27244299130551586 0.94756632418769815 nan nan nan
2.6576785195291124 0.24821459867476647 0.27244299130551586 0.94637776814816799 nan nan nan
2.6589288157617266 0.24858036924238436 0.27244299130551586 0.94548795541354502 nan nan nan
2.6593468853761073 0.24870256310821182 0.27244299130551586 0.9451907029440787 nan nan nan
2.6610162985448826 0.24918994585791354 0.27244299130551586 0.94400512670543912 nan nan nan
2.6626867596928983 0.24967674625563996 0.27244299130551586 0.94282103756460223 nan nan nan
2.6643582694780266 0.25016296366333579 0.27244299130551586 0.94163843365626387 nan nan nan
2.6655095445474091 0.25049733601904278 0.27244299130551586 0.94082519272175269 nan nan nan
2.6660308285585517 0.2506485974732211 0.27244299130551586 0.94045731311746117 nan nan nan
2.6677044375931729 0.25113364710788622 0.27244299130551586 0.93927767408756591 nan nan nan
2.6693790972410016 0.25161811202038586 0.27244299130551586 0.93809951470828468 nan nan nan
2.6710548081615637 0.25210199169432379 0.27244299130551586 0.93692283312365499 nan nan nan
2.6721065603397585 0.2524052425477904 0.27244299130551586 0.9361854248822965 nan nan nan
2.6727315710147992 0.25258528564394644 0.27244299130551586 0.93574762748004192 nan nan nan
2.6744093864610616 0.25306799341422048 0.27244299130551586 0.93457389592613604 nan nan nan
2.6760882551611194 0.25355011458091592 0.27244299130551586 0.93340163661295039 nan nan nan
2.6777681777761564 0.25403164875068462 0.27244299130551586 0.93223084769381581 nan nan nan
2.6787199034483824 0.25430405757501839 0.27244299130551586 0.93156853849390064 nan nan nan
2.6794491549677701 0.25451259556113326 0.27244299130551586 0.93106152732438152 nan nan nan
2.6811311873979751 0.25499295468089833 0.27244299130551586 0.92989367366260822 nan nan nan
2.6828142757292013 0.2554727258097097 0.27244299130551586 0.92872728486876743 nan nan nan
2.6844984206242914 0.25595190867846263 0.27244299130551586 0.9275623591054406 nan nan nan
2.6853496142826501 0.25619375725319149 0.27244299130551586 0.92697442071454017 nan nan nan
2.6861836227465083 0.25643050304927573 0.27244299130551586 0.92639889453751079 nan nan nan
2.6878698827595295 0.25690850871555571 0.27244299130551586 0.92523688933216486 nan nan nan
2.6895572013274487 0.25738592550204853 0.27244299130551586 0.92407634165888752 nan nan nan
2.6912455791147774 0.25786275326489616 0.27244299130551586 0.9229172496894601 nan nan nan
2.6919957333519444 0.25807432521149887 0.27244299130551586 0.92240295925867954 nan nan nan
2.6929350167864436 0.25833899189168874 0.27244299130551586 0.92175961159795727 nan nan nan
2.6946255150077931 0.25881464130150933 0.27244299130551586 0.92060342556074337 nan nan nan
2.6963170744445892 0.25928970144498031 0.27244299130551586 0.91944868975647065 nan nan nan
2.6980096957630133 0.2597641723043036 0.27244299130551586 0.91829540236607576 nan nan nan
2.6986583012659064 0.2599457526153266 0.27244299130551586 0.91785404239453083 nan nan nan
2.6997033796296641 0.26023805389329979 0.27244299130551586 0.91714356157277788 nan nan nan
2.7013981267115614 0.26071134625744319 0.27244299130551586 0.91599316556207233 nan nan nan
2.7030939376761394 0.26118404947389318 0.27244299130551586 0.91484421252173453 nan nan nan
2.7047908131912548 0.26165616365152333 0.27244299130551586 0.91369670064180974 nan nan nan
2.7053373587346838 0.26180803821436216 0.27244299130551586 0.91332755894132189 nan nan nan
2.7064887539251825 0.26212768893094829 0.27244299130551586 0.91255062811461485 nan nan nan
2.7081877605466169 0.26259862548454449 0.27244299130551586 0.91140599313473336 nan nan nan
2.7098878337246726 0.26306897351646996 0.27244299130551586 0.91026279389901421 nan nan nan
2.7115889741288828 0.26353873326268229 0.27244299130551586 0.90912102860656807 nan nan nan
2.7120329465691806 0.263661188379121 0.27244299130551586 0.90882339826657843 nan nan nan
2.7132911824292023 0.26400790499094773 0.27244299130551586 0.90798069545876392 nan nan nan
2.7149944592960069 0.26447648900085352 0.27244299130551586 0.90684179265922682 nan nan nan
2.7166988054000916 0.26494448562381656 0.27244299130551586 0.90570431841383559 nan nan nan
2.718404221412674 0.26541189522307984 0.27244299130551586 0.90456827093071879 nan nan nan
2.7187451056813057 0.26550521712570951 0.27244299130551586 0.90434145028342094 nan nan nan
2.7201107080053921 0.26587871819371922 0.27244299130551586 0.90343364842025353 nan nan nan
2.7218182658503065 0.26634495496263477 0.27244299130551586 0.90230044909506046 nan nan nan
2.7235268956198979 0.26681060598854922 0.27244299130551586 0.90116867117000365 nan nan nan
2.7252365979870712 0.26727567176199329 0.27244299130551586 0.90003831286218505 nan nan nan
2.7254738770842226 0.26734014612863954 0.27244299130551586 0.89988160544787443 nan nan nan
2.7269473736251522 0.26774015280529484 0.27244299130551586 0.8989093723909436 nan nan nan
2.7286592232078903 0.26820404967256228 0.27244299130551586 0.89778184797785132 nan nan nan
2.7303721474094576 0.2686673629496632 0.27244299130551586 0.89665573784671171 nan nan nan
2.7320861469044497 0.26913009325420578 0.27244299130551586 0.89553104022355479 nan nan nan
2.7322193018926018 0.26916600472153895 0.27244299130551586 0.89544375475618876 nan nan nan
2.7338012223678847 0.26959224123550363 0.27244299130551586 0.89440775333663736 nan nan nan
2.7355173744752053 0.27005380757455344 0.27244299130551586 0.89328587541643778 nan nan nan
2.7372346039022784 0.27051479298400016 0.27244299130551586 0.89216540469565353 nan nan nan
2.7389529113253945 0.27097519820809723 0.27244299130551586 0.89104633940919975 nan nan nan
2.7389814213228694 0.27098282988558964 0.27244299130551586 0.89102778974217733 nan nan nan
2.7406722974212694 0.27143502402267161 0.27244299130551586 0.8899286777942047 nan nan nan
2.7423927628670421 0.2718942712350737 0.27244299130551586 0.88881241809000899 nan nan nan
2.7441143083402784 0.27235294068413751 0.27244299130551586 0.8876975585381609 nan nan nan
2.7457602766934617 0.27279066622555637 0.27244299130551586 0.88663360247456402 nan nan nan
2.745836934518969 0.27281103324012634 0.27244299130551586 0.88658409738241395 nan nan nan
2.7475606420815302 0.27326854980467952 0.27244299130551586 0.88547203286872544 nan nan nan
2.7492854317068036 0.27372549131075774 0.27244299130551586 0.88436136324525239 nan nan nan
2.7510113040740576 0.27418185872257894 0.27244299130551586 0.88325208676234912 nan nan nan
2.7525559094250744 0.27458956593328032 0.27244299130551586 0.88226108555434657 nan nan nan
2.7527382598629866 0.2746376530355582 0.27244299130551586 0.88214420167256513 nan nan nan
2.7544662997537124 0.2750928752762376 0.27244299130551586 0.88103770623064093 nan nan nan
2.7561954244267826 0.27554752650221803 0.27244299130551586 0.87993259869350671 nan nan nan
2.7579256345631733 0.27600160780208249 0.27244299130551586 0.87882887732027903 nan nan nan
2.7593683610409196 0.27637958873850565 0.27244299130551586 0.87791013211217006 nan nan nan
2.7596569308442871 0.27645512029531938 0.27244299130551586 0.87772654037225795 nan nan nan
2.7613893139519554 0.27690806513224375 0.27244299130551586 0.87662558611292374 nan nan nan
2.7631227845684352 0.27736044349390909 0.27244299130551586 0.87552601280793696 nan nan nan
2.7648573433764145 0.2778122565920218 0.27244299130551586 0.87442781872513142 nan nan nan
2.7661976731669764 0.27816080184695069 0.27244299130551586 0.87358063580571677 nan nan nan
2.7665929910590092 0.27826350566884794 0.27244299130551586 0.87333100213451431 nan nan nan
2.7683297282997632 0.27871419199712233 0.27244299130551586 0.87223556130826296 nan nan nan
2.7700675557826497 0.27916431687994325 0.27244299130551586 0.87114149452072209 nan nan nan
2.7718064741920725 0.27961388165067858 0.27244299130551586 0.87004880004840024 nan nan nan
2.7730438875322458 0.27993327986553151 0.27244299130551586 0.86927249081710578 nan nan nan
2.7735464842128632 0.28006288767285359 0.27244299130551586 0.86895747616996888 nan nan nan
2.7752875865302844 0.28051133634004566 0.27244299130551586 0.86786752116625754 nan nan nan
2.7770297818300289 0.28095922907577253 0.27244299130551586 0.86677893332025246 nan nan nan
2.7787730707982194 0.28140656733337444 0.27244299130551586 0.86569171091709407 nan nan nan
2.7799070459690074 0.28169710471465081 0.27244299130551586 0.86498559185030677 nan nan nan
2.7805174541214108 0.28185335259589717 0.27244299130551586 0.86460585224407249 nan nan nan
2.782262932486586 0.28229958637596442 0.27244299130551586 0.86352135559062848 nan nan nan
2.7840095065811621 0.28274527021565832 0.27244299130551586 0.86243821924834585 nan nan nan
2.7857571770929859 0.28319040568638454 0.27244299130551586 0.86135644151095314 nan nan nan
2.7867871904130732 0.28345236552752617 0.27244299130551586 0.86071983412856667 nan nan nan
2.787505944710337 0.28363499438874296 0.27244299130551586 0.86027602067431796 nan nan nan
2.7892558101219267 0.28407903795238509 0.27244299130551586 0.85919695503644611 nan nan nan
2.7910067740168993 0.2845225380358819 0.27244299130551586 0.85811924289747765 nan nan nan
2.7927588370848304 0.28496549632657275 0.27244299130551586 0.85704288255968575 nan nan nan
2.793684362904044 0.28519915853648514 0.27244299130551586 0.85647511339184967 nan nan nan
2.7945120000157293 0.28540791454042203 0.27244299130551586 0.85596787232747229 nan nan nan
2.7962662635000388 0.28584979442186709 0.27244299130551586 0.85489421050736591 nan nan nan
2.7980216282286339 0.28629113774366599 0.27244299130551586 0.85382189540802023 nan nan nan
2.7997780948928259 0.28673194630673737 0.27244299130551586 0.85275092534020913 nan nan nan
2.8005986055855678 0.28693758694622629 0.27244299130551586 0.85225132589428665 nan nan nan
2.8015356641843558 0.28717222193999981 0.27244299130551586 0.85168129861682684 nan nan nan
2.8032943367954024 0.28761196650020771 0.27244299130551586 0.85061301355288299 nan nan nan
2.8050541134185778 0.2880511818717848 0.27244299130551586 0.8495460684655004 nan nan nan
2.8068149947469294 0.28848986996664805 0.27244299130551586 0.84848046167391289 nan nan nan
2.8075299607055952 0.28866776079404177 0.27244299130551586 0.84804836840164233 nan nan nan
2.808576981473939 0.28892803272403855 0.27244299130551586 0.84741619149946301 nan nan nan
2.8103400742935238 0.2893656721103367 0.27244299130551586 0.84635325626559876 nan nan nan
2.812104273900037 0.28980279011888499 0.27244299130551586 0.84529165429787045 nan nan nan
2.8138695809882677 0.29023938876980038 0.27244299130551586 0.84423138392392949 nan nan nan
2.8144784706166392 0.29038979679701549 0.27244299130551586 0.84386613818879008 nan nan nan
2.8156359962534405 0.29067547010978678 0.27244299130551586 0.84317244347352471 nan nan nan
2.8174035203912169 0.29111103621193912 0.27244299130551586 0.84211483127849973 nan nan nan
2.8191721540976955 0.2915460891755518 0.27244299130551586 0.8410585456727907 nan nan nan
2.8209418980694121 0.29198063112591821 0.27244299130551586 0.84000358499242311 nan nan nan
2.8214441777760331 0.29210381818622833 0.27244299130551586 0.83970453303720194 nan nan nan
2.8227127530033376 0.29241466421412665 0.27244299130551586 0.83894994757551111 nan nan nan
2.8244847195968825 0.2928481906168563 0.27244299130551586 0.83789763176225196 nan nan nan
2.8262577985478945 0.29328121253616368 0.27244299130551586 0.83684663589492536 nan nan nan
2.8280319905546594 0.2937137321992761 0.27244299130551586 0.83579695831789036 nan nan nan
2.8284271219177635 0.29380995383941466 0.27244299130551586 0.83556345290357725 nan nan nan
2.8284271247461898 0.29380995452805092 0.27244299130551586 0.83556345123245068 nan nan nan
2.8284271247461903 0.29380995452805092 0.27244299130551586 nan nan nan nan
2.8284271247461903 0.29380995452805092 0.27244299130551586 0.95492965855137191 nan nan nan
2.8298072963159018 0.29414575185837011 0.27244299130551586 0.95399839700295075 nan nan nan
2.8315837165307842 0.29457727379035337 0.27244299130551586 0.9528017730542977 nan nan nan
2.833361251898908 0.29500830029664094 0.27244299130551586 0.95160665006086564 nan nan nan
2.8350299090786577 0.29541223106484715 0.27244299130551586 0.95048677618939892 nan nan nan
2.8351399031203148 0.29543883370293322 0.27244299130551586 0.95041302613996836 nan nan nan
2.836919670895484 0.29586887635897863 0.27244299130551586 0.94922089941128229 nan nan nan
2.8387005559253367 0.2962984306383456 0.27244299130551586 0.94803026799684176 nan nan nan
2.8404825589112326 0.29672749893818373 0.27244299130551586 0.94684113002103676 nan nan nan
2.8416481071937754 0.29700773097691235 0.27244299130551586 0.94606456467318401 nan nan nan
2.8422656805549713 0.29715608367898905 0.27244299130551586 0.94565348361061063 nan nan nan
2.8440499215587942 0.29758418730435132 0.27244299130551586 0.9444673268946554 nan nan nan
2.8458352826253828 0.29801181228071738 0.27244299130551586 0.94328265800461031 nan nan nan
2.8476217644578607 0.29843896109713575 0.27244299130551586 0.94209947507425773 nan nan nan
2.8482817550740434 0.29859657756036784 0.27244299130551586 0.94166292783005712 nan nan nan
2.8494093677597911 0.29886563626500451 0.27244299130551586 0.94091777623972228 nan nan nan
2.8511980932351806 0.29929184031781708 0.27244299130551586 0.93973755963946481 nan nan nan
2.8529879415884771 0.29971757581090086 0.27244299130551586 0.93855882341428232 nan nan nan
2.8547789135245702 0.30014284532115454 0.27244299130551586 0.93738156570730358 nan nan nan
2.8549308887859626 0.30017889848178947 0.27244299130551586 0.93728176993479706 nan nan nan
2.8565710097487926 0.30056765144678299 0.27244299130551586 0.93620578466398641 nan nan nan
2.8583642309669197 0.30099199680702748 0.27244299130551586 0.9350314784321142 nan nan nan
2.8601585778851706 0.30141588404189468 0.27244299130551586 0.93385864516179462 nan nan nan
2.8615955444802275 0.30175482559905797 0.27244299130551586 0.9329209957075526 nan nan nan
2.8619540512102053 0.30183931581187839 0.27244299130551586 0.93268728300545578 nan nan nan
2.8637506516491302 0.30226229479768507 0.27244299130551586 0.93151739011784218 nan nan nan
2.8655483799094945 0.30268482369994743 0.27244299130551586 0.9303489646560138 nan nan nan
2.8673472366992914 0.30310690523894324 0.27244299130551586 0.92918200477934165 nan nan nan
2.8682757583919254 0.30332449477370005 0.27244299130551586 0.92858051031176814 nan nan nan
2.8691472227269585 0.30352854215430636 0.27244299130551586 0.92801650864950613 nan nan nan
2.8709483387013788 0.30394973720473473 0.27244299130551586 0.92685247443049257 nan nan nan
2.8727505853318793 0.30437049316769782 0.27244299130551586 0.92568990028859055 nan nan nan
2.8745539633282338 0.30479081283913834 0.27244299130551586 0.92452878439238817 nan nan nan
2.8749715668407312 0.30488804567486927 0.27244299130551586 0.92426021935212321 nan nan nan
2.8763584734006598 0.30521069903317211 0.27244299130551586 0.92336912491277201 nan nan nan
2.8781641162598213 0.30563015458178688 0.27244299130551586 0.92221092002292282 nan nan nan
2.8799708926168295 0.30604918233453327 0.27244299130551586 0.92105416789831174 nan nan nan
2.8816830062311061 0.30644562157514688 0.27244299130551586 0.9199600288724783 nan nan nan
2.8817788031832414 0.30646778515821904 0.27244299130551586 0.91989886671669896 nan nan nan
2.8835878486710591 0.3068859659365949 0.27244299130551586 0.91874501465813141 nan nan nan
2.885398029792734 0.3073037275700401 0.27244299130551586 0.91759260990493763 nan nan nan
2.8872093472611633 0.30772107297524565 0.27244299130551586 0.91644165064172611 nan nan nan
2.8884101130524948 0.30799736913835107 0.27244299130551586 0.91567984535383229 nan nan nan
2.889021801789692 0.30813800508489353 0.27244299130551586 0.91529213505538354 nan nan nan
2.8908353940921137 0.30855452684733264 0.27244299130551586 0.91414406133506909 nan nan nan
2.8926501248826688 0.30897064122625451 0.27244299130551586 0.91299742767221514 nan nan nan
2.8944659948760472 0.30938635120035973 0.27244299130551586 0.91185223226052114 nan nan nan
2.8951529238795248 0.30954343819957364 0.27244299130551586 0.9114195757122876 nan nan nan
2.8962830047873869 0.3098016597630362 0.27244299130551586 0.91070847329595317 nan nan nan
2.8981011553322746 0.31021656992201119 0.27244299130551586 0.9095661489767396 nan nan nan
2.899920447226747 0.31063108469902834 0.27244299130551586 0.90842525750336933 nan nan nan
2.90174088118729 0.31104520712949568 0.27244299130551586 0.90728579707858736 nan nan nan
2.9019114753722044 0.31108398153767447 0.27244299130551586 0.90717912729702754 nan nan nan
2.9035624579308381 0.31145894026215248 0.27244299130551586 0.90614776590739488 nan nan nan
2.9053851781747775 0.31187228715872217 0.27244299130551586 0.90501116219704303 nan nan nan
2.9072090426369437 0.31228525089355852 0.27244299130551586 0.90387598415703219 nan nan nan
2.9086858042761232 0.31261915464049483 0.27244299130551586 0.90295840788829884 nan nan nan
2.909034052035623 0.31269783455330691 0.27244299130551586 0.90274222999910891 nan nan nan
2.910860207089554 0.31311004123654274 0.27244299130551586 0.90160989793726143 nan nan nan
2.9126875085179238 0.31352187405342047 0.27244299130551586 0.90047898618772004 nan nan nan
2.9145159570403738 0.31393333612531804 0.27244299130551586 0.89934949296895117 nan nan nan
2.9154759445071745 0.31414911480798824 0.27244299130551586 0.89875732749292347 nan nan nan
2.9154759474226499 0.3141491154630448 0.27244299130551586 0.89875732569540934 nan nan nan
2.9154759474226504 0.31414911546304525 0.27244299130551586 nan nan nan nan
2.9154759474226504 0.31414911546304525 0.27244299130551586 0.93620554759938435 nan nan nan
2.9163455533769951 0.31434443058447059 0.27244299130551586 0.93564730885589253 nan nan nan
2.9181762982483312 0.31475516057361608 0.27244299130551586 0.9344737031341358 nan nan nan
2.9200081923753793 0.31516552924562691 0.27244299130551586 0.93330156949526422 nan nan nan
2.9218412364795876 0.31557553976314301 0.27244299130551586 0.93213090609280769 nan nan nan
2.9224277215089858 0.31570659381720301 0.27244299130551586 0.93175681576869684 nan nan nan
2.923675431282859 0.31598519529820657 0.27244299130551586 0.9309617110826115 nan nan nan
2.925510777507546 0.31639449903188321 0.27244299130551586 0.92979398262283641 nan nan nan
2.9273472758764583 0.31680345415389921 0.27244299130551586 0.92862771887395046 nan nan nan
2.9291849271128578 0.31721206386225698 0.27244299130551586 0.92746291799873037 nan nan nan
2.9293960716754608 0.31725897437917561 0.27244299130551586 0.92732922375602456 nan nan nan
2.9310237319404608 0.31762033136286383 0.27244299130551586 0.92629957816225716 nan nan nan
2.9328636910834378 0.3180282598691464 0.27244299130551586 0.9251376975319141 nan nan nan
2.9347048052664131 0.31843585260167473 0.27244299130551586 0.9239772742773823 nan nan nan
2.9363810374467234 0.31880643178322865 0.27244299130551586 0.9229226711075933 nan nan nan
2.9365470752144676 0.31884311278777711 0.27244299130551586 0.92281830657063879 nan nan nan
2.9383905016531355 0.31925004366115095 0.27244299130551586 0.92166079258595401 nan nan nan
2.9402350853084078 0.31965664846148023 0.27244299130551586 0.92050473049988801 nan nan nan
2.9420808269067309 0.32006293043404466 0.27244299130551586 0.91935011849128823 nan nan nan
2.943382658441668 0.32034914221402599 0.27244299130551586 0.91853705784697126 nan nan nan
2.9439277271750073 0.32046889282932611 0.27244299130551586 0.91819695474128582 nan nan nan
2.9457757868405947 0.32087453890261852 0.27244299130551586 0.91704523743329536 nan nan nan
2.9476250066313088 0.32127987191363427 0.27244299130551586 0.91589496475300747 nan nan nan
2.9494753872754216 0.32168489512610299 0.27244299130551586 0.91474613488839007 nan nan nan
2.9504009743736566 0.32188728310397763 0.27244299130551586 0.9141722844728033 nan nan nan
2.9513269295016626 0.32208961180737949 0.27244299130551586 0.91359874602968327 nan nan nan
2.9531796340392185 0.32249402522804183 0.27244299130551586 0.9124527963693978 nan nan nan
2.9550335016177338 0.32289813866148875 0.27244299130551586 0.91130828410231091 nan nan nan
2.9568885329673109 0.32330195538353956 0.27244299130551586 0.91016520742546492 nan nan nan
2.957436025050745 0.32342103282505397 0.27244299130551586 0.90982825195655204 nan nan nan
2.9587447288185111 0.32370547867202948 0.27244299130551586 0.90902356453816258 nan nan nan
2.9606020899023529 0.32410871180640377 0.27244299130551586 0.90788335364196671 nan nan nan
2.9624606169503158 0.32451165806731042 0.27244299130551586 0.90674457294069466 nan nan nan
2.9643203106943372 0.32491432073619553 0.27244299130551586 0.9056072206404171 nan nan nan
2.9644878503759098 0.32495057037554498 0.27244299130551586 0.9055048617402508 nan nan nan
2.9661811718668134 0.32531670309488958 0.27244299130551586 0.904471294949456 nan nan nan
2.9680432012006013 0.3257188084252014 0.27244299130551586 0.90333679407837919 nan nan nan
2.9699063994290182 0.32612064000850149 0.27244299130551586 0.90220371623999973 nan nan nan
2.9715564903472731 0.32647607506231324 0.27244299130551586 0.90120201573426906 nan nan nan
2.9717707672858409 0.32652220112531438 0.27244299130551586 0.90107205964937209 nan nan nan
2.9736363055053077 0.32692349505490204 0.27244299130551586 0.89994182252378996 nan nan nan
2.9755030148221167 0.3273245250748511 0.27244299130551586 0.89881300308278311 nan nan nan
2.9773708959714287 0.32772529446065501 0.27244299130551586 0.89768559954811411 nan nan nan
2.978641985058331 0.32799772617906298 0.27244299130551586 0.89691961631508454 nan nan nan
2.9792399496888642 0.32812580648529843 0.27244299130551586 0.89655961014377683 nan nan nan
2.9811101767105073 0.32852606441884125 0.27244299130551586 0.89543503309599182 nan nan nan
2.9829815777729025 0.32892607152799913 0.27244299130551586 0.89431186663320572 nan nan nan
2.9848541536130582 0.32932583107572477 0.27244299130551586 0.89319010898608608 nan nan nan
2.9857443746981787 0.32951570268121966 0.27244299130551586 0.89265756632307092 nan nan nan
2.9867279049684452 0.32972534632078809 0.27244299130551586 0.89206975838752023 nan nan nan
2.9886028325769951 0.3301246205173578 0.27244299130551586 0.89095081307261281 nan nan nan
2.9904789371771057 0.33052365691458163 0.27244299130551586 0.88983327127868106 nan nan nan
2.9923562195076365 0.33092245875615756 0.27244299130551586 0.88871713124525398 nan nan nan
2.9928636995517413 0.33103018285800545 0.27244299130551586 0.88841576906029185 nan nan nan
2.9942346803079114 0.33132102927992524 0.27244299130551586 0.88760239121406848 nan nan nan
2.996114320317719 0.33171937171743293 0.27244299130551586 0.88648904942906637 nan nan nan
2.9979951402773115 0.33211748929352125 0.27244299130551586 0.88537710413639259 nan nan nan
2.9998771409274054 0.33251538522589785 0.27244299130551586 0.88426655358439288 nan nan nan
2.9999999970000002 0.33254134336850905 0.27244299130551586 0.88419413005669556 nan nan nan
2.9999999999999996 0.33254134400235136 0.27244299130551586 0.88419412828830779 nan nan nan
3 0.33254134400235147 0.27244299130551586 nan nan nan nan
3 0.33254134400235147 0.27244299130551586 0.91956189341983974 nan nan nan
3.0017603230091834 0.33291306272471555 0.27244299130551586 0.91848369186455292 nan nan nan
3.0036446872642926 0.33331052499215352 0.27244299130551586 0.91733161489504733 nan nan nan
3.005530234434846 0.33370777522198691 0.27244299130551586 0.91618098300437711 nan nan nan
3.006857569333075 0.33398714556348419 0.27244299130551586 0.91537229117023822 nan nan nan
3.0074169652634235 0.3341048165991708 0.27244299130551586 0.91503179437994309 nan nan nan
3.009304880493068 0.3345016522994142 0.27244299130551586 0.9138840472114218 nan nan nan
3.0111939808672918 0.33489828548875689 0.27244299130551586 0.91273773969075866 nan nan nan
3.0130842671300733 0.33529471932315069 0.27244299130551586 0.91159287001216738 nan nan nan
3.0137308140852022 0.33543021193060318 0.27244299130551586 0.91120177710506001 nan nan nan
3.0149757400258572 0.33569095694803353 0.27244299130551586 0.91044943637212694 nan nan nan
3.0168684002995567 0.33608700149790816 0.27244299130551586 0.90930743696937832 nan nan nan
3.0187622486965515 0.33648285609592332 0.27244299130551586 0.9081668700049218 nan nan nan
3.0206197700881399 0.33687069505715361 0.27244299130551586 0.90705026425691171 nan nan nan
3.0206572859626895 0.33687852385344974 0.27244299130551586 0.90702773368201495 nan nan nan
3.0225535128442873 0.33727400786966033 0.27244299130551586 0.90589002620616788 nan nan nan
3.0244509300881295 0.33766931123111155 0.27244299130551586 0.90475374578514234 nan nan nan
3.0263495384414694 0.33806443701132294 0.27244299130551586 0.90361889062894796 nan nan nan
3.0275244732555522 0.33830874495546193 0.27244299130551586 0.90291766605463109 nan nan nan
3.0282493386520311 0.33845938827035904 0.27244299130551586 0.90248545894983878 nan nan nan
3.0301503314680045 0.3388541680544106 0.27244299130551586 0.90135344896231362 nan nan nan
3.0320525176380517 0.33924877939537923 0.27244299130551586 0.90022285888310849 nan nan nan
3.0339558979113055 0.33964322531045887 0.27244299130551586 0.89909368693119684 nan nan nan
3.0344449595831957 0.33974450942863355 0.27244299130551586 0.89880389632148261 nan nan nan
3.0358604730373671 0.34003750880172523 0.27244299130551586 0.89796593132778646 nan nan nan
3.0377662437663093 0.34043163285571565 0.27244299130551586 0.89683959029631599 nan nan nan
3.0396732108486755 0.34082560044302124 0.27244299130551586 0.89571466206245287 nan nan nan
3.0413812621077283 0.34117813317650292 0.27244299130551586 0.89470887106277541 nan nan nan
3.0413812651491092 0.34117813380394357 0.27244299130551586 0.89470886927335791 nan nan nan
3.0413812651491097 0.34117813380394313 0.27244299130551586 nan nan nan nan
3.0413812651491097 0.34117813380394313 0.27244299130551586 0.99794450803566814 nan nan nan
3.0415813750354799 0.34121941451787219 0.27244299130551586 0.99781320002956186 nan nan nan
3.0434907370782085 0.34161307801773066 0.27244299130551586 0.99656161808226684 nan nan nan
3.0454012977288194 0.34200659386287457 0.27244299130551586 0.9953116060253786 nan nan nan
3.0473130577397423 0.34239996495600034 0.27244299130551586 0.99406316188974475 nan nan nan
3.0488000102304982 0.34270565728364433 0.27244299130551586 0.993093754755073 nan nan nan
3.0492260178638788 0.34279319418180476 0.27244299130551586 0.99281628370868324 nan nan nan
3.0511401788546051 0.34318628440659094 0.27244299130551586 0.99157096951797685 nan nan nan
3.0530555414657674 0.34357923847785821 0.27244299130551586 0.99032721735587437 nan nan nan
3.0549721064516868 0.34397205922390206 0.27244299130551586 0.98908502526308495 nan nan nan
3.0562368516220122 0.34423107588866875 0.27244299130551586 0.98826657974681598 nan nan nan
3.0568898745671578 0.344364749453417 0.27244299130551586 0.98784439128277424 nan nan nan
3.058808846567449 0.34475731195509518 0.27244299130551586 0.98660531346056302 nan nan nan
3.0607290232083026 0.34514974949723121 0.27244299130551586 0.98536778984452345 nan nan nan
3.062650405245936 0.34554206482733063 0.27244299130551586 0.9841318184851755 nan nan nan
3.0636918334654073 0.34575455481430628 0.27244299130551586 0.98346286840294017 nan nan nan
3.0645729934370398 0.34593426067171285 0.27244299130551586 0.98289739743548565 nan nan nan
3.0664967885387808 0.34632633973512716 0.27244299130551586 0.98166452475086163 nan nan nan
3.068421791308801 0.34671830470035836 0.27244299130551586 0.98043319848915078 nan nan nan
3.0703480025052183 0.3471101582278473 0.27244299130551586 0.97920341671063571 nan nan nan
3.0711650000101143 0.34727625465428114 0.27244299130551586 0.97868250667256773 nan nan nan
3.072275422886626 0.34750190295530314 0.27244299130551586 0.97797517747803298 nan nan nan
3.0742040532120929 0.34789354149732443 0.27244299130551586 0.97674847885648919 nan nan nan
3.0761338942411651 0.34828507644501949 0.27244299130551586 0.97552331891357769 nan nan nan
3.0780649467338663 0.34867651036563285 0.27244299130551586 0.97429969571929465 nan nan nan
3.0786563956135002 0.34879633105533281 0.27244299130551586 0.97392538105919291 nan nan nan
3.0799972114506962 0.34906784580216876 0.27244299130551586 0.97307760734605875 nan nan nan
3.0819306891526321 0.34945908527302239 0.27244299130551586 0.97185705186870541 nan nan nan
3.0838653806011291 0.34985023127161219 0.27244299130551586 0.97063802736448523 nan nan nan
3.0858012865581204 0.3502412862660127 0.27244299130551586 0.96942053191306055 nan nan nan
3.0861660647411302 0.35031493437935446 0.27244299130551586 0.9691913786179881 nan nan nan
3.0877384077860173 0.35063225269859455 0.27244299130551586 0.9682045635965022 nan nan nan
3.0896767450477105 0.35102313298566479 0.27244299130551586 0.96699012049928657 nan nan nan
3.0916162991065681 0.35141392951710826 0.27244299130551586 0.96577720070829398 nan nan nan
3.0935570707264386 0.35180464465603856 0.27244299130551586 0.96456580231280253 nan nan nan
3.0936940519670344 0.3518322093740256 0.27244299130551586 0.96448038695312099 nan nan nan
3.0954990606716506 0.35219528073844308 0.27244299130551586 0.96335592340448817 nan nan nan
3.0974422697070096 0.35258584007284188 0.27244299130551586 0.96214756207742091 nan nan nan
3.0993866985978045 0.35297632493993703 0.27244299130551586 0.96094071642806034 nan nan nan
3.1012404019739699 0.35334829485290031 0.27244299130551586 0.95979229421508727 nan nan nan
3.1013323481098025 0.35336673759228143 0.27244299130551586 0.95973538455525442 nan nan nan
3.1032792190092535 0.35375708025393438 0.27244299130551586 0.95853156456023492 nan nan nan
3.1052273120628859 0.35414735512013196 0.27244299130551586 0.95732925454661666 nan nan nan
3.1071766280379118 0.35453756435695749 0.27244299130551586 0.9561284526203917 nan nan nan
3.1088051595536879 0.35486332338588877 0.27244299130551586 0.95512698909805394 nan nan nan
3.1091271677020234 0.35492771010101565 0.27244299130551586 0.95492915688992874 nan nan nan
3.1110789318233953 0.35531779445910794 0.27244299130551586 0.95373136546596893 nan nan nan
3.1130319211706841 0.35570781950791852 0.27244299130551586 0.95253507646162328 nan nan nan
3.1149861365130294 0.35609778729369745 0.27244299130551586 0.95134028799236925 nan nan nan
3.116388369607197 0.35637742100108782 0.27244299130551586 0.95048436083721821 nan nan nan
3.1169415786200543 0.35648769983194706 0.27244299130551586 0.95014699817604786 nan nan nan
3.1188982482618623 0.3568775591071216 0.27244299130551586 0.94895520513286225 nan nan nan
3.1208561462090429 0.35726736707232243 0.27244299130551586 0.9477649069853723 nan nan nan
3.1228152732326682 0.35765712564899488 0.27244299130551586 0.94657610185849339 nan nan nan
3.123990077145034 0.35789070689887814 0.27244299130551586 0.94586429920617521 nan nan nan
3.1247756301042955 0.35804683672664261 0.27244299130551586 0.94538878787949188 nan nan nan
3.1267372175959651 0.35843650216253042 0.27244299130551586 0.94420296317798447 nan nan nan
3.1287000364802027 0.35882612378140277 0.27244299130551586 0.9430186258859331 nan nan nan
3.1306640875300191 0.35921570337520137 0.27244299130551586 0.94183577413764286 nan nan nan
3.1316103272875266 0.3594032931792176 0.27244299130551586 0.94126669451430334 nan nan nan
3.1326293715189091 0.35960524270278971 0.27244299130551586 0.94065440606975947 nan nan nan
3.1345958892208547 0.35999474348967808 0.27244299130551586 0.93947451982126562 nan nan nan
3.1365636414103228 0.36038420742775867 0.27244299130551586 0.93829611353347819 nan nan nan
3.1385326288622681 0.36077363617504299 0.27244299130551586 0.93711918535004513 nan nan nan
3.1392491652650629 0.36091528458303079 0.27244299130551586 0.93669143760415985 nan nan nan
3.1405028523521281 0.36116303135540073 0.27244299130551586 0.93594373341694426 nan nan nan
3.1424743126558301 0.36155239455831045 0.27244299130551586 0.93476975588247813 nan nan nan
3.1444470105497886 0.36194172733860808 0.27244299130551586 0.93359725089727097 nan nan nan
3.1464209468109039 0.36233103121624433 0.27244299130551586 0.93242621661426806 nan nan nan
3.146906636418362 0.36242677824858294 0.27244299130551586 0.93213841984888646 nan nan nan
3.1483961222165653 0.36272030767604546 0.27244299130551586 0.93125665118873091 nan nan nan
3.1503725375446492 0.36310955816748225 0.27244299130551586 0.93008855277823488 nan nan nan
3.152350193573521 0.36349878410443726 0.27244299130551586 0.92892191954266656 nan nan nan
3.1543290910820341 0.36388798686498525 0.27244299130551586 0.92775674964422095 nan nan nan
3.1545827861987394 0.36393786348368984 0.27244299130551586 0.92760753314963384 nan nan nan
3.1563092308495317 0.36427716779117425 0.27244299130551586 0.92659304124739705 nan nan nan
3.1582906136558448 0.36466632818880984 0.27244299130551586 0.92543079251899762 nan nan nan
3.1602732402812959 0.36505546932725164 0.27244299130551586 0.92427000162812389 nan nan nan
3.1622571115066966 0.36544459243920879 0.27244299130551586 0.92311066674617348 nan nan nan
3.162277657006102 0.36544862093455355 0.27244299130551586 0.92309867177919014 nan nan nan
3.1622776601683791 0.36544862155460012 0.27244299130551586 0.92309866993299317 nan nan nan
3.1622776601683795 0.36544862155460012 0.27244299130551586 nan nan nan nan
3.1622776601683795 0.36544862155460012 0.27244299130551586 0.95492965855137191 nan nan nan
3.1642422281133462 0.36583369872054428 0.27244299130551586 0.95374426142776492 nan nan nan
3.1662285908830383 0.36622278933008301 0.27244299130551586 0.95254795624769295 nan nan nan
3.1682162005980552 0.36661186538942547 0.27244299130551586 0.95135315162300238 nan nan nan
3.1700957984254807 0.36697956115899022 0.27244299130551586 0.95022534267550962 nan nan nan
3.1702050580411707 0.36700092798277006 0.27244299130551586 0.95015984567150924 nan nan nan
3.1721951639956494 0.36738997815673613 0.27244299130551586 0.94896803651339035 nan nan nan
3.1741865192452492 0.36777901692019688 0.27244299130551586 0.94777772227118007 nan nan nan
3.1761791245742179 0.36816804524411528 0.27244299130551586 0.94658890106976901 nan nan nan
3.1779332655627046 0.36851030690589803 0.27244299130551586 0.94554420189706057 nan nan nan
3.1781729807672976 0.36855706406138722 0.27244299130551586 0.9454015710363981 nan nan nan
3.180168088609721 0.36894607426669013 0.27244299130551586 0.94421573030065875 nan nan nan
3.1821644488872161 0.36933507671633992 0.27244299130551586 0.94303137699448703 nan nan nan
3.1841620623860023 0.36972407222814485 0.27244299130551586 0.94184850925216357 nan nan nan
3.1857901093670806 0.37004091697179076 0.27244299130551586 0.94088612204742872 nan nan nan
3.1861609298927926 0.37011306158128043 0.27244299130551586 0.94066712521030893 nan nan nan
3.1881610521947947 0.37050204551615529 0.27244299130551586 0.93948722300788012 nan nan nan
3.1901624300797105 0.37089102473429392 0.27244299130551586 0.93830880078616929 nan nan nan
3.1921650643357351 0.37127999989821858 0.27244299130551586 0.93713185668879995 nan nan nan
3.1936663777437833 0.37157144034510048 0.27244299130551586 0.93625098952045194 nan nan nan
3.1941689557515605 0.37166897163134238 0.27244299130551586 0.93595638886172361 nan nan nan
3.1961741051163717 0.372057940517865 0.27244299130551586 0.93478239545321751 nan nan nan
3.1981805132198509 0.37244690710267625 0.27244299130551586 0.93360987461388212 nan nan nan
3.2001881808521744 0.37283587189126544 0.27244299130551586 0.93243882449663706 nan nan nan
3.2015621155148621 0.37310191608258503 0.27244299130551586 0.9316386931329087 nan nan nan
3.2015621187164238 0.37310191670239112 0.27244299130551586 0.9316386912696315 nan nan nan
3.2015621187164243 0.37310191670239101 0.27244299130551586 nan nan nan nan
3.2015621187164243 0.37310191670239101 0.27244299130551586 0.99374793735427347 nan nan nan
3.2021971088040155 0.37322483534963846 0.27244299130551586 0.9933538594738337 nan nan nan
3.2042072978665441 0.37361379790423943 0.27244299130551586 0.99210787098845687 nan nan nan
3.2062187488314264 0.37400275994187626 0.27244299130551586 0.99086344537746851 nan nan nan
3.2082314624908244 0.37439172180966263 0.27244299130551586 0.98962058068051673 nan nan nan
3.2095138899647382 0.37463942687649543 0.27244299130551586 0.98882989205036542 nan nan nan
3.2102454396373989 0.37478068381495266 0.27244299130551586 0.98837927493970801 nan nan nan
3.2122606810643077 0.3751696462252917 0.27244299130551586 0.98713952619960477 nan nan nan
3.2142771875652074 0.37555860926837337 0.27244299130551586 0.98590133250722178 nan nan nan
3.2162949599342516 0.37594757313199612 0.27244299130551586 0.98466469191202444 nan nan nan
3.2174854111549993 0.37617694117472111 0.27244299130551586 0.98393618608715172 nan nan nan
3.2183139989660932 0.37633653796403266 0.27244299130551586 0.98342960246592381 nan nan nan
3.2203343054558831 0.376725503872406 0.27244299130551586 0.98219606222327582 nan nan nan
3.2223558801992724 0.377114470925068 0.27244299130551586 0.98096406924087509 nan nan nan
3.2243787239924107 0.37750343914998641 0.27244299130551586 0.9797336215779554 nan nan nan
3.2254767313404553 0.37771447091341237 0.27244299130551586 0.97906669900955945 nan nan nan
3.2264028376319485 0.37789240853514394 0.27244299130551586 0.97850471729618316 nan nan nan
3.2284282219150353 0.37828137902853365 0.27244299130551586 0.97727735445965747 nan nan nan
3.2304548776393229 0.37867035053816767 0.27244299130551586 0.97605153113490439 nan nan nan
3.23248280560296 0.37905932293209421 0.27244299130551586 0.97482724539087728 nan nan nan
3.2334878996961893 0.37925201765616168 0.27244299130551586 0.97422131095864595 nan nan nan
3.2345120066046 0.37944829603841701 0.27244299130551586 0.97360449529894966 nan nan nan
3.2365424814433963 0.37983726964532349 0.27244299130551586 0.97238327893291499 nan nan nan
3.2385742309190046 0.38022624350111933 0.27244299130551586 0.97116359436898214 nan nan nan
3.240607255831581 0.38061521731426851 0.27244299130551586 0.96994543968577451 nan nan nan
3.2415189655194205 0.38078957320874218 0.27244299130551586 0.96939990266864906 nan nan nan
3.2426415569817859 0.38100419075344738 0.27244299130551586 0.96872881296432423 nan nan nan
3.244677135170781 0.38139316344759155 0.27244299130551586 0.96751371228807037 nan nan nan
3.2467139912002314 0.38178213498596403 0.27244299130551586 0.96630013574285689 nan nan nan
3.2487521258723056 0.38217110491822215 0.27244299130551586 0.9650880814169277 nan nan nan
3.249569978229808 0.38232711963970867 0.27244299130551586 0.96460235546405193 nan nan nan
3.2507915399896747 0.38256007275449411 0.27244299130551586 0.96387754740092624 nan nan nan
3.2528322343555161 0.38294903796546031 0.27244299130551586 0.9626685317878888 nan nan nan
3.2548742097735075 0.38333799998244311 0.27244299130551586 0.96146103267324567 nan nan nan
3.2569174670478342 0.38372695819750458 0.27244299130551586 0.96025504815481466 nan nan nan
3.2576409873697552 0.38386462932693477 0.27244299130551586 0.959828551256661 nan nan nan
3.2589620069831859 0.38411591196354911 0.27244299130551586 0.95905057633280011 nan nan nan
3.2610078303847563 0.38450486059443101 0.27244299130551586 0.95784761530978968 nan nan nan
3.2630549380582461 0.38489380336507839 0.27244299130551586 0.95664616319074958 nan nan nan
3.2651033308098598 0.38528273951160741 0.27244299130551586 0.95544621808302488 nan nan nan
3.2657320426047169 0.38540206503025609 0.27244299130551586 0.95507837254269812 nan nan nan
3.2671530094463104 0.38567166823146215 0.27244299130551586 0.95424777809633321 nan nan nan
3.2692039747748152 0.38606058868354587 0.27244299130551586 0.95305084134276397 nan nan nan
3.2712562276030992 0.38644949998837042 0.27244299130551586 0.95185540593677442 nan nan nan
3.2733097687393951 0.38683840122820334 0.27244299130551586 0.95066146999518664 nan nan nan
3.2738431937235002 0.38693937999033268 0.27244299130551586 0.95035170239991251 nan nan nan
3.2753645989924407 0.38722729144722878 0.27244299130551586 0.94946903163718577 nan nan nan
3.2774207191714853 0.38761616965171164 0.27244299130551586 0.9482780889843142 nan nan nan
3.2794781300862814 0.38800503481016946 0.27244299130551586 0.94708864016047301 nan nan nan
3.2815368325470939 0.38839388585355317 0.27244299130551586 0.94590068329191446 nan nan nan
3.2819744906385746 0.38847651805373928 0.27244299130551586 0.94564842448469755 nan nan nan
3.2835968273646938 0.38878272167542804 0.27244299130551586 0.94471421650724263 nan nan nan
3.2856581153503628 0.38917154113217234 0.27244299130551586 0.94352923793740751 nan nan nan
3.2877206973158906 0.389560343043169 0.27244299130551586 0.94234574571570451 nan nan nan
3.2897845740735772 0.38994912619101918 0.27244299130551586 0.94116373797776998 nan nan nan
3.2901259833863783 0.39001341382422983 0.27244299130551586 0.94096842302923112 nan nan nan
3.2918497464362328 0.39033788932174895 0.27244299130551586 0.93998321286157871 nan nan nan
3.2939162152171768 0.39072663114503081 0.27244299130551586 0.93880416850744186 nan nan nan
3.2959839812302398 0.39111535033441003 0.27244299130551586 0.93762660305800261 nan nan nan
3.2980530452897638 0.39150404552753726 0.27244299130551586 0.9364505146582337 nan nan nan
3.2982977221276237 0.39154999284002101 0.27244299130551586 0.93631158283862437 nan nan nan
3.3001234082106019 0.39189271532640702 0.27244299130551586 0.93527590145543427 nan nan nan
3.3021950708081165 0.39228135829760302 0.27244299130551586 0.93410276159922967 nan nan nan
3.3042680338981847 0.39266997297255402 0.27244299130551586 0.93293109324156331 nan nan nan
3.3063422982971944 0.39305855784778798 0.27244299130551586 0.93176089453669864 nan nan nan
3.3064897571476122 0.39308617177686722 0.27244299130551586 0.93167778928808487 nan nan nan
3.3084178648220464 0.39344711138519994 0.27244299130551586 0.93059216364121344 nan nan nan
3.3104947342901543 0.39383563201232763 0.27244299130551586 0.92942489871399736 nan nan nan
3.3125729075194448 0.39422411812262159 0.27244299130551586 0.92825909791625016 nan nan nan
3.3146523853283578 0.3946125680757383 0.27244299130551586 0.92709475941147768 nan nan nan
3.3147021388565361 0.39462185867660604 0.27244299130551586 0.92706692832009885 nan nan nan
3.3167331685358472 0.39500098019782681 0.27244299130551586 0.92593188136548987 nan nan nan
3.318815257961381 0.39538935278182752 0.27244299130551586 0.92477046194639623 nan nan nan
3.3208986544249415 0.39577768408777692 0.27244299130551586 0.92361049932460537 nan nan nan
3.3229349177897936 0.39615695320077637 0.27244299130551586 0.92247888644162046 nan nan nan
3.322983358747027 0.39616597234311701 0.27244299130551586 0.92245199167281899 nan nan nan
3.3250693717486475 0.3965542157430092 0.27244299130551586 0.92129493716603361 nan nan nan
3.3271566942513315 0.39694241245066308 0.27244299130551586 0.92013933398153258 nan nan nan
3.329245327077123 0.39733056059765948 0.27244299130551586 0.91898518029888576 nan nan nan
3.3311881446082974 0.39769134690881414 0.27244299130551586 0.91791355072128022 nan nan nan
3.3313352710485806 0.39771865828428665 0.27244299130551586 0.91783247429994763 nan nan nan
3.3334265269887804 0.39810670357988232 0.27244299130551586 0.91668121416885173 nan nan nan
3.3355190957213146 0.39849469452318076 0.27244299130551586 0.91553139809201045 nan nan nan
3.3376129780702923 0.39888262912266248 0.27244299130551586 0.9143830242581108 nan nan nan
3.3394618700987899 0.3992249235602694 0.27244299130551586 0.91337080878660337 nan nan nan
3.3397081748603412 0.399270505356915 0.27244299130551586 0.91323609085811086 nan nan nan
3.3418046869166051 0.39965832117499911 0.27244299130551586 0.9120905960852389 nan nan nan
3.3439025150647463 0.40004607449681473 0.27244299130551586 0.91094653813498916 nan nan nan
3.3460016601309457 0.4004337632134809 0.27244299130551586 0.90980391520511905 nan nan nan
3.3477561451741518 0.40075755944037628 0.27244299130551586 0.90885054882124539 nan nan nan
3.3481021229419037 0.40082138518771404 0.27244299130551586 0.90866272549564631 nan nan nan
3.3502039043248364 0.40120893825421833 0.27244299130551586 0.90752296720884829 nan nan nan
3.352307005107483 0.40159642022007502 0.27244299130551586 0.90638463854925444 nan nan nan
3.3544114261180997 0.40198382886514428 0.27244299130551586 0.90524773772364875 nan nan nan
3.3560710208737166 0.40228912370825309 0.27244299130551586 0.90435265956224009 nan nan nan
3.3565171681854644 0.40237116194246503 0.27244299130551586 0.90411226294106328 nan nan nan
3.3586242321388746 0.40275841717866778 0.27244299130551586 0.9029782124127762 nan nan nan
3.3607326188081483 0.40314559227438429 0.27244299130551586 0.9018455843523101 nan nan nan
3.3628423290236236 0.40353268490467287 0.27244299130551586 0.90071437697542867 nan nan nan
3.3644065483635841 0.40381947876691793 0.27244299130551586 0.89987703029726029 nan nan nan
3.3649533636161619 0.40391969271943673 0.27244299130551586 0.89958458850013256 nan nan nan
3.3670657234171442 0.40430661334385931 0.27244299130551586 0.89845621714665824 nan nan nan
3.3691794092584741 0.40469344437883503 0.27244299130551586 0.89732926113747502 nan nan nan
3.3712944219725789 0.4050801834014115 0.27244299130551586 0.89620371869728011 nan nan nan
3.3727627789369401 0.40534848065423046 0.27244299130551586 0.89542355086189107 nan nan nan
3.373410762392405 0.40546682796523126 0.27244299130551586 0.89507958805300003 nan nan nan
3.3755284313514244 0.40585337560098589 0.27244299130551586 0.89395686743378366 nan nan nan
3.3776474296836323 0.40623982381686252 0.27244299130551586 0.89283555507100099 nan nan nan
3.3797677582235459 0.40662617009901281 0.27244299130551586 0.89171564919824164 nan nan nan
3.3811397640143643 0.40687597945379561 0.27244299130551586 0.89099211163692082 nan nan nan
3.381889417806208 0.40701241191200777 0.27244299130551586 0.8905971480513093 nan nan nan
3.3840124092671848 0.40739854669930742 0.27244299130551586 0.88948004986822182 nan nan nan
3.3861367334425663 0.40778457188373751 0.27244299130551586 0.8883643528892069 nan nan nan
3.388262391168968 0.40817048486795804 0.27244299130551586 0.8872500553566991 nan nan nan
3.3895375551441513 0.40840181972479439 0.27244299130551586 0.88658260354564256 nan nan nan
3.3903893832835315 0.40855628303495373 0.27244299130551586 0.88613715551533778 nan nan nan
3.3925177106239226 0.40894196374851188 0.27244299130551586 0.88502565161196423 nan nan nan
3.3946473740283345 0.409327524353713 0.27244299130551586 0.88391554189561794 nan nan nan
3.3967783743354829 0.40971296217742692 0.27244299130551586 0.88280682461753712 nan nan nan
3.3979562040026283 0.40992584094964934 0.27244299130551586 0.88219491805116745 nan nan nan
3.3989107123846147 0.41009827452880543 0.27244299130551586 0.88169949803115022 nan nan nan
3.4010443890155009 0.41048345869978664 0.27244299130551586 0.8805935603920787 nan nan nan
3.4031794050684399 0.41086851196559848 0.27244299130551586 0.87948900995813151 nan nan nan
3.4053157613842586 0.4112534315852695 0.27244299130551586 0.87838584498930217 nan nan nan
3.4063957623944701 0.41144787799833837 0.27244299130551586 0.87782894715375481 nan nan nan
3.4074534588043113 0.4116382148021327 0.27244299130551586 0.87728406374776735 nan nan nan
3.4095924981704799 0.41202285884435264 0.27244299130551586 0.87618366449788376 nan nan nan
3.4117328803251752 0.41240736092543495 0.27244299130551586 0.87508464550618459 nan nan nan
3.4138746061113365 0.41279171824475225 0.27244299130551586 0.87398700504137805 nan nan nan
3.4148562822530213 0.41296776160815041 0.27244299130551586 0.87348458338815271 nan nan nan
3.4160176763724337 0.41317592798807057 0.27244299130551586 0.87289074137434286 nan nan nan
3.418162091952464 0.41355998732807653 0.27244299130551586 0.87179585277812766 nan nan nan
3.4203078536959568 0.41394389342490656 0.27244299130551586 0.87070233752794657 nan nan nan
3.4224549624479681 0.41432764342668571 0.27244299130551586 0.86961019390117822 nan nan nan
3.4233378156406133 0.41448531887758111 0.27244299130551586 0.86916171982095358 nan nan nan
3.4246034190540882 0.41471123447006319 0.27244299130551586 0.86851942017736061 nan nan nan
3.4267532243604366 0.41509466368075154 0.27244299130551586 0.86743001463819036 nan nan nan
3.4289043792136633 0.4154779281740697 0.27244299130551586 0.86634197556751968 nan nan nan
3.4310568844609515 0.41586102505549061 0.27244299130551586 0.86525530125135275 nan nan nan
3.4318404147488857 0.416000373773037 0.27244299130551586 0.86486025004796208 nan nan nan
3.4332107409500141 0.41624395142118609 0.27244299130551586 0.86416998997784433 nan nan nan
3.4353659495290985 0.41662670435857752 0.27244299130551586 0.86308604003729572 nan nan nan
3.437522511046982 0.41700928094688983 0.27244299130551586 0.86200344972215359 nan nan nan
3.4396804263529774 0.41739167825770529 0.27244299130551586 0.86092221732700536 nan nan nan
3.4403641318991061 0.41751274764696367 0.27244299130551586 0.8605800681915764 nan nan nan
3.4418396962969284 0.41777389335552007 0.27244299130551586 0.85984234114857838 nan nan nan
3.4440003217292143 0.41815592329830209 0.27244299130551586 0.8587638194857361 nan nan nan
3.4461623035007456 0.41853776513805341 0.27244299130551586 0.85768665063947624 nan nan nan
3.4483256424629691 0.41891941592137238 0.27244299130551586 0.85661083291292706 nan nan nan
3.4489090195424961 0.41902225976595553 0.27244299130551586 0.8563210688981796 nan nan nan
3.4504903394678652 0.41930087269001415 0.27244299130551586 0.85553636461134552 nan nan nan
3.4526563953679492 0.41968213248146002 0.27244299130551586 0.8544632440421146 nan nan nan
3.4548238110162726 0.42006319232948475 0.27244299130551586 0.85339146951473921 nan nan nan
3.4569925872664209 0.4204440492647209 0.27244299130551586 0.85232103934084602 nan nan nan
3.4574751302605486 0.42052872784738438 0.27244299130551586 0.85208314733555046 nan nan nan
3.4591627249725159 0.42082470031523322 0.27244299130551586 0.85125195183417934 nan nan nan
3.4613342249892161 0.42120514250708474 0.27244299130551586 0.85018420531059768 nan nan nan
3.463507088171716 0.42158537286491338 0.27244299130551586 0.84911779808807275 nan nan nan
3.4656813153757478 0.42196538841249975 0.27244299130551586 0.84805272848668578 nan nan nan
3.4660625167653554 0.42203196860303238 0.27244299130551586 0.84786619919027995 nan nan nan
3.4678569074575787 0.42234518617334516 0.27244299130551586 0.84698899482862555 nan nan nan
3.4700338652740172 0.42272476317124419 0.27244299130551586 0.84592659543818416 nan nan nan
3.4722121896824052 0.42310411643085666 0.27244299130551586 0.84486552864175779 nan nan nan
3.4743918815406256 0.42348324297829043 0.27244299130551586 0.84380579276784007 nan nan nan
3.4746712318999293 0.42353179828819043 0.27244299130551586 0.84367012066520475 nan nan nan
3.4765729417070994 0.42386213984166832 0.27244299130551586 0.84274738614702149 nan nan nan
3.4787553710407861 0.42424080405171027 0.27244299130551586 0.84169030711198722 nan nan nan
3.4809391704011854 0.42461923264231038 0.27244299130551586 0.84063455399751286 nan nan nan
3.483124340648335 0.42499742265110818 0.27244299130551586 0.83958012514046354 nan nan nan
3.4833013286385301 0.42502803325466054 0.27244299130551586 0.83949480847685343 nan nan nan
3.4853108826428132 0.42537537112006918 0.27244299130551586 0.83852701887979031 nan nan nan
3.4874987972457392 0.42575307509606009 0.27244299130551586 0.8374752335565272 nan nan nan
3.4896880853187722 0.42613053163142445 0.27244299130551586 0.83642476751378969 nan nan nan
3.4918787477241113 0.4265077377845603 0.27244299130551586 0.83537561909677172 nan nan nan
3.4919528600869922 0.42652049050606533 0.27244299130551586 0.835340159852901 nan nan nan
3.4940707853244994 0.42688469062049261 0.27244299130551586 0.83432778665274165 nan nan nan
3.4962641989832179 0.42726138721145024 0.27244299130551586 0.83328126853104245 nan nan nan
3.4984589895640923 0.42763782463743838 0.27244299130551586 0.83223606308308695 nan nan nan
3.5006258794830489 0.42800898825386691 0.27244299130551586 0.83120607252964274 nan nan nan
3.5006551579314893 0.42801399998681433 0.27244299130551586 0.8311921686623559 nan nan nan
3.5028527049503189 0.42838991035685747 0.27244299130551586 0.83014958362439484 nan nan nan
3.5050516314860336 0.42876555285434281 0.27244299130551586 0.82910830632681221 nan nan nan
3.5072519384046301 0.42914092459610875 0.27244299130551586 0.82806833512927702 nan nan nan
3.5093204401966598 0.42949334647247006 0.27244299130551586 0.82709244474947574 nan nan nan
3.5094536265726468 0.42951602270962852 0.27244299130551586 0.82702966839351566 nan nan nan
3.5116566968571687 0.42989084433357783 0.27244299130551586 0.82599230448330829 nan nan nan
3.5138611501258223 0.43026538661839997 0.27244299130551586 0.82495624176448945 nan nan nan
3.5160669872467807 0.43063964672687272 0.27244299130551586 0.8239214786049418 nan nan nan
3.5180365957303406 0.4309733874517967 0.27244299130551586 0.82299917525839428 nan nan nan
3.5182742090887626 0.43101362183466929 0.27244299130551586 0.82288801337459561 nan nan nan
3.5204828165210289 0.43138730913092282 0.27244299130551586 0.82185584444542625 nan nan nan
3.522692810413389 0.43176070581878112 0.27244299130551586 0.8208249701914514 nan nan nan
3.5249041916361969 0.4321338091159711 0.27244299130551586 0.81979538898872695 nan nan nan
3.5267743997194945 0.43244893634568116 0.27244299130551586 0.81892616330349599 nan nan nan
3.5271169610603548 0.43250661625534992 0.27244299130551586 0.81876709921534663 nan nan nan
3.5293311195573094 0.43287912448545807 0.27244299130551586 0.81774009925143887 nan nan nan
3.5315466679990553 0.43325133107107494 0.27244299130551586 0.81671438747916314 nan nan nan
3.5337636072581353 0.43362323329376229 0.27244299130551586 0.81568996228270851 nan nan nan
3.5355339023972041 0.43391982112249361 0.27244299130551586 0.81487331026025056 nan nan nan
3.5355339059327373 0.43391982171447741 0.27244299130551586 0.81487330863050444 nan nan nan
3.5355339059327378 0.43391982171447741 0.27244299130551586 nan nan nan nan
3.5355339059327378 0.43391982171447741 0.27244299130551586 0.94219726310402041 nan nan nan
3.5359819382076392 0.43399482845241399 0.27244299130551586 0.94195851299333655 nan nan nan
3.5382016617212044 0.43436611386379909 0.27244299130551586 0.94077699097104972 nan nan nan
3.5404227786730176 0.43473708686310297 0.27244299130551586 0.93959695096126106 nan nan nan
3.5426452899378136 0.43510774480446446 0.27244299130551586 0.93841839110504577 nan nan nan
3.5442111719282452 0.43536856373573929 0.27244299130551586 0.93758936158363959 nan nan nan
3.5448691963908781 0.43547808506151242 0.27244299130551586 0.93724130954580931 nan nan nan
3.5470944989080424 0.43584810502789828 0.27244299130551586 0.9360657044292886 nan nan nan
3.5493211983656914 0.43621780211782368 0.27244299130551586 0.93489157390354383 nan nan nan
3.5515492956407591 0.43658717376656697 0.27244299130551586 0.93371891611895885 nan nan nan
3.5529097345502754 0.43681243099532385 0.27244299130551586 0.93300399542528301 nan nan nan
3.5537787916107284 0.43695621743100799 0.27244299130551586 0.93254772922823859 nan nan nan
3.5560096871536357 0.43732493059014255 0.27244299130551586 0.93137801138640319 nan nan nan
3.5582419831480667 0.43769331074560436 0.27244299130551586 0.93020976075078876 nan nan nan
3.5604756804731585 0.43806135542216951 0.27244299130551586 0.92904297548104209 nan nan nan
3.5616296460671717 0.4382512708977806 0.27244299130551586 0.92844105441770897 nan nan nan
3.5627107800086018 0.43842906216827304 0.27244299130551586 0.9278776537391179 nan nan nan
3.564947282634638 0.43879642855650625 0.27244299130551586 0.92671379368927653 nan nan nan
3.567185189232061 0.43916345218412067 0.27244299130551586 0.92555139349808213 nan nan nan
3.5694245006822198 0.43953013067352409 0.27244299130551586 0.92439045133439612 nan nan nan
3.5703709588755568 0.43968493606814707 0.27244299130551586 0.92390042888867607 nan nan nan
3.5716652178670132 0.43989646167277241 0.27244299130551586 0.92323096536937987 nan nan nan
3.5739073416688956 0.44026244285605742 0.27244299130551586 0.92207293377648658 nan nan nan
3.5761508729708757 0.44062807192419118 0.27244299130551586 0.92091635473146094 nan nan nan
3.5783958126565163 0.44099334660508438 0.27244299130551586 0.91976122641233593 nan nan nan
3.5791337255006512 0.44111328481361622 0.27244299130551586 0.91938200970230388 nan nan nan
3.580642161609934 0.44135826465422157 0.27244299130551586 0.91860754699943026 nan nan nan
3.5828899207158016 0.44172282385513084 0.27244299130551586 0.91745531467534414 nan nan nan
3.5851390908593457 0.44208702201985017 0.27244299130551586 0.91630452762495873 nan nan nan
3.5873896729263501 0.44245085698938458 0.27244299130551586 0.91515518403543095 nan nan nan
3.587917998596589 0.4425361815709884 0.27244299130551586 0.91488568825645189 nan nan nan
3.5896416678031544 0.44281432663416709 0.27244299130551586 0.91400728209619164 nan nan nan
3.591895076376654 0.4431774288545044 0.27244299130551586 0.91286081999894342 nan nan nan
3.594149899534302 0.44354016158102272 0.27244299130551586 0.91171579593765573 nan nan nan
3.5964061381641059 0.44390252277511177 0.27244299130551586 0.91057220810856565 nan nan nan
3.5967238309467313 0.44395349733853784 0.27244299130551586 0.91041135648010763 nan nan nan
3.5986637931546346 0.44426451042935422 0.27244299130551586 0.90943005471017024 nan nan nan
3.6009228653950118 0.44462612256795975 0.27244299130551586 0.90828933394322808 nan nan nan
3.6031833557749215 0.4449873572471863 0.27244299130551586 0.90715004401075305 nan nan nan
3.6054452651846041 0.44534821255575874 0.27244299130551586 0.90601218311801468 nan nan nan
3.6055512718584382 0.44536510951624231 0.27244299130551586 0.90595890864270656 nan nan nan
3.6055512754639887 0.4453651100909275 0.27244299130551586 0.90595890683078928 nan nan nan
3.6055512754639891 0.44536511009092761 0.27244299130551586 nan nan nan nan
3.6055512754639891 0.44536511009092761 0.27244299130551586 0.97941503441166378 nan nan nan
3.6077085945148606 0.4457086866152814 0.27244299130551586 0.97824405348381871 nan nan nan
3.6099733446570506 0.44606877758064689 0.27244299130551586 0.9770170176044044 nan nan nan
3.6122395165030921 0.44642848364043397 0.27244299130551586 0.97579152082665355 nan nan nan
3.614146409474067 0.44673068784910819 0.27244299130551586 0.97476209982206607 nan nan nan
3.6145071109454654 0.44678780301730481 0.27244299130551586 0.97456756122003141 nan nan nan
3.6167761288772087 0.44714673396839455 0.27244299130551586 0.97334513685642676 nan nan nan
3.6190465711919226 0.44750527478569124 0.27244299130551586 0.97212424581014556 nan nan nan
3.621318438783768 0.44786342379641597 0.27244299130551586 0.97090488615790982 nan nan nan
3.6227620330911443 0.44809067859356977 0.27244299130551586 0.97013127005987509 nan nan nan
3.623591732547466 0.44822117936339023 0.27244299130551586 0.96968705597885418 nan nan nan
3.6258664533783005 0.44857853988540353 0.27244299130551586 0.96847075335452248 nan nan nan
3.6281426021721179 0.44893550379756775 0.27244299130551586 0.96725597636886396 nan nan nan
3.6304201798253257 0.44929206957166867 0.27244299130551586 0.96604272310823314 nan nan nan
3.6313981951596022 0.44944499145562544 0.27244299130551586 0.96552244011106392 nan nan nan
3.6326991872348957 0.44964823571651369 0.27244299130551586 0.96483099166138264 nan nan nan
3.6349796252983611 0.45000400077826419 0.27244299130551586 0.96362078011946417 nan nan nan
3.6372614949138193 0.45035936334077176 0.27244299130551586 0.96241208657602295 nan nan nan
3.6395447969799317 0.45071432202589812 0.27244299130551586 0.96120490912699597 nan nan nan
3.6400549410002041 0.45079354249875114 0.27244299130551586 0.96093550738237132 nan nan nan
3.6400549446402586 0.45079354306390473 0.27244299130551586 0.96093550546050044 nan nan nan
3.640054944640259 0.45079354306390473 0.27244299130551586 nan nan nan nan
3.640054944640259 0.45079354306390473 0.27244299130551586 1.0570290560065503 nan nan nan
3.6418295323959233 0.45106887549383534 0.27244299130551586 1.0559991704577787 nan nan nan
3.6441157020615842 0.4514230224434137 0.27244299130551586 1.0546746043986563 nan nan nan
3.6464033068772701 0.45177676161240699 0.27244299130551586 1.0533516997757293 nan nan nan
3.6486923477438986 0.45213009177782704 0.27244299130551586 1.0520304545050181 nan nan nan
3.648888508320582 0.45216034122387239 0.27244299130551586 1.0519173453469088 nan nan nan
3.6509828255629557 0.4524830117562102 0.27244299130551586 1.0507108665051559 nan nan nan
3.6532747412364937 0.45283552040390485 0.27244299130551586 1.0493929336973862 nan nan nan
3.6555680956671295 0.45318761661733997 0.27244299130551586 1.0480766540055599 nan nan nan
3.6577435089980059 0.45352101959531432 0.27244299130551586 1.0468303545241715 nan nan nan
3.6578628897580474 0.45353929933329151 0.27244299130551586 1.0467620253561332 nan nan nan
3.6601591244129983 0.45389056752914625 0.27244299130551586 1.0454490456781627 nan nan nan
3.662456800536301 0.45424142022314806 0.27244299130551586 1.0441377129033014 nan nan nan
3.6647559190328418 0.4545918564746444 0.27244299130551586 1.0428280249657984 nan nan nan
3.6666199986951185 0.454875515820234 0.27244299130551586 1.0417679639951218 nan nan nan
3.6670564808080748 0.45494187538432118 0.27244299130551586 1.0415199798024934 nan nan nan
3.6693584867680227 0.45529147609443332 0.27244299130551586 1.0402135753528132 nan nan nan
3.6716619378192763 0.45564065778902063 0.27244299130551586 1.0389088095587704 nan nan nan
3.6739668348689976 0.45598941969412587 0.27244299130551586 1.0376056803649578 nan nan nan
3.6755180295607541 0.4562237766263646 0.27244299130551586 1.036730054794645 nan nan nan
3.676273178824915 0.45633776107799318 0.27244299130551586 1.0363041857185478 nan nan nan
3.6785809705953283 0.45668568125127007 0.27244299130551586 1.0350043235692865 nan nan nan
3.6808902110891086 0.45703317956719247 0.27244299130551586 1.0337060918694918 nan nan nan
3.6832009012156957 0.4573802554217673 0.27244299130551586 1.0324094885740507 nan nan nan
3.6844376538703014 0.45756575802734356 0.27244299130551586 1.031716508532931 nan nan nan
3.685513041885101 0.45772690825394025 0.27244299130551586 1.031114511640415 nan nan nan
3.6878266340079073 0.4580731375457654 0.27244299130551586 1.0298211590285986 nan nan nan
3.6901416784952694 0.45841894282255446 0.27244299130551586 1.0285294287011739 nan nan nan
3.6924581762589135 0.45876432365302944 0.27244299130551586 1.0272393186232693 nan nan nan
3.6933789240260078 0.45890142549666268 0.27244299130551586 1.0267272073926947 nan nan nan
3.6947761282111378 0.45910927964945736 0.27244299130551586 1.0259508267625654 nan nan nan
3.6970955352648134 0.45945381046778122 0.27244299130551586 1.024663951089293 nan nan nan
3.6994163983333865 0.4597979158077431 0.27244299130551586 1.023378689576226 nan nan nan
3.7017387183308728 0.46014159541299515 0.27244299130551586 1.0220950401986848 nan nan nan
3.7023418925572895 0.46023075411461101 0.27244299130551586 1.0217620341264069 nan nan nan
3.7040624961718644 0.46048484907120379 0.27244299130551586 1.0208130009345273 nan nan nan
3.7063877327715273 0.46082767661414958 0.27244299130551586 1.019532569764148 nan nan nan
3.7087144290456018 0.46117007791780817 0.27244299130551586 1.0182537446704747 nan nan nan
3.7110425859104028 0.46151205290243125 0.27244299130551586 1.0169765236389654 nan nan nan
3.7113266121210393 0.4615537286875071 0.27244299130551586 1.0168208720535368 nan nan nan
3.713372204282821 0.46185360153261901 0.27244299130551586 1.0157009046576051 nan nan nan
3.715703285080322 0.46219472381737459 0.27244299130551586 1.0144268857169023 nan nan nan
3.7180358292209474 0.46253541981016044 0.27244299130551586 1.0131544648098865 nan nan nan
3.7203331355019351 0.46287034383856029 0.27244299130551586 1.011903605057813 nan nan nan
3.7203698376233159 0.46287568960893954 0.27244299130551586 1.0118836399321036 nan nan nan
3.7227053112066222 0.46321553335620957 0.27244299130551586 1.0106144090816149 nan nan nan
3.7250422508906387 0.4635549512390279 0.27244299130551586 1.0093467702589913 nan nan nan
3.7273806575957127 0.46389394348902435 0.27244299130551586 1.0080807214673142 nan nan nan
3.7293615156127529 0.46418060406977424 0.27244299130551586 1.0070101175844923 nan nan nan
3.7297205322427724 0.46423251038241442 0.27244299130551586 1.0068162607121676 nan nan nan
3.7320618757533226 0.46457065223999017 0.27244299130551586 1.0055533860016375 nan nan nan
3.7344046890494478 0.46490836942711422 0.27244299130551586 1.0042920953463081 nan nan nan
3.736748973053809 0.46524566235369502 0.27244299130551586 1.0030323867592605 nan nan nan
3.7384118054946729 0.46548452379437955 0.27244299130551586 1.0021402946376465 nan nan nan
3.7390947286896488 0.46558253147415884 0.27244299130551586 1.0017742582560667 nan nan nan
3.741441956880788 0.46591897728741216 0.27244299130551586 1.0005177078547882 nan nan nan
3.7437906585516276 0.46625500033679212 0.27244299130551586 0.99926273357597206 nan nan nan
3.7461408346271496 0.46659060121000739 0.27244299130551586 0.99800933344264897 nan nan nan
3.7474840583175966 0.46678212733933466 0.27244299130551586 0.99729402177745741 nan nan nan
3.7484924860329154 0.4669257805390763 0.27244299130551586 0.99675750548032904 nan nan nan
3.7508456136950685 0.46726053900024611 0.27244299130551586 0.99550724771699883 nan nan nan
3.7532002185403339 0.46759487731391036 0.27244299130551586 0.99425855818311859 nan nan nan
3.7555563014960165 0.46792879624451511 0.27244299130551586 0.99301143491161958 nan nan nan
3.7565783273804541 0.46807344891752423 0.27244299130551586 0.99247118511753019 nan nan nan
3.7579138634900051 0.46826229660045238 0.27244299130551586 0.99176587593789944 nan nan nan
3.7602729054507709 0.46859537923394934 0.27244299130551586 0.99052187929982072 nan nan nan
3.762633428307367 0.4689280450409461 0.27244299130551586 0.98927944303770698 nan nan nan
3.7649954329894313 0.46926029496096233 0.27244299130551586 0.98803856519433952 nan nan nan
3.7656946661115214 0.46935853256935944 0.27244299130551586 0.98767167132221501 nan nan nan
3.7673589204271831 0.46959212997695721 0.27244299130551586 0.98679924381495498 nan nan nan
3.7697238915514277 0.46992355111517825 0.27244299130551586 0.98556147694724205 nan nan nan
3.7720903472935539 0.47025455944500238 0.27244299130551586 0.98432526264133757 nan nan nan
3.7744582885855347 0.47058515607876694 0.27244299130551586 0.98309059894982498 nan nan nan
3.7748331280687326 0.47063743207354192 0.27244299130551586 0.98289536760394391 nan nan nan
3.7768277163599286 0.47091534217159003 0.27244299130551586 0.98185748392772976 nan nan nan
3.7791986315498804 0.47124511892118293 0.27244299130551586 0.98062591563251711 nan nan nan
3.7815710350891183 0.47157448756765397 0.27244299130551586 0.97939589212408973 nan nan nan
3.7839449279119584 0.47190344939330164 0.27244299130551586 0.97816741146478292 nan nan nan
3.7839937669399908 0.47191021082687268 0.27244299130551586 0.97814216172058355 nan nan nan
3.7863203109533039 0.47223200572239732 0.27244299130551586 0.97694047171936194 nan nan nan
3.7886971851486435 0.47256015792096218 0.27244299130551586 0.97571507095502064 nan nan nan
3.7910755514340537 0.47288790739653042 0.27244299130551586 0.97449120724137661 nan nan nan
3.793176636543492 0.47317694169302738 0.27244299130551586 0.97341194197279135 nan nan nan
3.7934554107461986 0.47321525559790822 0.27244299130551586 0.97326887865046907 nan nan nan
3.7958367640223307 0.47354220401491909 0.27244299130551586 0.97204808325675507 nan nan nan
3.79821961220029 0.47386875417814056 0.27244299130551586 0.97082881913710728 nan nan nan
3.8006039562185063 0.47419490765863559 0.27244299130551586 0.96961108437081034 nan nan nan
3.8023817908280333 0.47443770682034814 0.27244299130551586 0.96870459720139646 nan nan nan
3.8029897970159974 0.47452066606766807 0.27244299130551586 0.96839487703955829 nan nan nan
3.805377135532372 0.47484603105641665 0.27244299130551586 0.96718019522745113 nan nan nan
3.8077659727078261 0.47517100431567283 0.27244299130551586 0.96596703702099296 nan nan nan
3.8101563094831485 0.47549558757553401 0.27244299130551586 0.96475540050908692 nan nan nan
3.811609283873334 0.47569259742876402 0.27244299130551586 0.96402001678478433 nan nan nan
3.8125481467997173 0.47581978260508562 0.27244299130551586 0.96354528378303339 nan nan nan
3.8149414855995021 0.4761435912120755 0.27244299130551586 0.96233668493652724 nan nan nan
3.8173363268250635 0.47646701524257662 0.27244299130551586 0.96112960206565456 nan nan nan
3.8197326714195543 0.47679005658064488 0.27244299130551586 0.95992403326888887 nan nan nan
3.820859169890352 0.47694171356605819 0.27244299130551586 0.95935809063629818 nan nan nan
3.8221305203267182 0.47711271714796344 0.27244299130551586 0.95871997664708974 nan nan nan
3.8245298744908927 0.47743499890348362 0.27244299130551586 0.95751743030349845 nan nan nan
3.8269307348570072 0.4777569038430477 0.27244299130551586 0.95631639234373533 nan nan nan
3.829333102370585 0.47807843399901495 0.27244299130551586 0.95511686087579672 nan nan nan
3.8301315032216032 0.47818516383378984 0.27244299130551586 0.95471870920165125 nan nan nan
3.8317369779777422 0.47839959143987076 0.27244299130551586 0.95391883401005251 nan nan nan
3.8341423626251903 0.47872037826982639 0.27244299130551586 0.95272230985924256 nan nan nan
3.8365492572602315 0.47904079662841481 0.27244299130551586 0.95152728653847507 nan nan nan
3.8389576628307669 0.47936084869007711 0.27244299130551586 0.95033376216522036 nan nan nan
3.8394263383414788 0.47942306508329113 0.27244299130551586 0.95010176345635378 nan nan nan
3.8413675802852905 0.47968053666373545 0.27244299130551586 0.94914173485931197 nan nan nan
3.843779010572892 0.4799998627923634 0.27244299130551586 0.94795120274294087 nan nan nan
3.8461919546432575 0.48031882935254355 0.27244299130551586 0.94676216394065327 nan nan nan
3.8486064134466682 0.48063743865402087 0.27244299130551586 0.94557461657934816 nan nan nan
3.8487437298565679 0.48065554208223349 0.27244299130551586 0.94550714490314902 nan nan nan
3.8510223879340026 0.4809556930392419 0.27244299130551586 0.94438855878827466 nan nan nan
3.8534398790567361 0.48127359488289123 0.27244299130551586 0.94320398869902689 nan nan nan
3.8558588877669413 0.48159114659141955 0.27244299130551586 0.94202090444554387 nan nan nan
3.8580837325059765 0.48188272715239311 0.27244299130551586 0.9409347455694651 nan nan nan
3.8582794150172881 0.48190835060255555 0.27244299130551586 0.94083930416410455 nan nan nan
3.860701461761046 0.48222520938482161 0.27244299130551586 0.93965918599332532 nan nan nan
3.8631250289520791 0.48254172543703278 0.27244299130551586 0.93848054807415937 nan nan nan
3.8655501175448546 0.48285790128779138 0.27244299130551586 0.93730338854988915 nan nan nan
3.8674464011616494 0.48310475977932765 0.27244299130551586 0.93638445800487713 nan nan nan
3.8679767284944364 0.48317373949497266 0.27244299130551586 0.93612770556612745 nan nan nan
3.8704048627564895 0.48348924264520377 0.27244299130551586 0.93495349727081223 nan nan nan
3.872834521287277 0.48380441335333202 0.27244299130551586 0.933780761814206 nan nan nan
3.8752657050436641 0.48411925426189284 0.27244299130551586 0.93260949734888965 nan nan nan
3.8768317908286929 0.48432178619479671 0.27244299130551586 0.93185617527858233 nan nan nan
3.8776984149831155 0.48443376804055926 0.27244299130551586 0.93143970202976234 nan nan nan
3.8801326520636974 0.48474795738559417 0.27244299130551586 0.93027137401403759 nan nan nan
3.8825684172440771 0.48506182501928896 0.27244299130551586 0.92910451146124007 nan nan nan
3.8850057114835241 0.48537537368939854 0.27244299130551586 0.92793911253320327 nan nan nan
3.8862399566456984 0.48553395893285789 0.27244299130551586 0.9273497909768863 nan nan nan
3.8874445357419098 0.48568860616856568 0.27244299130551586 0.92677517539406618 nan nan nan
3.8898848909797095 0.48600152525374052 0.27244299130551586 0.92561269821027015 nan nan nan
3.8923267781579982 0.48631413376559751 0.27244299130551586 0.92445167915055759 nan nan nan
3.8947701982384575 0.4866264345479322 0.27244299130551586 0.92329211638596642 nan nan nan
3.8956709538850651 0.48674143636069633 0.27244299130551586 0.92286519920070376 nan nan nan
3.8972151521833704 0.48693843046706853 0.27244299130551586 0.92213400808983015 nan nan nan
3.8996616409556264 0.48725012441124527 0.27244299130551586 0.92097735243777201 nan nan nan
3.9021096655187169 0.48756151929000513 0.27244299130551586 0.91982214760770509 nan nan nan
3.9045592268367399 0.48787261803357185 0.27244299130551586 0.91866839177982662 nan nan nan
3.9051248340482023 0.48794438168994492 0.27244299130551586 0.91840229639987281 nan nan nan
3.9051248379533265 0.48794438218533343 0.27244299130551586 0.91840229456306843 nan nan nan
3.905124837953327 0.48794438218533343 0.27244299130551586 nan nan nan nan
3.905124837953327 0.48794438218533343 0.27244299130551586 0.93927507398495624 nan nan nan
3.9070103258743982 0.48818342359222466 0.27244299130551586 0.93836872138972238 nan nan nan
3.9094629635969995 0.48849393893566306 0.27244299130551586 0.93719170213244762 nan nan nan
3.9119171409704587 0.48880416705237018 0.27244299130551586 0.93601615923974057 nan nan nan
3.9143728589612956 0.48911411094896529 0.27244299130551586 0.93484209085976089 nan nan nan
3.9145101977562926 0.48913143084053845 0.27244299130551586 0.93477649499844917 nan nan nan
3.9168301185366388 0.48942377364955436 0.27244299130551586 0.9336694951429898 nan nan nan
3.9192889206642207 0.48973315819507146 0.27244299130551586 0.93249837024223015 nan nan nan
3.9217492663123843 0.49004226764261938 0.27244299130551586 0.93132871431260056 nan nan nan
3.9239181138109229 0.49031436798094119 0.27244299130551586 0.9302994615777288 nan nan nan
3.9242111564500792 0.49035110506480017 0.27244299130551586 0.93016052551153361 nan nan nan
3.9266745920468633 0.49065967354904039 0.27244299130551586 0.92899380199877346 nan nan nan
3.9291395740729036 0.49096797619691923 0.27244299130551586 0.92782854193637276 nan nan nan
3.931606103498976 0.49127601612347704 0.27244299130551586 0.92666474348868888 nan nan nan
3.9333486403276607 0.49149336504823316 0.27244299130551586 0.92584387053211847 nan nan nan
3.9340741812964652 0.49158379645653372 0.27244299130551586 0.92550240482238233 nan nan nan
3.9365438084373663 0.49189132033599381 0.27244299130551586 0.92434152410641302 nan nan nan
3.9390149858942842 0.49219859091314844 0.27244299130551586 0.92318209951203734 nan nan nan
3.9414877146404348 0.49250561134997617 0.27244299130551586 0.92202412921280585 nan nan nan
3.9428018316472313 0.49266859652784456 0.27244299130551586 0.92140961916516606 nan nan nan
3.9439619956496457 0.49281238481843281 0.27244299130551586 0.92086761138455953 nan nan nan
3.9464378298963521 0.49311891449974521 0.27244299130551586 0.91971254420542869 nan nan nan
3.9489152183556055 0.49342520358369479 0.27244299130551586 0.91855892585582732 nan nan nan
3.9513941620030675 0.49373125526790185 0.27244299130551586 0.91740675451845288 nan nan nan
3.9522777422409616 0.4938402393847755 0.27244299130551586 0.916996605272275 nan nan nan
3.9538746618150116 0.4940370727571004 0.27244299130551586 0.91625602837828146 nan nan nan
3.9563567187683253 0.49434265926241516 0.27244299130551586 0.91510674562256678 nan nan nan
3.9588403338405089 0.4946480180006334 0.27244299130551586 0.91395890444083516 nan nan nan
3.9613255080096765 0.49495315219347202 0.27244299130551586 0.91281250302488459 nan nan nan
3.96177642671109 0.49500847248538904 0.27244299130551586 0.91260472713834961 nan nan nan
3.9638122422545554 0.49525806506684222 0.27244299130551586 0.91166753956878144 nan nan nan
3.9663005375544884 0.49556275985011444 0.27244299130551586 0.91052401226885649 nan nan nan
3.9687903948894325 0.49586723977537528 0.27244299130551586 0.90938191932370327 nan nan nan
3.9712818152399598 0.49617150807668275 0.27244299130551586 0.90824125893417496 nan nan nan
3.9712979397910861 0.49617347600697381 0.27244299130551586 0.90823388353544876 nan nan nan
3.9737747995872597 0.49647556798932879 0.27244299130551586 0.9071020293033808 nan nan nan
3.9762693489131329 0.4967794227490816 0.27244299130551586 0.90596422863668558 nan nan nan
3.9787654642000017 0.49708307559144371 0.27244299130551586 0.90482785514170327 nan nan nan
3.9808423363459604 0.49733543083696197 0.27244299130551586 0.90388397372045481 nan nan nan
3.9812631464309018 0.49738652975089759 0.27244299130551586 0.90369290702829741 nan nan nan
3.9837623965894879 0.49768978846015266 0.27244299130551586 0.90255938250857592 nan nan nan
3.9862632156600313 0.49799285494939038 0.27244299130551586 0.90142727979688964 nan nan nan
3.9887656046274214 0.49829573244551051 0.27244299130551586 0.90029659710982968 nan nan nan
3.9904096713725821 0.49849451796377575 0.27244299130551586 0.89955489743275163 nan nan nan
3.991269564477165 0.49859842417137024 0.27244299130551586 0.89916733266622406 nan nan nan
3.9937750961953893 0.49890093334503127 0.27244299130551586 0.89803948468713413 nan nan nan
3.9962822007688388 0.49920326317899721 0.27244299130551586 0.89691305139585342 nan nan nan
3.9987908791848787 0.49950541687945738 0.27244299130551586 0.89578803101790361 nan nan nan
3.9999999960000001 0.49965091738016765 0.27244299130551586 0.89524655668240449 nan nan nan
3.9999999999999996 0.49965091786137383 0.27244299130551586 0.89524655489191152 nan nan nan
4 0.4996509178613735 0.27244299130551586 nan nan nan nan
4 0.4996509178613735 0.27244299130551586 0.95492965855137202 0.4996509178613735 0.27244299130551586 0.95492965855137202
4.0013011324314949 0.49980739764552251 0.27244299130551586 0.95430871656643401 nan nan nan
4.0038129614972888 0.50010920866847142 0.27244299130551586 0.95311170337622397 nan nan nan
4.0063263673714875 0.50041085313098543 0.27244299130551586 0.95191619162947039 nan nan nan
4.0077596099918145 0.5005827046201281 0.27244299130551586 0.95123547070986103 nan nan nan
4.0088413510439382 0.50071233420639383 0.27244299130551586 0.95072217944287429 nan nan nan
4.0113579135051065 0.50101365505791029 0.27244299130551586 0.94952966493550106 nan nan nan
4.013876055746084 0.50131481883787687 0.27244299130551586 0.94833864622877373 nan nan nan
4.0155342728704353 0.50151295028720433 0.27244299130551586 0.94755557399826329 nan nan nan
4.0163957787585813 0.50161582868700472 0.27244299130551586 0.94714912144647267 nan nan nan
4.0189170835349319 0.50191668773361986 0.27244299130551586 0.94596108871473139 nan nan nan
4.0214399710680944 0.50221739909290553 0.27244299130551586 0.94477454616203305 nan nan nan
4.0233240178369947 0.50244174747485282 0.27244299130551586 0.94388991313070747 nan nan nan
4.023964442351649 0.50251796586614661 0.27244299130551586 0.94358949191920916 nan nan nan
4.0264904983797987 0.50281839113998084 0.27244299130551586 0.94240592411943613 nan nan nan
4.0290181401473726 0.50311867798564491 0.27244299130551586 0.94122384089823086 nan nan nan
4.0311288701181462 0.50336918714539569 0.27244299130551586 0.94023843491567383 nan nan nan
4.0311288741492737 0.50336918762361016 0.27244299130551586 0.9402384330351975 nan nan nan
4.0311288741492746 0.50336918762361083 0.27244299130551586 nan nan nan nan
4.0311288741492746 0.50336918762361083 0.27244299130551586 0.95982673372343053 nan nan nan
4.0315473686498242 0.50341882945822669 0.27244299130551586 0.95962747456831299 nan nan nan
4.0340781848832297 0.5037188485959172 0.27244299130551586 0.95842378992747779 nan nan nan
4.0366105898442921 0.50401873841926981 0.27244299130551586 0.95722161509826553 nan nan nan
4.0391445845303409 0.5043185019304548 0.27244299130551586 0.95602094818688166 nan nan nan
4.0402334548274386 0.50444721602508336 0.27244299130551586 0.95550570937726353 nan nan nan
4.0416801699393314 0.50461814211252243 0.27244299130551586 0.95482178730190681 nan nan nan
4.0442173470698437 0.50491766192866616 0.27244299130551586 0.95362413055429518 nan nan nan
4.0467561169210855 0.50521706432149194 0.27244299130551586 0.95242797605737017 nan nan nan
4.0492964804928935 0.50551635221228608 0.27244299130551586 0.95123332192682042 nan nan nan
4.0493585988246901 0.50552366679910021 0.27244299130551586 0.95120413776224533 nan nan nan
4.0518384387857305 0.50581552850029143 0.27244299130551586 0.95004016628069932 nan nan nan
4.0543819928006863 0.50611459606198506 0.27244299130551586 0.94884850723942071 nan nan nan
4.0569271435394816 0.5064135577503629 0.27244299130551586 0.94765834292575579 nan nan nan
4.058504352584694 0.50659867588990104 0.27244299130551586 0.94692193130452307 nan nan nan
4.0594738920044646 0.50671241639422226 0.27244299130551586 0.94646967146483041 nan nan nan
4.0620222391986118 0.50701117479745583 0.27244299130551586 0.94528249098412254 nan nan nan
4.0645721861255311 0.50730983573834532 0.27244299130551586 0.94409679961345805 nan nan nan
4.067123733789459 0.50760840196886536 0.27244299130551586 0.94291259548500972 nan nan nan
4.0676707626560127 0.50767237543789334 0.27244299130551586 0.94265900282449067 nan nan nan
4.0696768831952639 0.50790687621398378 0.27244299130551586 0.94172987673329211 nan nan nan
4.0722316353484436 0.50820526117097975 0.27244299130551586 0.94054864149516038 nan nan nan
4.0747879912551284 0.50850355950875281 0.27244299130551586 0.93936888790980633 nan nan nan
4.0768578756923395 0.50874489335245932 0.27244299130551586 0.93841526553501464 nan nan nan
4.0773459519220783 0.50880177386714975 0.27244299130551586 0.93819061411875637 nan nan nan
4.0799055183566875 0.50909990685629225 0.27244299130551586 0.93701381826586738 nan nan nan
4.0824666915669816 0.50939796105590918 0.27244299130551586 0.93583849849732437 nan nan nan
4.0850294725616187 0.50969593901467825 0.27244299130551586 0.93466465296163848 nan nan nan
4.0860657384527386 0.50981635289510807 0.27244299130551586 0.93419063303966676 nan nan nan
4.0875938623498911 0.50999384324957431 0.27244299130551586 0.93349227980964222 nan nan nan
4.0901598619417223 0.51029167624521965 0.27244299130551586 0.93232137719448871 nan nan nan
4.0927274723476721 0.51058944045324905 0.27244299130551586 0.93115194327164674 nan nan nan
4.095294397801883 0.51088687227460849 0.27244299130551586 0.92998501933096533 nan nan nan
4.0952966945789342 0.51088713829167376 0.27244299130551586 0.92998397619889905 nan nan nan
4.0978675296473366 0.51118477214426128 0.27244299130551586 0.92881747413633886 nan nan nan
4.1004399785653431 0.51148234435991236 0.27244299130551586 0.92765243524636753 nan nan nan
4.1030140423460537 0.51177985725205688 0.27244299130551586 0.92648885769369049 nan nan nan
4.1045439007102917 0.51195656425568492 0.27244299130551586 0.92579833878862372 nan nan nan
4.1055897220032014 0.51207731309804871 0.27244299130551586 0.92532673964531709 nan nan nan
4.1081670185511587 0.51237471413857472 0.27244299130551586 0.92416607927055439 nan nan nan
4.1107459330049334 0.5126720625770671 0.27244299130551586 0.92300687474100584 nan nan nan
4.1133264663801716 0.51296936057913078 0.27244299130551586 0.92184912423056853 nan nan nan
4.1138142942545732 0.51302553578286814 0.27244299130551586 0.92163050617780695 nan nan nan
4.1159086196931556 0.51326661027197162 0.27244299130551586 0.92069282591543034 nan nan nan
4.1184923939608069 0.51356381374384041 0.27244299130551586 0.919537977974066 nan nan nan
4.1210777902006841 0.51386097304348044 0.27244299130551586 0.9183845785872361 nan nan nan
4.1231056214945552 0.51409388714763737 0.27244299130551586 0.91748143848235941 nan nan nan
4.1231056256176597 0.51409388762107 0.27244299130551586 0.91748143664739712 nan nan nan
4.1231056256176606 0.51409388762106989 0.27244299130551586 nan nan nan nan
4.1231056256176606 0.51409388762106989 0.27244299130551586 0.9736537695033598 nan nan nan
4.1236648094309851 0.51415809017959091 0.27244299130551586 0.97338972548520608 nan nan nan
4.1262534526705466 0.51445516712029082 0.27244299130551586 0.97216877851029782 nan nan nan
4.1288437209388471 0.5147522057926035 0.27244299130551586 0.97094936299958745 nan nan nan
4.1314356152560023 0.5150492080819411 0.27244299130551586 0.96973147703212181 nan nan nan
4.1333724765410258 0.51527100661445846 0.27244299130551586 0.96882287501124631 nan nan nan
4.1340291366427699 0.51534617583160414 0.27244299130551586 0.96851511868935625 nan nan nan
4.1366242861205471 0.51564311084229131 0.27244299130551586 0.96730028605515372 nan nan nan
4.1392210647113732 0.51594001487161822 0.27244299130551586 0.96608697721577963 nan nan nan
4.1418194734379297 0.516236889633646 0.27244299130551586 0.96487519025989998 nan nan nan
4.1436648927148241 0.51644760351789087 0.27244299130551586 0.96401594955445635 nan nan nan
4.1444195133235384 0.51653373679842396 0.27244299130551586 0.96366492327857889 nan nan nan
4.1470211853921661 0.51683055799154132 0.27244299130551586 0.96245617436527331 nan nan nan
4.1496244906684181 0.51712735479368577 0.27244299130551586 0.96124894161583396 nan nan nan
4.1522294301775471 0.51742412874022181 0.27244299130551586 0.96004322312849855 nan nan nan
4.1539829377985011 0.51762378433700373 0.27244299130551586 0.95923287420788039 nan nan nan
4.1548360049454471 0.51772088132077432 0.27244299130551586 0.95883901700389018 nan nan nan
4.1574442159986571 0.51801761397882573 0.27244299130551586 0.95763632134501464 nan nan nan
4.1600540643643606 0.51831432811132361 0.27244299130551586 0.9564351342572569 nan nan nan
4.1626655510703854 0.5186110250683017 0.27244299130551586 0.95523545384837882 nan nan nan
4.1643266756100186 0.51879964404098289 0.27244299130551586 0.95447353063647011 nan nan nan
4.1652786771452037 0.51890770615251203 0.27244299130551586 0.95403727822851592 nan nan nan
4.1678934436179356 0.51920437261907237 0.27244299130551586 0.95284060551017336 nan nan nan
4.1705098515183456 0.51950102567511824 0.27244299130551586 0.95164543380822453 nan nan nan
4.1731279018768443 0.51979766647947601 0.27244299130551586 0.95045176123990716 nan nan nan
4.1746961701262482 0.51997526615979917 0.27244299130551586 0.94973780109231043 nan nan nan
4.1757475957244923 0.52009429614234515 0.27244299130551586 0.94925958592481985 nan nan nan
4.1783689340929913 0.52039091572499063 0.27244299130551586 0.94806890598492199 nan nan nan
4.1809919180146959 0.5206875262394528 0.27244299130551586 0.94687971954452654 nan nan nan
4.1836165485226067 0.52098412864826726 0.27244299130551586 0.94569202473030056 nan nan nan
4.1850914854833734 0.52115072242725802 0.27244299130551586 0.94502556841170438 nan nan nan
4.1862428266503748 0.5212807238642001 0.27244299130551586 0.94450581967125857 nan nan nan
4.1888707534322966 0.52157731274999264 0.27244299130551586 0.94332110249876522 nan nan nan
4.191500329903322 0.52187389611812485 0.27244299130551586 0.94213787134652616 nan nan nan
4.1941315570990465 0.52217047473058698 0.27244299130551586 0.94095612435058995 nan nan nan
4.1955126859772767 0.52232607247215368 0.27244299130551586 0.94033671601227786 nan nan nan
4.1967644360557177 0.52246704929866872 0.27244299130551586 0.93977585964934229 nan nan nan
4.199398967810235 0.5227636204827617 0.27244299130551586 0.93859707538350357 nan nan nan
4.2020351534001463 0.52306018889217165 0.27244299130551586 0.93741976969612728 nan nan nan
4.2046729938636522 0.52335675508494961 0.27244299130551586 0.9362439407325952 nan nan nan
4.2059598360639452 0.5235013635596153 0.27244299130551586 0.93567112789009277 nan nan nan
4.2073124902396053 0.52365331956773775 0.27244299130551586 0.93506958664061568 nan nan nan
4.2099536435675082 0.52394988279562016 0.27244299130551586 0.93389670557022153 nan nan nan
4.2125964548875183 0.52424644517200081 0.27244299130551586 0.93272529567376439 nan nan nan
4.2152409252404457 0.52454300704848666 0.27244299130551586 0.93155535510591414 nan nan nan
4.2164330003598662 0.52467663038453527 0.27244299130551586 0.93102868861677734 nan nan nan
4.2178870556677523 0.52483956872478832 0.27244299130551586 0.9303868820236556 nan nan nan
4.2205348472115558 0.52513613044863494 0.27244299130551586 0.92921987458628497 nan nan nan
4.2231843009146264 0.52543269241570167 0.27244299130551586 0.92805433095540768 nan nan nan
4.2258354178203907 0.52572925476955812 0.27244299130551586 0.92689024929493391 nan nan nan
4.2269322436424268 0.52585189491873086 0.27244299130551586 0.92640928333667172 nan nan nan
4.2284881989729293 0.52602581760162259 0.27244299130551586 0.92572762777107831 nan nan nan
4.2311426454169769 0.52632238095113626 0.27244299130551586 0.92456646455235547 nan nan nan
4.2337987581979268 0.52661894480515303 0.27244299130551586 0.92340675780957604 nan nan nan
4.2364565383618276 0.52691550909853957 0.27244299130551586 0.92224850571584649 nan nan nan
4.2374576308503134 0.52702716631328361 0.27244299130551586 0.9218127977639855 nan nan nan
4.2391159869553814 0.52721207371399492 0.27244299130551586 0.92109170644656468 nan nan nan
4.2417771050259514 0.52750863848208374 0.27244299130551586 0.91993635817941644 nan nan nan
4.2444398936215579 0.52780520318128255 0.27244299130551586 0.9187824590943735 nan nan nan
4.2471043537908768 0.52810176753804283 0.27244299130551586 0.91763000737369083 nan nan nan
4.2480092270839167 0.52820244085721679 0.27244299130551586 0.91723911817996961 nan nan nan
4.2497704865832446 0.52839833122686719 0.27244299130551586 0.91647900120190284 nan nan nan
4.2524382930486544 0.52869489387040591 0.27244299130551586 0.9153294387658224 nan nan nan
4.2551077742377608 0.52899145503956035 0.27244299130551586 0.91418131825453519 nan nan nan
4.2577789312018766 0.52928801425360716 0.27244299130551586 0.91303463785939887 nan nan nan
4.2585870976057318 0.52937770199343204 0.27244299130551586 0.91268813143010363 nan nan nan
4.2604517649929736 0.52958457098033751 0.27244299130551586 0.9118893957740406 nan nan nan
4.2631262766636864 0.52988112463620829 0.27244299130551586 0.91074559019435186 nan nan nan
4.2658024672673083 0.53017767458651011 0.27244299130551586 0.90960321931848842 nan nan nan
4.2684803378577962 0.53047422014555257 0.27244299130551586 0.90846228134686458 nan nan nan
4.269191307840762 0.53055292039254809 0.27244299130551586 0.90815972492129715 nan nan nan
4.2711598894897636 0.53077076057685846 0.27244299130551586 0.90732277448215437 nan nan nan
4.2738411232184923 0.53106729509338102 0.27244299130551586 0.9061846969292835 nan nan nan
4.2765240400999227 0.53136382285772943 0.27244299130551586 0.90504804689543128 nan nan nan
4.2792086411906594 0.53166034298241349 0.27244299130551586 0.90391282259002459 nan nan nan
4.2798219233769235 0.53172805408499524 0.27244299130551586 0.90365378661910245 nan nan nan
4.2818949275479694 0.53195685453010011 0.27244299130551586 0.90277902222473694 nan nan nan
4.2845829002297844 0.53225335651388839 0.27244299130551586 0.90164664401348482 nan nan nan
4.2872725602946993 0.53254984789759585 0.27244299130551586 0.90051568617242506 nan nan nan
4.2899639088019752 0.53284632759606265 0.27244299130551586 0.89938614691995145 nan nan nan
4.2904790099654528 0.53290304865144689 0.27244299130551586 0.89917020504494349 nan nan nan
4.2926569468115359 0.53314279447546875 0.27244299130551586 0.89825802447669356 nan nan nan
4.295351675383972 0.53343924735366466 0.27244299130551586 0.89713131706551208 nan nan nan
4.2980480955805414 0.53373568500052304 0.27244299130551586 0.89600602291149611 nan nan nan
4.3007462084631625 0.53403210613829433 0.27244299130551586 0.894882140241964 nan nan nan
4.3011626292201512 0.53407783699902844 0.27244299130551586 0.89470887106277519 nan nan nan
4.3011626335213125 0.53407783747135207 0.27244299130551586 0.89470886927335791 nan nan nan
4.3011626335213133 0.53407783747135196 0.27244299130551586 nan nan nan nan
4.3011626335213133 0.53407783747135196 0.27244299130551586 1.032356387623105 nan nan nan
4.3034460150944263 0.53432850944198695 0.27244299130551586 1.0312611545612933 nan nan nan
4.3061475165375889 0.53462489353975684 0.27244299130551586 1.0299676180116089 nan nan nan
4.3088507138565726 0.53492125701331472 0.27244299130551586 1.0286757039770345 nan nan nan
4.3115556081159694 0.53521759839834038 0.27244299130551586 1.0273854104224087 nan nan nan
4.311688162954793 0.53523211539889215 0.27244299130551586 1.0273222412835632 nan nan nan
4.3142622003810391 0.5355139161849215 0.27244299130551586 1.0260967353151229 nan nan nan
4.3169704917177096 0.53581020881799812 0.27244299130551586 1.0248096766251187 nan nan nan
4.3196804831925784 0.53610647469782746 0.27244299130551586 1.0235242323248837 nan nan nan
4.3222394497890724 0.53638603342012847 0.27244299130551586 1.0223126432779799 nan nan nan
4.3223921758729125 0.53640271218045599 0.27244299130551586 1.0222404003894481 nan nan nan
4.3251055708266488 0.5366989195782117 0.27244299130551586 1.0209581787963831 nan nan nan
4.3278206691223957 0.5369950951602056 0.27244299130551586 1.0196775655257952 nan nan nan
4.3305374718294294 0.53729123715285043 0.27244299130551586 1.018398558560327 nan nan nan
4.3328165570560104 0.53753949577636617 0.27244299130551586 1.0173274738997242 nan nan nan
4.3332559800177002 0.53758734374038863 0.27244299130551586 1.0171211558851492 nan nan nan
4.335976194757829 0.53788341306543885 0.27244299130551586 1.0158453554879605 nan nan nan
4.3386981171211092 0.5381794432295488 0.27244299130551586 1.0145711553589838 nan nan nan
4.3414217481795072 0.5384754322937686 0.27244299130551586 1.0132985534909624 nan nan nan
4.3434195479417159 0.53869239676605241 0.27244299130551586 1.0123666140258978 nan nan nan
4.3441470890056602 0.53877137827923183 0.27244299130551586 1.0120275478791585 nan nan nan
4.346874140672881 0.53906727916775188 0.27244299130551586 1.0107581365213476 nan nan nan
4.3496029042551552 0.53936313290242877 0.27244299130551586 1.0094903174178176 nan nan nan
4.3523333808271429 0.53965893738827209 0.27244299130551586 1.008224088571364 nan nan nan
4.3540484857869197 0.53984462122430554 0.27244299130551586 1.0074299451144895 nan nan nan
4.3550655714641779 0.53995469049283151 0.27244299130551586 1.0069594479872883 nan nan nan
4.3577994772422706 0.54025039004684305 0.27244299130551586 1.0056963936733927 nan nan nan
4.3605350992381062 0.54054603384488664 0.27244299130551586 1.0044349236399792 nan nan nan
4.3632724385290453 0.54084161964605393 0.27244299130551586 1.0031750358998455 nan nan nan
4.3647034340873585 0.54099604504804466 0.27244299130551586 1.0025173492015413 nan nan nan
4.3660114961931251 0.54113714517462785 0.27244299130551586 1.0019167284682817 nan nan nan
4.3687522733090587 0.54143260812077842 0.27244299130551586 1.0006599993630678 nan nan nan
4.3714947709562386 0.54172800614126171 0.27244299130551586 0.99940484660446927 nan nan nan
4.3742389902147334 0.54202333686013471 0.27244299130551586 0.99815126821523525 nan nan nan
4.3753844564941513 0.54214653576472305 0.27244299130551586 0.99762870889833111 nan nan nan
4.3769849321652901 0.542318597869484 0.27244299130551586 0.99689926222059477 nan nan nan
4.3797325978893324 0.54261378673015626 0.27244299130551586 0.99564882664825516 nan nan nan
4.3824819884689665 0.54290890097250877 0.27244299130551586 0.99439995952839566 nan nan nan
4.3852331049869742 0.54320393809716472 0.27244299130551586 0.99315265889366777 nan nan nan
4.3860916168141761 0.5432959531424153 0.27244299130551586 0.99276390738856868 nan nan nan
4.3879859485268193 0.54349889557577691 0.27244299130551586 0.9919069227791899 nan nan nan
4.3907405201726464 0.54379377085181035 0.27244299130551586 0.99066274922254483 nan nan nan
4.3934968210092764 0.54408856134132044 0.27244299130551586 0.98942013626377856 nan nan nan
4.3962548521222153 0.54438326443375551 0.27244299130551586 0.98817908194539383 nan nan nan
4.3968249790104634 0.5444441498387933 0.27244299130551586 0.98792282842559864 nan nan nan
4.3990146145976503 0.54467787749275709 0.27244299130551586 0.98693958431234885 nan nan nan
4.4017761095224488 0.5449723978569756 0.27244299130551586 0.98570164141205485 nan nan nan
4.4045393379841613 0.54526682284089101 0.27244299130551586 0.98446525129437135 nan nan nan
4.4073043010710204 0.54556114973564473 0.27244299130551586 0.98323041201160499 nan nan nan
4.4075846072025611 0.54559097208629237 0.27244299130551586 0.98310535632963059 nan nan nan
4.4100709998719436 0.54585537580987831 0.27244299130551586 0.98199712161850439 nan nan nan
4.4128394354765303 0.54614949831058068 0.27244299130551586 0.98076537817225873 nan nan nan
4.4156096089750632 0.54644351446394235 0.27244299130551586 0.97953517973249471 nan nan nan
4.4183705656669323 0.54673626041059187 0.27244299130551586 0.97831137598496876 nan nan nan
4.418381521458512 0.54673742147621884 0.27244299130551586 0.97830652436127119 nan nan nan
4.42115517401853 0.54703121653459807 0.27244299130551586 0.97707941012307942 nan nan nan
4.4239305677474539 0.54732489680807928 0.27244299130551586 0.97585383508483803 nan nan nan
4.426707703738308 0.54761845944835552 0.27244299130551586 0.9746297973158905 nan nan nan
4.4291829188373297 0.54787985037930942 0.27244299130551586 0.97354077283726481 nan nan nan
4.4294865830848043 0.54791190159070247 0.27244299130551586 0.97340729488800048 nan nan nan
4.4322672068813382 0.54820522035487662 0.27244299130551586 0.97218632587535248 nan nan nan
4.435049576222994 0.54849841284601342 0.27244299130551586 0.97096688835454525 nan nan nan
4.4378336922055439 0.54879147615554136 0.27244299130551586 0.96974898040459012 nan nan nan
4.440021731305186 0.54902157337766355 0.27244299130551586 0.96879343289077835 nan nan nan
4.4406195559254451 0.5490844073620873 0.27244299130551586 0.968532600106909 nan nan nan
4.4434071684798475 0.54937720353240205 0.27244299130551586 0.96731774554532868 nan nan nan
4.446196530966585 0.54966986172227839 0.27244299130551586 0.96610441480608122 nan nan nan
4.448987644484184 0.54996237897748079 0.27244299130551586 0.96489260597779802 nan nan nan
4.4508870678199965 0.55016125740767285 0.27244299130551586 0.96406924270565453 nan nan nan
4.4517805101318597 0.55025475233467858 0.27244299130551586 0.96368231715150809 nan nan nan
4.4545751290095188 0.55054697882238102 0.27244299130551586 0.96247354642063454 nan nan nan
4.4573715022177529 0.55083905546187606 0.27244299130551586 0.96126629188099377 nan nan nan
4.4601696308578509 0.55113097926817534 0.27244299130551586 0.96006055163078863 nan nan nan
4.4617789932897116 0.55129872790732382 0.27244299130551586 0.9593680893952109 nan nan nan
4.4629695160317908 0.55142274725096163 0.27244299130551586 0.95885632377060781 nan nan nan
4.4657711588422409 0.55171435641553623 0.27244299130551586 0.95765360640342378 nan nan nan
4.4685745603925628 0.55200580376377339 0.27244299130551586 0.956452397634587 nan nan nan
4.4713797217868123 0.55229708629507179 0.27244299130551586 0.95525269557182491 nan nan nan
4.4726975727811142 0.55243380858601843 0.27244299130551586 0.9546898606232439 nan nan nan
4.4741866441297358 0.55258820100731487 0.27244299130551586 0.9540544983252387 nan nan nan
4.4769953285267743 0.55287914489782608 0.27244299130551586 0.95285780400730002 nan nan nan
4.4798057760840626 0.55316991496433043 0.27244299130551586 0.95166261073284797 nan nan nan
4.4826179879084309 0.5534605082059143 0.27244299130551586 0.95046891661908606 nan nan nan
4.4836428715202183 0.55356632227248181 0.27244299130551586 0.9500344446013409 nan nan nan
4.4854319651074031 0.55375092162398842 0.27244299130551586 0.9492767197855797 nan nan nan
4.4882477087891974 0.55404115222324846 0.27244299130551586 0.94808601835425355 nan nan nan
4.4910652200627288 0.55433119701263989 0.27244299130551586 0.94689681044938745 nan nan nan
4.4938845000376091 0.55462105300631848 0.27244299130551586 0.9457090941976134 nan nan nan
4.4946149548926533 0.5546960917712358 0.27244299130551586 0.94540173008621098 nan nan nan
4.4967055498241466 0.5549107172246146 0.27244299130551586 0.94452286772791372 nan nan nan
4.4995283705333451 0.55520018669499271 0.27244299130551586 0.94333812917161786 nan nan nan
4.5023529632769064 0.55548945845301412 0.27244299130551586 0.9421548766623995 nan nan nan
4.5051793291672313 0.55577852954329365 0.27244299130551586 0.94097310833627212 nan nan nan
4.5056138884440564 0.55582294072365479 0.27244299130551586 0.94079160637702597 nan nan nan
4.5080074693174179 0.55606739702046259 0.27244299130551586 0.93979282233158801 nan nan nan
4.5108373848412642 0.55635605795011878 0.27244299130551586 0.93861401678903433 nan nan nan
4.5136690768532644 0.55664450940978394 0.27244299130551586 0.9374366898516312 nan nan nan
4.5165025464686162 0.55693274848985586 0.27244299130551586 0.93626083966472673 nan nan nan
4.5166397378804657 0.5569466944695709 0.27244299130551586 0.93620396331277445 nan nan nan
4.5193377948032154 0.55722077229455502 0.27244299130551586 0.93508646437599596 nan nan nan
4.5221748229736578 0.55750857794287134 0.27244299130551586 0.93391356213543752 nan nan nan
4.5250136320972398 0.55779616256950737 0.27244299130551586 0.93274213109537107 nan nan nan
4.5276925645410167 0.55806718044760584 0.27244299130551586 0.93163869313290826 nan nan nan
4.5276925690687078 0.55806718090535079 0.27244299130551586 0.9316386912696315 nan nan nan
4.5276925690687087 0.55806718090535068 0.27244299130551586 nan nan nan nan
4.5276925690687087 0.55806718090535068 0.27244299130551586 0.96269331431195215 nan nan nan
4.5278542232919623 0.55808352332581534 0.27244299130551586 0.96262457505744681 nan nan nan
4.530696597676525 0.55837065738073344 0.27244299130551586 0.96141713107882532 nan nan nan
4.5335407563703303 0.55865756192171578 0.27244299130551586 0.96021120162725748 nan nan nan
4.5363867004934848 0.55894423415565841 0.27244299130551586 0.95900678480303458 nan nan nan
4.5378720632907354 0.55909369034686884 0.27244299130551586 0.95837907214512774 nan nan nan
4.539234431166796 0.55923067130981963 0.27244299130551586 0.95780387870883044 nan nan nan
4.5420839495117775 0.55951687063273992 0.27244299130551586 0.95660248144969817 nan nan nan
4.5449352566506453 0.55980282939514558 0.27244299130551586 0.95540259113306891 nan nan nan
4.54778835370632 0.56008854489086124 0.27244299130551586 0.95420420586874721 nan nan nan
4.5480744438066152 0.56011717118400717 0.27244299130551586 0.95408416395018991 nan nan nan
4.5506432418024279 0.56037401443770296 0.27244299130551586 0.95300732376890795 nan nan nan
4.5534999220632999 0.56065923537837337 0.27244299130551586 0.95181194294809479 nan nan nan
4.5563583956139722 0.56094420508134724 0.27244299130551586 0.95061806152321626 nan nan nan
4.5582997620710124 0.56113749925685663 0.27244299130551586 0.94980850308330733 nan nan nan
4.5592186635801877 0.5612289209417507 0.27244299130551586 0.94942567761354291 nan nan nan
4.5620807270883983 0.56151338038223175 0.27244299130551586 0.94823478934070327 nan nan nan
4.5649445872657592 0.56179758085382558 0.27244299130551586 0.94704539482868344 nan nan nan
4.5678102452401355 0.56208151983681254 0.27244299130551586 0.94585749220382198 nan nan nan
4.5685480696542742 0.56215455449921858 0.27244299130551586 0.94555200328893729 nan nan nan
4.5706777021400997 0.56236519484156267 0.27244299130551586 0.94467107959480745 nan nan nan
4.5735469590949336 0.56264860340938028 0.27244299130551586 0.94348615513267597 nan nan nan
4.5764180172346265 0.56293174311333183 0.27244299130551586 0.94230271695080781 nan nan nan
4.5788194182426931 0.56316822145241896 0.27244299130551586 0.94131457869808488 nan nan nan
4.5792908776898775 0.56321461155907082 0.27244299130551586 0.94112076318492477 nan nan nan
4.5821655415920972 0.56349720638565048 0.27244299130551586 0.93994029197308615 nan nan nan
4.5850420100734031 0.56377952526632724 0.27244299130551586 0.93876130145568859 nan nan nan
4.5879202842666258 0.56406156590935574 0.27244299130551586 0.93758378977545975 nan nan nan
4.5891138596387639 0.56417838976299584 0.27244299130551586 0.93709614382657236 nan nan nan
4.5908003653053067 0.56434332605877247 0.27244299130551586 0.93640775507745722 nan nan nan
4.5936822543236984 0.56462480349517108 0.27244299130551586 0.9352331955090657 nan nan nan
4.5965659524567659 0.56490599603646119 0.27244299130551586 0.93406010921999283 nan nan nan
4.5994314457614491 0.5651849546621277 0.27244299130551586 0.93289661357331177 nan nan nan
4.5994514608401857 0.56518690153862816 0.27244299130551586 0.93288849436226862 nan nan nan
4.6023387806103493 0.56546751789646921 0.27244299130551586 0.93171834909023921 nan nan nan
4.6052279129043603 0.56574784304432524 0.27244299130551586 0.93054967156056656 nan nan nan
4.6081188588600348 0.56602787495679863 0.27244299130551586 0.92938245993222579 nan nan nan
4.6097722240366714 0.56618781697900844 0.27244299130551586 0.92871590507602109 nan nan nan
4.6097722286464426 0.56618781742473012 0.27244299130551586 0.92871590321858966 nan nan nan
4.6097722286464435 0.56618781742473012 0.27244299130551586 nan nan nan nan
4.6097722286464435 0.56618781742473012 0.27244299130551586 1.0185916357881302 nan nan nan
4.6110116196159057 0.5663076116494612 0.27244299130551586 1.0180441361439025 nan nan nan
4.6139061963112189 0.56658705117954899 0.27244299130551586 1.0167671780295882 nan nan nan
4.6168025900859373 0.56686619164664287 0.27244299130551586 1.015491821635639 nan nan nan
4.6197008020807351 0.56714503119334037 0.27244299130551586 1.0142180649529779 nan nan nan
4.6207639485923222 0.56724719785117306 0.27244299130551586 1.0137514155563421 nan nan nan
4.6226008334370068 0.56742356800590987 0.27244299130551586 1.0129459059750472 nan nan nan
4.6255026852968637 0.56770180031493844 0.27244299130551586 1.0116753426978047 nan nan nan
4.6284063588031303 0.5679797263959574 0.27244299130551586 1.0104063731197248 nan nan nan
4.6313118550993524 0.56825734457006316 0.27244299130551586 1.0091389952417902 nan nan nan
4.6317818776221582 0.56830220949894827 0.27244299130551586 1.0089341954465552 nan nan nan
4.6342191753297914 0.56853465320452012 0.27244299130551586 1.0078732070674914 nan nan nan
4.6371283206394267 0.56881165071334627 0.27244299130551586 1.0066090066028248 nan nan nan
4.6400392921739595 0.56908833555789351 0.27244299130551586 1.0053463918562855 nan nan nan
4.6428260782299118 0.56935276006878532 0.27244299130551586 1.0041398661650613 nan nan nan
4.6429520910798061 0.56936470624740454 0.27244299130551586 1.004085360838868 nan nan nan
4.6458667185041049 0.56964076133955821 0.27244299130551586 1.0028259115640621 nan nan nan
4.6487831755947164 0.56991649944100498 0.27244299130551586 1.001568042047847 nan nan nan
4.6517014635002152 0.57019191920787815 0.27244299130551586 1.000311750308694 nan nan nan
4.6538966130585511 0.57039876697280589 0.27244299130551586 0.99936831893750477 nan nan nan
4.6546215833699023 0.57046701934629684 0.27244299130551586 0.99905703436755766 nan nan nan
4.6575435363538 0.57074179861285157 0.27244299130551586 0.99780389224787469 nan nan nan
4.660467323602651 0.57101625581507243 0.27244299130551586 0.99655232197556176 nan nan nan
4.66339294626792 0.57129038981188396 0.27244299130551586 0.99530232157901199 nan nan nan
4.6649935449004163 0.57144015776890722 0.27244299130551586 0.99461944550641024 nan nan nan
4.6663204055017964 0.5715641995140428 0.27244299130551586 0.99405388908909054 nan nan nan
4.6692497024571908 0.57183768388455802 0.27244299130551586 0.99280702253913333 nan nan nan
4.6721808382877388 0.57211084193909656 0.27244299130551586 0.99156171996494324 nan nan nan
4.6751138141478004 0.57238367274637347 0.27244299130551586 0.99031797940478583 nan nan nan
4.6761169366975706 0.5724768705501968 0.27244299130551586 0.98989313812872892 nan nan nan
4.6780486311924596 0.57265617542852143 0.27244299130551586 0.98907579889938813 nan nan nan
4.6809852905775262 0.57292834916144619 0.27244299130551586 0.98783517649193464 nan nan nan
4.6839237934595328 0.57320019317516357 0.27244299130551586 0.98659611022806526 nan nan nan
4.6868641409957421 0.57347170675412218 0.27244299130551586 0.98535859815586924 nan nan nan
4.6872668515421596 0.57350885428722487 0.27244299130551586 0.98518928957339325 nan nan nan
4.6898063343441416 0.57374288923750405 0.27244299130551586 0.9841226383258852 nan nan nan
4.6927503746634445 0.57401374001951133 0.27244299130551586 0.98288822879109794 nan nan nan
4.695696263113093 0.57428425854963394 0.27244299130551586 0.98165536760693306 nan nan nan
4.698443352676767 0.57453606912095834 0.27244299130551586 0.98050779311888492 nan nan nan
4.6986440008532568 0.57455444433289982 0.27244299130551586 0.98042405283125578 nan nan nan
4.7015935890448333 0.57482429693010617 0.27244299130551586 0.97919428252436747 nan nan nan
4.7045450288494495 0.57509381595803455 0.27244299130551586 0.97796605474900256 nan nan nan
4.707498321429461 0.57536300108964578 0.27244299130551586 0.97673936757032498 nan nan nan
4.7096465034947768 0.57555848660460462 0.27244299130551586 0.97584854255081233 nan nan nan
4.7104534679479535 0.57563185205425904 0.27244299130551586 0.97551421905592639 nan nan nan
4.7134104695687418 0.57590036863770777 0.27244299130551586 0.97429060727582173 nan nan nan
4.7163693274563743 0.57616855068248318 0.27244299130551586 0.973068530302446 nan nan nan
4.7193300427761242 0.57643639808785574 0.27244299130551586 0.97184798621065482 nan nan nan
4.7208763675407281 0.57657608989261278 0.27244299130551586 0.97121143215950134 nan nan nan
4.7222926166940038 0.57670391080997563 0.27244299130551586 0.97062897307771501 nan nan nan
4.7252570503767517 0.57697108886196147 0.27244299130551586 0.96941148898330753 nan nan nan
4.7282233449918412 0.5772379323139617 0.27244299130551586 0.96819553200952146 nan nan nan
4.7311915017074799 0.57750444129320355 0.27244299130551586 0.96698110024085016 nan nan nan
4.7321330085106794 0.57758887387537161 0.27244299130551586 0.9665963567375977 nan nan nan
4.734161521692605 0.57777061598401835 0.27244299130551586 0.96576819176419249 nan nan nan
4.7371334061168913 0.57803645662785175 0.27244299130551586 0.96455680466884408 nan nan nan
4.7401071561507457 0.57830196352325203 0.27244299130551586 0.96334693704649921 nan nan nan
4.7430827729653098 0.57856713702583829 0.27244299130551586 0.96213858699124444 nan nan nan
4.7434164855091527 0.57859684483613738 0.27244299130551586 0.96200321350168472 nan nan nan
4.7434164902525682 0.57859684525836208 0.27244299130551586 0.96200321157767887 nan nan nan
4.7434164902525691 0.57859684525836208 0.27244299130551586 nan nan nan nan
4.7434164902525691 0.57859684525836208 0.27244299130551586 0.97615031763029136 nan nan nan
4.746060257732462 0.57883197754825266 0.27244299130551586 0.97506310190249257 nan nan nan
4.7490396116248155 0.57909648556009219 0.27244299130551586 0.973840055969868 nan nan nan
4.752020835815717 0.57936066158781696 0.27244299130551586 0.97261854413421711 nan nan nan
4.7547884822474513 0.57960546709879124 0.27244299130551586 0.9714865985938882 nan nan nan
4.755003931479254 0.57962450621464701 0.27244299130551586 0.97139856447128314 nan nan nan
4.7579888997902486 0.57988802008043083 0.27244299130551586 0.9701801150592243 nan nan nan
4.7609757419242609 0.58015120388150121 0.27244299130551586 0.96896319397860842 nan nan nan
4.7639644590575898 0.58041405837050908 0.27244299130551586 0.96774779931241117 nan nan nan
4.7661877377563426 0.58060927346585367 0.27244299130551586 0.96684516124387831 nan nan nan
4.7669550523672717 0.58067658435623626 0.27244299130551586 0.96653392914601288 nan nan nan
4.7699475230310817 0.58093878270339161 0.27244299130551586 0.96532158156719594 nan nan nan
4.7729418722275341 0.58120065433238532 0.27244299130551586 0.96411075466614093 nan nan nan
4.7759381011358855 0.5814622002190869 0.27244299130551586 0.96290144653542276 nan nan nan
4.7776143221415133 0.58160830720229328 0.27244299130551586 0.96222589912583201 nan nan nan
4.778936210936128 0.5817234213945579 0.27244299130551586 0.96169365527001116 nan nan nan
4.7819362028089998 0.58198431894477132 0.27244299130551586 0.96048737896726366 nan nan nan
4.7849380779359771 0.58224489401031021 0.27244299130551586 0.95928261572692453 nan nan nan
4.7879418374992779 0.58250514778604123 0.27244299130551586 0.95807936365112256 nan nan nan
4.7890683009219295 0.58260262296169818 0.27244299130551586 0.95762870629392538 nan nan nan
4.7909474826818625 0.58276508152077844 0.27244299130551586 0.95687762084436645 nan nan nan
4.7939550146674339 0.58302469651691879 0.27244299130551586 0.95567738541354263 nan nan nan
4.7969644346404401 0.58328399413006471 0.27244299130551586 0.95447865546791089 nan nan nan
4.7999757437860708 0.58354297576862324 0.27244299130551586 0.9532814291191043 nan nan nan
4.8005497397736399 0.58359228699290333 0.27244299130551586 0.95305347730850509 nan nan nan
4.8029889432902584 0.58380164289338965 0.27244299130551586 0.95208570448112428 nan nan nan
4.8060040343396819 0.5840599970171082 0.27244299130551586 0.95089147967033705 nan nan nan
4.8090210181217659 0.58431803970401797 0.27244299130551586 0.94969875280547189 nan nan nan
4.8120398958246779 0.5845757725693761 0.27244299130551586 0.94850752200761801 nan nan nan
4.8120587045301448 0.58457737686453681 0.27244299130551586 0.94850010723367439 nan nan nan
4.8150606686373321 0.58483319727896399 0.27244299130551586 0.94731778540022216 nan nan nan
4.8180833377493926 0.5850903155485766 0.27244299130551586 0.94612954110908198 nan nan nan
4.8211079043512628 0.5853471291434893 0.27244299130551586 0.94494278726235015 nan nan nan
4.8235952611827768 0.5855579811302849 0.27244299130551586 0.94396849163488483 nan nan nan
4.8241343696340993 0.58560363987790764 0.27244299130551586 0.94375752199052454 nan nan nan
4.8271627347898054 0.58585984961440218 0.27244299130551586 0.94257374342644829 nan nan nan
4.8301930010110325 0.58611576026332035 0.27244299130551586 0.94139144970530653 nan nan nan
4.833225169491179 0.58637137378218207 0.27244299130551586 0.94021063896462487 nan nan nan
4.8351594758810741 0.58653419893572467 0.27244299130551586 0.93945852657654227 nan nan nan
4.8362592414243952 0.58662669217505881 0.27244299130551586 0.93903130934426271 nan nan nan
4.8392952180055788 0.58688171749193119 0.27244299130551586 0.93785345898641492 nan nan nan
4.8423331004303787 0.58713645182803476 0.27244299130551586 0.93667708603560496 nan nan nan
4.8453728898951942 0.58739089732318217 0.27244299130551586 0.93550218863868473 nan nan nan
4.8467514149331672 0.58750613956788844 0.27244299130551586 0.93497010861962049 nan nan nan
4.8484145875971745 0.5876450561610711 0.27244299130551586 0.93432876494483064 nan nan nan
4.8514581947342243 0.58789893056857667 0.27244299130551586 0.93315681310553877 nan nan nan
4.854503712504993 0.58815252281502239 0.27244299130551586 0.93198633127462727 nan nan nan
4.8575511421088899 0.58840583521143897 0.27244299130551586 0.93081731760822661 nan nan nan
4.8583711448061537 0.58847392194901937 0.27244299130551586 0.93050313481929137 nan nan nan
4.8606004847460724 0.58865887010980256 0.27244299130551586 0.92964977026478257 nan nan nan
4.8636517416174536 0.58891162990226131 0.27244299130551586 0.92848368740504894 nan nan nan
4.8667049139247007 0.58916411702034077 0.27244299130551586 0.92731906719208723 nan nan nan
4.8697600028702333 0.58941633393413617 0.27244299130551586 0.92615590779126378 nan nan nan
4.8700187321264838 0.58943767407629655 0.27244299130551586 0.92605750272256138 nan nan nan
4.8728170096572283 0.58966828315149 0.27244299130551586 0.92499420737024485 nan nan nan
4.8758759354896144 0.58991996721715123 0.27244299130551586 0.92383396409899654 nan nan nan
4.8789367815720803 0.59017138871192065 0.27244299130551586 0.92267517614977912 nan nan nan
4.881694243680335 0.59039753240962134 0.27244299130551586 0.92163311036592521 nan nan nan
4.8819995491100681 0.59042255025178236 0.27244299130551586 0.92151784169714579 nan nan nan
4.8850642393097781 0.59067345448701958 0.27244299130551586 0.92036195891793948 nan nan nan
4.8881308533781667 0.59092410410131468 0.27244299130551586 0.91920752599129041 nan nan nan
4.8911993925229469 0.59117450181083731 0.27244299130551586 0.91805454109861262 nan nan nan
4.8933977464140028 0.59135364120985456 0.27244299130551586 0.91722985627302323 nan nan nan
4.894269857952593 0.59142465036331759 0.27244299130551586 0.91690300242360079 nan nan nan
4.8973422508763358 0.59167455253710588 0.27244299130551586 0.91575290815222776 nan nan nan
4.9004165725041648 0.59192421114021732 0.27244299130551586 0.9146042564727429 nan nan nan
4.9034928240468316 0.59217362900936776 0.27244299130551586 0.91345704557566632 nan nan nan
4.9051293074342821 0.59230615183022062 0.27244299130551586 0.91284763945231584 nan nan nan
4.9065710067158452 0.59242280900899158 0.27244299130551586 0.91231127365378928 nan nan nan
4.909651121723476 0.59267175403025196 0.27244299130551586 0.91116693890216927 nan nan nan
4.9127331702827552 0.59292046699003298 0.27244299130551586 0.91002403951812794 nan nan nan
4.9158171536074766 0.5931689508299286 0.27244299130551586 0.90888257370124759 nan nan nan
4.9168889940088505 0.59325522196389602 0.27244299130551586 0.90848635939476807 nan nan nan
4.9189030729121948 0.59341720851521207 0.27244299130551586 0.90774253965336971 nan nan nan
4.9219909294122282 0.5936652430337962 0.27244299130551586 0.9066039355785902 nan nan nan
4.9250807243236547 0.59391305739518663 0.27244299130551586 0.90546675968325907 nan nan nan
4.9281724588633198 0.59416065462942047 0.27244299130551586 0.90433101017597473 nan nan nan
4.9286768735666548 0.59420101485110288 0.27244299130551586 0.90414591607154293 nan nan nan
4.9312661342488306 0.59440803778599693 0.27244299130551586 0.9031966852675829 nan nan nan
4.9343617516985594 0.59465520993279553 0.27244299130551586 0.90206378317117408 nan nan nan
4.9374593124316419 0.59490217415498892 0.27244299130551586 0.90093230210207997 nan nan nan
4.9404930136982959 0.59514369844932125 0.27244299130551586 0.89982620993170814 nan nan nan
4.9405588176679816 0.59514893355394383 0.27244299130551586 0.89980224027786992 nan nan nan
4.9436602686282445 0.59539549124611391 0.27244299130551586 0.8986735959183505 nan nan nan
4.946763666533867 0.59564185036192385 0.27244299130551586 0.89754636724555992 nan nan nan
4.9498690126070493 0.59588801404464853 0.27244299130551586 0.89642055248376695 nan nan nan
4.9523374821564214 0.59608344457052853 0.27244299130551586 0.89552714189995186 nan nan nan
4.9529763080707587 0.59613398544927854 0.27244299130551586 0.89529614985946848 nan nan nan
4.956085554148733 0.59637976774138601 0.27244299130551586 0.89417315760138416 nan nan nan
4.9591967520654743 0.59662536409597777 0.27244299130551586 0.89305157394045764 nan nan nan
4.962309903046255 0.59687077769634578 0.27244299130551586 0.89193139710985037 nan nan nan
4.9642103468561105 0.59702042798964827 0.27244299130551586 0.89124861337431049 nan nan nan
4.9654250083171183 0.59711601173290996 0.27244299130551586 0.89081262534493943 nan nan nan
4.9685420691048767 0.59736106940205591 0.27244299130551586 0.88969525688331597 nan nan nan
4.97166108663711 0.59760595390496696 0.27244299130551586 0.88857928996478219 nan nan nan
4.9747820621421708 0.59785066844645374 0.27244299130551586 0.88746472283134759 nan nan nan
4.9761116758752619 0.59795482552863577 0.27244299130551586 0.88699052622390873 nan nan nan
4.9779049968491842 0.59809521623377815 0.27244299130551586 0.8863515537272264 nan nan nan
4.9810298919880429 0.59833960047547152 0.27244299130551586 0.88523978089883637 nan nan nan
4.9841567487894167 0.59858382438015323 0.27244299130551586 0.88412940259479322 nan nan nan
4.9872855684847428 0.59882789115534429 0.27244299130551586 0.88302041706591083 nan nan nan
4.9880415374549871 0.59888681512091413 0.27244299130551586 0.88275278278670688 nan nan nan
4.9904163523062355 0.59907180400627835 0.27244299130551586 0.88191282256519665 nan nan nan
4.9935491014868809 0.59931556613471237 0.27244299130551586 0.88080661734784893 nan nan nan
4.996683817260438 0.59955918073773329 0.27244299130551586 0.87970179967125572 nan nan nan
4.9998205008614427 0.59980265100656438 0.27244299130551586 0.87859836779498968 nan nan nan
4.9999999950000005 0.59981657447320269 0.27244299130551586 0.87853528762433264 nan nan nan
4.9999999999999991 0.59981657486104201 0.27244299130551586 0.87853528586726259 nan nan nan
5 0.59981657486104223 0.27244299130551586 nan nan nan nan
5 0.59981657486104223 0.27244299130551586 0.99312684489342684 nan nan nan
5.0029591535252038 0.60004598012537613 0.27244299130551586 0.99195236171743406 nan nan nan
5.0060997764878072 0.60028917127008552 0.27244299130551586 0.99070813116559764 nan nan nan
5.0092423709861142 0.60053222760716918 0.27244299130551586 0.98946546128312984 nan nan nan
5.0123869382577624 0.60077515229246492 0.27244299130551586 0.98822435011244414 nan nan nan
5.0124533965716047 0.60078028330037336 0.27244299130551586 0.98819814526486749 nan nan nan
5.0155334795411646 0.60101794846998535 0.27244299130551586 0.98698479569841024 nan nan nan
5.0186819960755154 0.60126061927072483 0.27244299130551586 0.98574679608834848 nan nan nan
5.0218324891007828 0.60150316781147439 0.27244299130551586 0.98451034933202997 nan nan nan
5.0249378055355072 0.60174197294384069 0.27244299130551586 0.98329390780166404 nan nan nan
5.0249378105604441 0.60174197333005708 0.27244299130551586 0.98329390583507648 nan nan nan
5.024937810560445 0.60174197333005708 0.27244299130551586 nan nan nan nan
5.024937810560445 0.60174197333005708 0.27244299130551586 1.0085065700872577 nan nan nan
5.0249849598577159 0.60174559719363407 0.27244299130551586 1.0084876445965862 nan nan nan
5.0281394095878422 0.60198791050203448 0.27244299130551586 1.0072226734276237 nan nan nan
5.0312958395334668 0.6022301108037581 0.27244299130551586 1.0059592889435027 nan nan nan
5.0344542509376771 0.60247220114696398 0.27244299130551586 1.0046974891540046 nan nan nan
5.0370923792292155 0.60267421370149665 0.27244299130551586 1.003645363610626 nan nan nan
5.0376146450443384 0.60271418455972048 0.27244299130551586 1.0034372720714078 nan nan nan
5.0407770230981006 0.60295606404884095 0.27244299130551586 1.0021786357104829 nan nan nan
5.0439413863443905 0.60319784259872455 0.27244299130551586 1.0009215780884921 nan nan nan
5.0471077360294201 0.6034395231702061 0.27244299130551586 0.99966609722518385 nan nan nan
5.0492763479712002 0.60360490615262219 0.27244299130551586 0.99880758913643164 nan nan nan
5.0502760734001813 0.60368110869940772 0.27244299130551586 0.99841219114278978 nan nan nan
5.053446399704451 0.60392260209660253 0.27244299130551586 0.99715985786602346 nan nan nan
5.0566187161907878 0.6041640062450836 0.27244299130551586 0.99590909542207529 nan nan nan
5.0597930241085347 0.60440532400003899 0.27244299130551586 0.99465990184061104 nan nan nan
5.0614897879007534 0.60453421914167871 0.27244299130551586 0.99399313371766407 nan nan nan
5.0629693247078187 0.60464655818744018 0.27244299130551586 0.99341227515376707 nan nan nan
5.0661476192395538 0.60488771160293597 0.27244299130551586 0.99216621339614774 nan nan nan
5.0693279089554331 0.60512878701075445 0.27244299130551586 0.99092171460482492 nan nan nan
5.0725101951079425 0.6053697871426218 0.27244299130551586 0.98967877681932992 nan nan nan
5.0737327703042432 0.60546231528286154 0.27244299130551586 0.989201884951741 nan nan nan
5.07569447895035 0.60561071469668404 0.27244299130551586 0.98843739808165498 nan nan nan
5.0788807617367127 0.6058515723364416 0.27244299130551586 0.98719757643624706 nan nan nan
5.082069044721873 0.60609236268970157 0.27244299130551586 0.98595930993000647 nan nan nan
5.0852593291614614 0.60633308834753119 0.27244299130551586 0.98472259661228401 nan nan nan
5.0860053666404701 0.6063893504061022 0.27244299130551586 0.984433730977883 nan nan nan
5.0884516163118985 0.60657375186323392 0.27244299130551586 0.98348743453487575 nan nan nan
5.091645907430391 0.60681435575133036 0.27244299130551586 0.98225382175202314 nan nan nan
5.0948422037749364 0.60705490248656091 0.27244299130551586 0.981021756320407 nan nan nan
5.0980405066043204 0.60729539450289205 0.27244299130551586 0.97979123629914677 nan nan nan
5.0983076485410841 0.60731547264872621 0.27244299130551586 0.97968856047450159 nan nan nan
5.1012408171781241 0.60753583419254653 0.27244299130551586 0.97856225974979416 nan nan nan
5.1044431367567098 0.60777622390504282 0.27244299130551586 0.97733482473633593 nan nan nan
5.1076474666012386 0.60801656594625131 0.27244299130551586 0.97610892932518434 nan nan nan
5.1106396878109992 0.6082408215850228 0.27244299130551586 0.9749662626566018 nan nan nan
5.1108538079736618 0.60825686257746492 0.27244299130551586 0.97488457158517761 nan nan nan
5.1140621621367224 0.60849711601448986 0.27244299130551586 0.97366174958757656 nan nan nan
5.1172725303539544 0.60873732842674699 0.27244299130551586 0.97244046140606155 nan nan nan
5.1204849138896877 0.60897750193639477 0.27244299130551586 0.97122070511672887 nan nan nan
5.1230015564288154 0.60916552739968366 0.27244299130551586 0.97026672727319452 nan nan nan
5.1236993140090439 0.60921763861746903 0.27244299130551586 0.9700024787980881 nan nan nan
5.1269157319779399 0.60945774049503876 0.27244299130551586 0.96878578053105846 nan nan nan
5.1301341690630871 0.60969780954438002 0.27244299130551586 0.96757060839896702 nan nan nan
5.1333546265319923 0.60993784769017356 0.27244299130551586 0.96635696048754449 nan nan nan
5.1353933265472378 0.6100897101108822 0.27244299130551586 0.96558984460472297 nan nan nan
5.1365771056529583 0.61017785680571279 0.27244299130551586 0.96514483488492264 nan nan nan
5.1398016076950803 0.61041783871214084 0.27244299130551586 0.96393422968163278 nan nan nan
5.1430281339282562 0.61065779517770125 0.27244299130551586 0.96272514297059919 nan nan nan
5.1462566856231762 0.61089772791700936 0.27244299130551586 0.96151757284713968 nan nan nan
5.1478150653456858 0.6110134784663076 0.27244299130551586 0.96093550738237099 nan nan nan
5.1478150704934995 0.61101347884860147 0.27244299130551586 0.96093550546050044 nan nan nan
5.1478150704935004 0.61101347884860147 0.27244299130551586 nan nan nan nan
5.1478150704935004 0.61101347884860147 0.27244299130551586 0.98495889309701268 nan nan nan
5.1494872640513316 0.61113763859034864 0.27244299130551586 0.98431930534418455 nan nan nan
5.1527198704850097 0.61137752880298213 0.27244299130551586 0.98308464912505811 nan nan nan
5.1559545061972969 0.61161740010449206 0.27244299130551586 0.98185154156597654 nan nan nan
5.15919117246208 0.61185725398813573 0.27244299130551586 0.98061998072441658 nan nan nan
5.1598014436441595 0.61190245957809675 0.27244299130551586 0.98038803043287692 nan nan nan
5.1624298705540435 0.61209709189022499 0.27244299130551586 0.9793899646602926 nan nan nan
5.1656706017486744 0.6123369151895306 0.27244299130551586 0.97816149143595077 nan nan nan
5.1689133673222578 0.61257672520670625 0.27244299130551586 0.97693455911616989 nan nan nan
5.1718157263330093 0.61279122359787441 0.27244299130551586 0.97583837960371311 nan nan nan
5.1721581685518832 0.61281652320373925 0.27244299130551586 0.9757091657681537 nan nan nan
5.1754050067154393 0.61305631038342012 0.27244299130551586 0.97448530946153222 nan nan nan
5.1786538830916156 0.61329608788884082 0.27244299130551586 0.97326298826835667 nan nan nan
5.1819047989599074 0.61353585680291489 0.27244299130551586 0.97204220026309573 nan nan nan
5.1838579835457068 0.61367983647260071 0.27244299130551586 0.97130984217253469 nan nan nan
5.1851577556006134 0.61377561814791926 0.27244299130551586 0.97082294352263332 nan nan nan
5.1884127542948333 0.61401537288506836 0.27244299130551586 0.96960521612626605 nan nan nan
5.1916697963244731 0.61425512191410436 0.27244299130551586 0.96838901615569928 nan nan nan
5.1949288829722429 0.61449486607291892 0.27244299130551586 0.96717434169504535 nan nan nan
5.1959282804192197 0.61456835252486175 0.27244299130551586 0.96680232015917067 nan nan nan
5.198190015521658 0.61473460613719721 0.27244299130551586 0.96596119083081844 nan nan nan
5.2014531952570389 0.614974342820089 0.27244299130551586 0.96474956165193437 nan nan nan
5.2047184234635138 0.61521407677190609 0.27244299130551586 0.96353945224970483 nan nan nan
5.2079857014270159 0.61545380857984489 0.27244299130551586 0.96233086071783625 nan nan nan
5.2080266822421883 0.61545681452160561 0.27244299130551586 0.96231571603813981 nan nan nan
5.2112550304342884 0.61569353876773592 0.27244299130551586 0.96112378515242558 nan nan nan
5.2145264117728773 0.61593326779581825 0.27244299130551586 0.959918223651959 nan nan nan
5.2177998467311415 0.61617299606054599 0.27244299130551586 0.95871417431730721 nan nan nan
5.2201532492351221 0.61634525304363985 0.27244299130551586 0.95784993465224433 nan nan nan
5.2201532544552744 0.61634525342564206 0.27244299130551586 0.95784993273654462 nan nan nan
5.2201532544552753 0.61634525342564228 0.27244299130551586 nan nan nan nan
5.2201532544552753 0.61634525342564228 0.27244299130551586 1.0045743196993027 nan nan nan
5.221075336598247 0.61641272389441426 0.27244299130551586 1.0042195198981481 nan nan nan
5.2243528826641681 0.61665245156581783 0.27244299130551586 1.0029599023442926 nan nan nan
5.2276324862196919 0.61689217927893492 0.27244299130551586 1.0017018647601053 nan nan nan
5.2309141485564119 0.61713190717363997 0.27244299130551586 1.0004454051637917 nan nan nan
5.2319248817326471 0.61720571174708105 0.27244299130551586 1.0000588989689307 nan nan nan
5.2341978709667352 0.61737163532544059 0.27244299130551586 0.99919052157604171 nan nan nan
5.2374836547438797 0.61761136374544567 0.27244299130551586 0.9979372120200285 nan nan nan
5.2407715011818734 0.6178510923803594 0.27244299130551586 0.99668547452140543 nan nan nan
5.2437230544392426 0.61806617269165309 0.27244299130551586 0.9955637744217013 nan nan nan
5.2440614115755597 0.61809082111250524 0.27244299130551586 0.99543530710830097 nan nan nan
5.247353387220592 0.61833054975987412 0.27244299130551586 0.99418670781131813 nan nan nan
5.2506474294134406 0.61857027807620391 0.27244299130551586 0.99293967466352928 nan nan nan
5.2539435394513827 0.61881000575108447 0.27244299130551586 0.99169420570047584 nan nan nan
5.2555478324359299 0.61892663200357823 0.27244299130551586 0.99108885482911557 nan nan nan
5.2572417186325175 0.61904973241009498 0.27244299130551586 0.99045029896016079 nan nan nan
5.2605419682557546 0.6192894576149639 0.27244299130551586 0.98920795248304982 nan nan nan
5.2638442896208213 0.61952918086376108 0.27244299130551586 0.98796716431206566 nan nan nan
5.2671486840282604 0.61976890159111464 0.27244299130551586 0.98672793249258572 nan nan nan
5.2673992757185637 0.61978707477022255 0.27244299130551586 0.98663404937273547 nan nan nan
5.2704551527794292 0.62000861916846128 0.27244299130551586 0.98549025507244048 nan nan nan
5.2737636971765038 0.6202483329043178 0.27244299130551586 0.98425413010190754 nan nan nan
5.2770743185224784 0.62048804204458607 0.27244299130551586 0.98301955563371046 nan nan nan
5.2792774444182911 0.62064747550545019 0.27244299130551586 0.98219926764233945 nan nan nan
5.2803870181211625 0.62072774577288403 0.27244299130551586 0.98178652972301628 nan nan nan
5.2837017972771863 0.62096744321090502 0.27244299130551586 0.98055505042743007 nan nan nan
5.2870186572960005 0.62120713341880252 0.27244299130551586 0.97932511580699366 nan nan nan
5.2903375994838688 0.62144681539560787 0.27244299130551586 0.9780967239241839 nan nan nan
5.2911823988018591 0.62150779829304281 0.27244299130551586 0.97778441963408491 nan nan nan
5.2936586251478808 0.62168648807966964 0.27244299130551586 0.97686987284390592 nan nan nan
5.2969817355959465 0.62192615034912535 0.27244299130551586 0.97564456063349225 nan nan nan
5.3003069321367935 0.6221658010223976 0.27244299130551586 0.97442078536270083 nan nan nan
5.3031141992719171 0.62236799698999334 0.27244299130551586 0.9733894157486862 nan nan nan
5.303634216079975 0.62240543885871835 0.27244299130551586 0.97319854510370929 nan nan nan
5.3069635887358624 0.62264506255868268 0.27244299130551586 0.9719778379311147 nan nan nan
5.3102950514156531 0.62288467076482257 0.27244299130551586 0.97075866192192817 nan nan nan
5.3136286054313651 0.62312426206221716 0.27244299130551586 0.96954101515557334 nan nan nan
5.3150729010522522 0.62322801510736914 0.27244299130551586 0.96901416872762125 nan nan nan
5.3150729063673241 0.62322801548912632 0.27244299130551586 0.96901416678959307 nan nan nan
5.315072906367325 0.62322801548912654 0.27244299130551586 nan nan nan nan
5.315072906367325 0.62322801548912654 0.27244299130551586 0.9915493799707461 nan nan nan
5.3169642520958407 0.62336383497912007 0.27244299130551586 0.9908440793351363 nan nan nan
5.3203019927227473 0.62360338798762127 0.27244299130551586 0.98960123892949359 nan nan nan
5.3236418286265765 0.62384291950432647 0.27244299130551586 0.98835995744952454 nan nan nan
5.3269837611226434 0.6240824278910716 0.27244299130551586 0.9871202329398302 nan nan nan
5.3278166340216275 0.62414209073425497 0.27244299130551586 0.9868116331942266 nan nan nan
5.3303277915270906 0.62432191145565552 0.27244299130551586 0.98588206344746365 nan nan nan
5.3336739211568878 0.62456136845260124 0.27244299130551586 0.98464544702192769 nan nan nan
5.3370221513298288 0.62480079708394154 0.27244299130551586 0.98341038171517214 nan nan nan
5.3403724833645363 0.62504019550003032 0.27244299130551586 0.98217686558159067 nan nan nan
5.3405909167778818 0.6250557973787666 0.27244299130551586 0.98209652396352343 nan nan nan
5.3437249185804614 0.62527956180037758 0.27244299130551586 0.98094489667801554 nan nan nan
5.3470794582978813 0.62551889403450667 0.27244299130551586 0.97971447306371862 nan nan nan
5.3504361038379038 0.62575819020283863 0.27244299130551586 0.97848559280040492 nan nan nan
5.3533958278967733 0.62596903369435108 0.27244299130551586 0.97740394411361553 nan nan nan
5.3537948565224651 0.6259974482575994 0.27244299130551586 0.97725825395221066 nan nan nan
5.357155717674333 0.62623666610374729 0.27244299130551586 0.97603245458570032 nan nan nan
5.3605186886171028 0.62647584159992609 0.27244299130551586 0.97480819276986397 nan nan nan
5.3638837706752049 0.62671497255943953 0.27244299130551586 0.97358546657611278 nan nan nan
5.3662314408146452 0.62688168737625127 0.27244299130551586 0.97273378599630766 nan nan nan
5.367250965173894 0.62695405675124793 0.27244299130551586 0.97236427407827919 nan nan nan
5.3706202734392638 0.62719309190098538 0.27244299130551586 0.97114461335260915 nan nan nan
5.373991696798238 0.62743207569199999 0.27244299130551586 0.9699264824777627 nan nan nan
5.3773652365785729 0.62767100576641244 0.27244299130551586 0.96870987953481003 nan nan nan
5.3790978291439142 0.62779363628474161 0.27244299130551586 0.96808594247776147 nan nan nan
5.3807408941088575 0.62790987972619816 0.27244299130551586 0.96749480260722853 nan nan nan
5.3841186707185162 0.62814869513428429 0.27244299130551586 0.9662812497808988 nan nan nan
5.3874985677378087 0.62838744951567305 0.27244299130551586 0.9650692191441026 nan nan nan
5.3908805864978273 0.62862614035857611 0.27244299130551586 0.96385870878751945 nan nan nan
5.3919950666734966 0.62870474925563857 0.27244299130551586 0.96346030693603635 nan nan nan
5.3942647283305023 0.6288647651155731 0.27244299130551586 0.9626497168042244 nan nan nan
5.3976509945685986 0.62910332120478607 0.27244299130551586 0.96144224128968381 nan nan nan
5.4010393865457198 0.62934180601107226 0.27244299130551586 0.9602362803417529 nan nan nan
5.4044299055963014 0.62958021688723176 0.27244299130551586 0.95903183206067388 nan nan nan
5.4049232273692249 0.62961488697507506 0.27244299130551586 0.95885677325864627 nan nan nan
5.407822553055623 0.62981855115523455 0.27244299130551586 0.9578288945490705 nan nan nan
5.4112173302597997 0.63005680610745918 0.27244299130551586 0.95662746591194681 nan nan nan
5.4146142385457843 0.63029497900795306 0.27244299130551586 0.9554275442566843 nan nan nan
5.4178823853742824 0.63052390291326055 0.27244299130551586 0.95427523584012208 nan nan nan
5.4180132792513698 0.63053306709369972 0.27244299130551586 0.95422912769303836 nan nan nan
5.4214144537151903 0.63077106757590995 0.27244299130551586 0.95303221433313445 nan nan nan
5.4248177632767192 0.63100897764131636 0.27244299130551586 0.95183680229146683 nan nan nan
5.4282232092762692 0.63124679445348708 0.27244299130551586 0.95064288968489485 nan nan nan
5.4308726150096165 0.63143164431149612 0.27244299130551586 0.94971558957959257 nan nan nan
5.431630793054997 0.63148451515415305 0.27244299130551586 0.94945047463263976 nan nan nan
5.4350405159549 0.6317221368645427 0.27244299130551586 0.94825955525628158 nan nan nan
5.4384523793188189 0.63195965668673137 0.27244299130551586 0.94707012967975657 nan nan nan
5.4418663844904334 0.63219707170500006 0.27244299130551586 0.94588219602935553 nan nan nan
5.4438939907743746 0.63233795321626629 0.27244299130551586 0.94517772987837056 nan nan nan
5.4452825328142733 0.63243437898720667 0.27244299130551586 0.94469575243371695 nan nan nan
5.4487008256357061 0.63267157558616094 0.27244299130551586 0.94351079702382956 nan nan nan
5.4521212643009491 0.63290865854101663 0.27244299130551586 0.94232732793302354 nan nan nan
5.4555438501570617 0.63314562487866621 0.27244299130551586 0.94114534329697219 nan nan nan
5.4569465873463274 0.6332426675538434 0.27244299130551586 0.94066155263755402 nan nan nan
5.4589685845519487 0.63338247161514183 0.27244299130551586 0.9399648412536874 nan nan nan
5.4623954688343623 0.63361919575703096 0.27244299130551586 0.93878581994351618 nan nan nan
5.4658245043539022 0.63385579430289074 0.27244299130551586 0.93760827750913711 nan nan nan
5.4692556924610125 0.63409226424467158 0.27244299130551586 0.93643221209556049 nan nan nan
5.4700304795822943 0.63414562223849891 0.27244299130551586 0.93616695425564012 nan nan nan
5.4726890345069874 0.63432860256914503 0.27244299130551586 0.93525762185012185 nan nan nan
5.4761245318439684 0.63456480625933775 0.27244299130551586 0.93408450492248141 nan nan nan
5.479562185824947 0.63480087229596638 0.27244299130551586 0.93291285946461933 nan nan nan
5.4830019978037621 0.63503679765887799 0.27244299130551586 0.93174268363083512 nan nan nan
5.4831457425185803 0.63504665030709528 0.27244299130551586 0.93169383162614494 nan nan nan
5.4864439691351032 0.63527257932849079 0.27244299130551586 0.93057397557774224 nan nan nan
5.4898881011745102 0.6355082142872408 0.27244299130551586 0.92940673346426728 nan nan nan
5.4933343952783753 0.63574369952102283 0.27244299130551586 0.92824095545164542 nan nan nan
5.4962924513713967 0.63594558407259005 0.27244299130551586 0.92724208213524228 nan nan nan
5.4967828528039409 0.63597903202063999 0.27244299130551586 0.92707663970341825 nan nan nan
5.5002334751093009 0.63621420878324586 0.27244299130551586 0.92591378438543148 nan nan nan
5.5036862635534041 0.63644922681379024 0.27244299130551586 0.92475238766583046 nan nan nan
5.5071412194960487 0.63668408312646196 0.27244299130551586 0.92359244771505988 nan nan nan
5.5094706815373033 0.63684225628877567 0.27244299130551586 0.9228116036594054 nan nan nan
5.5105983442978896 0.63691877474612757 0.27244299130551586 0.92243396270585765 nan nan nan
5.514057639320435 0.63715329870977322 0.27244299130551586 0.92127693081325435 nan nan nan
5.5175191059260484 0.63738765206793302 0.27244299130551586 0.92012135021456953 nan nan nan
5.5209827454779452 0.63762183188612354 0.27244299130551586 0.9189672190894097 nan nan nan
5.5226805030709505 0.63773650094552925 0.27244299130551586 0.91840229639987259 nan nan nan
5.5226805085936297 0.63773650131841264 0.27244299130551586 0.91840229456306843 nan nan nan
5.5226805085936306 0.63773650131841275 0.27244299130551586 nan nan nan nan
5.5226805085936306 0.63773650131841275 0.27244299130551586 1.0018934122506198 nan nan nan
5.5244485593402004 0.63785583524626532 0.27244299130551586 1.0012522206759968 nan nan nan
5.5279165488777444 0.63808965924810424 0.27244299130551586 0.99999632507945635 nan nan nan
5.5313867154563638 0.63832330101062396 0.27244299130551586 0.99874200478404052 nan nan nan
5.5348590604427033 0.63855675767344977 0.27244299130551586 0.99748925781380948 nan nan nan
5.536187932610015 0.63864601363200224 0.27244299130551586 0.99701045303284674 nan nan nan
5.5383335852042643 0.63879002639824911 0.27244299130551586 0.99623808219530319 nan nan nan
5.5418102911094067 0.639023104370121 0.27244299130551586 0.99498847595753614 nan nan nan
5.5452891795273525 0.63925598879897549 0.27244299130551586 0.99374043713199378 nan nan nan
5.5487702518281781 0.63948867692090561 0.27244299130551586 0.9924939637526331 nan nan nan
5.5497283932113097 0.63955266231853647 0.27244299130551586 0.99215129204593433 nan nan nan
5.5522535093828242 0.63972116599954887 0.27244299130551586 0.99124905385587536 nan nan nan
5.5557389535630906 0.63995345332743503 0.27244299130551586 0.99000570548060551 nan nan nan
5.559226585741639 0.6401855362273281 0.27244299130551586 0.98876391666816799 nan nan nan
5.5627164072919895 0.64041741205354574 0.27244299130551586 0.98752368546236513 nan nan nan
5.5633019711987064 0.64045628422974232 0.27244299130551586 0.98731581330370144 nan nan nan
5.566208419588528 0.64064907819327854 0.27244299130551586 0.98628500990945167 nan nan nan
5.5697026240065037 0.6408805320678852 0.27244299130551586 0.98504788805813281 nan nan nan
5.5731990219220258 0.64111177113417894 0.27244299130551586 0.98381231795956292 nan nan nan
5.576697614712069 0.64134279288569596 0.27244299130551586 0.98257829766733984 nan nan nan
5.5769087475710215 0.64135672292946377 0.27244299130551586 0.98250390138525168 nan nan nan
5.5801984037544745 0.64157359485395205 0.27244299130551586 0.98134582523750191 nan nan nan
5.5837013904279447 0.64180417460967831 0.27244299130551586 0.98011489872852786 nan nan nan
5.5872065761120497 0.64203452976404529 0.27244299130551586 0.97888551620132991 nan nan nan
5.5905488035251736 0.64225382986846635 0.27244299130551586 0.97771544143222144 nan nan nan
5.5907139621872251 0.64226465796986365 0.27244299130551586 0.97765767571925388 nan nan nan
5.5942235500347737 0.64249455692277291 0.27244299130551586 0.97643137534807345 nan nan nan
5.5977353410368655 0.64272422436240695 0.27244299130551586 0.97520661315598933 nan nan nan
5.6012493365765357 0.6429536580735431 0.27244299130551586 0.97398338721362565 nan nan nan
5.6042222204566796 0.6431474655092464 0.27244299130551586 0.97295031914603336 nan nan nan
5.6047655380376895 0.64318285588722923 0.27244299130551586 0.97276169559402603 nan nan nan
5.608283946805102 0.6434118156818931 0.27244299130551586 0.97154153637265128 nan nan nan
5.6118045642644159 0.64364053538442756 0.27244299130551586 0.97032290762737572 nan nan nan
5.6153273918021451 0.64386901297125576 0.27244299130551586 0.96910580743848518 nan nan nan
5.617929079960132 0.64403750039230179 0.27244299130551586 0.96820842078517189 nan nan nan
5.6188524308056724 0.64409724646937583 0.27244299130551586 0.96789023388867323 nan nan nan
5.6223796826632526 0.64432523395737995 0.27244299130551586 0.96667618506303876 nan nan nan
5.6259091487640109 0.6445529735664508 0.27244299130551586 0.96546365904908238 nan nan nan
5.6294408304979466 0.64478046348133811 0.27244299130551586 0.9642526539367029 nan nan nan
5.6316694638296898 0.6449238161356422 0.27244299130551586 0.96348963316246616 nan nan nan
5.6329747292559285 0.64500770194130319 0.27244299130551586 0.96304316781819621 nan nan nan
5.6365108464297036 0.64523468724104771 0.27244299130551586 0.96183519878824941 nan nan nan
5.6400491834118851 0.64546141773160959 0.27244299130551586 0.96062874494394168 nan nan nan
5.6435897415959655 0.64568789182123787 0.27244299130551586 0.95942380438473795 nan nan nan
5.6454434540595608 0.64580630635968161 0.27244299130551586 0.95879384364239062 nan nan nan
5.6471325223763129 0.64591410797623861 0.27244299130551586 0.95822037521248626 nan nan nan
5.6506775271481668 0.64614006472179719 0.27244299130551586 0.95701845553141707 nan nan nan
5.654224757307647 0.64636576064276841 0.27244299130551586 0.95581804344813714 nan nan nan
5.6577742142517451 0.64659119438444224 0.27244299130551586 0.95461913707163004 nan nan nan
5.659251132844501 0.64668487753008197 0.27244299130551586 0.95412094013837279 nan nan nan
5.6613258993783333 0.64681636465328474 0.27244299130551586 0.9534217345132493 nan nan nan
5.6648798140861603 0.6470412702176408 0.27244299130551586 0.95222583388671878 nan nan nan
5.6684359597748522 0.64726590990841859 0.27244299130551586 0.951031433308128 nan nan nan
5.6719943378449127 0.64749028261973773 0.27244299130551586 0.94983853089592973 nan nan nan
5.673092582580292 0.64755944971160651 0.27244299130551586 0.9494708111101231 nan nan nan
5.6755549496977284 0.64771438730954956 0.27244299130551586 0.94864712477093593 nan nan nan
5.6791177967355635 0.64793822300022863 0.27244299130551586 0.94745721305631625 nan nan nan
5.6826828803615586 0.64816178877913178 0.27244299130551586 0.94626879387759555 nan nan nan
5.6862502019797416 0.64838508379912607 0.27244299130551586 0.94508186536264815 nan nan nan
5.6869678858642461 0.64842995722657015 0.27244299130551586 0.94484334556096639 nan nan nan
5.6898197629950191 0.6486081072790898 0.27244299130551586 0.94389642564169729 nan nan nan
5.6933915648131777 0.64883085850437461 0.27244299130551586 0.94271247284731208 nan nan nan
5.6969656088408902 0.64905333682724264 0.27244299130551586 0.94153000511440288 nan nan nan
5.7005418964857091 0.64927554166726797 0.27244299130551586 0.94034902058022063 nan nan nan
5.7008771197948125 0.64929634885824272 0.27244299130551586 0.94023843491567394 nan nan nan
5.7008771254956887 0.64929634921206314 0.27244299130551586 0.9402384330351975 nan nan nan
5.7008771254956896 0.64929634921206314 0.27244299130551586 nan nan nan nan
5.7008771254956896 0.64929634921206314 0.27244299130551586 0.98920918475578035 nan nan nan
5.7041204291560739 0.64949747251170487 0.27244299130551586 0.98808459641478652 nan nan nan
5.7077012082613034 0.64971912891582695 0.27244299130551586 0.98684521729729602 nan nan nan
5.7112842352116067 0.64994051050322943 0.27244299130551586 0.98560739276389897 nan nan nan
5.7137529469704695 0.65009280205230091 0.27244299130551586 0.98475588415411841 nan nan nan
5.7148695114180734 0.65016161696610064 0.27244299130551586 0.98437112086464229 nan nan nan
5.7184570382926836 0.65038244806545764 0.27244299130551586 0.9831363996520176 nan nan nan
5.7220468172482981 0.65060300363135326 0.27244299130551586 0.98190322718096112 nan nan nan
5.7256388496986688 0.65082328356304164 0.27244299130551586 0.98067160150884713 nan nan nan
5.7266578493699907 0.65088569797327178 0.27244299130551586 0.98032263177537482 nan nan nan
5.7292331370584346 0.65104328782911569 0.27244299130551586 0.9794415206954874 nan nan nan
5.7328296807431212 0.65126301646760854 0.27244299130551586 0.97821298280312663 nan nan nan
5.7364284821691429 0.65148246958606026 0.27244299130551586 0.97698598589644126 nan nan nan
5.7395918983755143 0.6516750322591025 0.27244299130551586 0.97590933736486474 nan nan nan
5.7400295427538044 0.6517016473615489 0.27244299130551586 0.97576052804253433 nan nan nan
5.7436328639153 0.65192055004068927 0.27244299130551586 0.97453660731093339 nan nan nan
5.7472384470727134 0.65213917793959642 0.27244299130551586 0.97331422177358762 nan nan nan
5.7508462936460187 0.65235753144381126 0.27244299130551586 0.97209336950486513 nan nan nan
5.7525551598166462 0.65246081178392479 0.27244299130551586 0.97151591107421931 nan nan nan
5.7544564050560831 0.65257561100819561 0.27244299130551586 0.97087404858154847 nan nan nan
5.7580687827246662 0.65279341715678973 0.27244299130551586 0.96965625708283232 nan nan nan
5.7616834280744156 0.65301095048263469 0.27244299130551586 0.96843999309032269 nan nan nan
5.7653003425288762 0.6532282116475594 0.27244299130551586 0.96722525468803011 nan nan nan
5.7655476996716741 0.65324305501899049 0.27244299130551586 0.96714226345955512 nan nan nan
5.7689195275124865 0.65344520138193563 0.27244299130551586 0.96601203996236806 nan nan nan
5.7725409844505773 0.65366192048439475 0.27244299130551586 0.96480034700215178 nan nan nan
5.7761647147693749 0.65387836982150838 0.27244299130551586 0.96359017389859258 nan nan nan
5.778569584067899 0.65402179196462651 0.27244299130551586 0.96278830547965655 nan nan nan
5.7797907198960008 0.65409455032743824 0.27244299130551586 0.96238151874529676 nan nan nan
5.7834190012584736 0.65431046300354823 0.27244299130551586 0.96117437963826102 nan nan nan
5.7870495602857073 0.65452610891798135 0.27244299130551586 0.95996875467587073 nan nan nan
5.7906823984075118 0.65474148920520303 0.27244299130551586 0.95876464195889721 nan nan nan
5.7916208792819805 0.65479706400659543 0.27244299130551586 0.95845394849415788 nan nan nan
5.794317517054596 0.6549566050655099 0.27244299130551586 0.9575620395904928 nan nan nan
5.7979549176585676 0.65517145776450247 0.27244299130551586 0.95636094567619001 nan nan nan
5.8015946016519324 0.65538604863252548 0.27244299130551586 0.95516135832389659 nan nan nan
5.8047016517402632 0.6555689236968858 0.27244299130551586 0.95413910426174409 nan nan nan
5.8052365704680939 0.65560037906407154 0.27244299130551586 0.95396327564389494 nan nan nan
5.8088808255413555 0.65581445051715281 0.27244299130551586 0.95276669574883754 nan nan nan
5.8125273683069238 0.65602826451263874 0.27244299130551586 0.95157161675374302 nan nan nan
5.8161762002009052 0.65624182263355868 0.27244299130551586 0.95037803677599531 nan nan nan
5.8178119680191225 0.65633743445944148 0.27244299130551586 0.94984368493835114 nan nan nan
5.8198273226603057 0.65645512652437188 0.27244299130551586 0.94918595393533989 nan nan nan
5.8234807371230346 0.65666817789020471 0.27244299130551586 0.9479953663538806 nan nan nan
5.8271364450279055 0.65688097849605454 0.27244299130551586 0.94680627215607571 nan nan nan
5.8307944478146334 0.65709353016596073 0.27244299130551586 0.94561866946873752 nan nan nan
5.830951889014349 0.6571026698833432 0.27244299130551586 0.94556760496651315 nan nan nan
5.8309518948452999 0.65710267022182611 0.27244299130551586 0.94556760307537857 nan nan nan
5.8309518948453007 0.65710267022182622 0.27244299130551586 nan nan nan nan
5.8309518948453007 0.65710267022182622 0.27244299130551586 0.97365376950335969 nan nan nan
5.8344547469238357 0.65730583478214433 0.27244299130551586 0.97248500859194953 nan nan nan
5.8381173437970384 0.65751789428411467 0.27244299130551586 0.97126519642597187 nan nan nan
5.8416411274147189 0.6577215618643828 0.27244299130551586 0.97009378036413629 nan nan nan
5.8417822398766699 0.65772971066774577 0.27244299130551586 0.97004691430077306 nan nan nan
5.845449436606061 0.65794128598431922 0.27244299130551586 0.96883016029718594 nan nan nan
5.8491189354294537 0.65815262233953886 0.27244299130551586 0.96761493249844832 nan nan nan
5.8523499495074631 0.65833839948517148 0.27244299130551586 0.96654680961526074 nan nan nan
5.852349955359812 0.65833839982141273 0.27244299130551586 0.9665468076821675 nan nan nan
5.8523499553598128 0.65833839982141296 0.27244299130551586 nan nan nan nan
5.8523499553598128 0.65833839982141296 0.27244299130551586 1.003721684900712 nan nan nan
5.8527907377919943 0.65836372189251224 0.27244299130551586 1.003570507028289 nan nan nan
5.8564648451397368 0.65857458685470471 0.27244299130551586 1.0023117035474396 nan nan nan
5.8601412589196427 0.65878521948886215 0.27244299130551586 1.0010544790151468 nan nan nan
5.8638199805795814 0.65899562210790397 0.27244299130551586 0.99979883145089621 nan nan nan
5.8662053868631032 0.65913186194406004 0.27244299130551586 0.99898588974159741 nan nan nan
5.8675010115683328 0.65920579707379046 0.27244299130551586 0.99854475887665706 nan nan nan
5.8711843533355834 0.65941574679635695 0.27244299130551586 0.99729225931688081 nan nan nan
5.8748700073319329 0.65962547373212577 0.27244299130551586 0.99604133079849533 nan nan nan
5.8785579750088903 0.65983498038308608 0.27244299130551586 0.9947919713509048 nan nan nan
5.8800936210838666 0.65992211453262517 0.27244299130551586 0.99427243917872554 nan nan nan
5.8822482578188744 0.6600442692954509 0.27244299130551586 0.99354417900598502 nan nan nan
5.8859408572152203 0.6602533430583849 0.27244299130551586 0.99229795179807878 nan nan nan
5.8896357746521675 0.66046220430270908 0.27244299130551586 0.99105328776399748 nan nan nan
5.8933330115848754 0.66067085569957795 0.27244299130551586 0.98981018494301243 nan nan nan
5.8940147356824992 0.6607092914160142 0.27244299130551586 0.98958122778503155 nan nan nan
5.897032569469415 0.66087929995913675 0.27244299130551586 0.98856864137685496 nan nan nan
5.9007344497627701 0.66108753982914781 0.27244299130551586 0.98732865510971335 nan nan nan
5.9044386539228411 0.66129557809360229 0.27244299130551586 0.986090224188228 nan nan nan
5.907968808503254 0.66149353496300556 0.27244299130551586 0.98491215063088144 nan nan nan
5.9081451834084406 0.66150341757130071 0.27244299130551586 0.98485334666149094 nan nan nan
5.9118540396793007 0.66171106111441969 0.27244299130551586 0.98361802058103998 nan nan nan
5.915565224196067 0.66191851160705206 0.27244299130551586 0.98238424400085733 nan nan nan
5.9192787384203029 0.66212577196372924 0.27244299130551586 0.98115201497736659 nan nan nan
5.9219559175746834 0.66227499506489662 0.27244299130551586 0.98026510328172267 nan nan nan
5.9229945838144902 0.6623328451279229 0.27244299130551586 0.9799213315694284 nan nan nan
5.9267127618420288 0.66253973407052724 0.27244299130551586 0.97869219183833867 nan nan nan
5.9304332739672345 0.66274644178832376 0.27244299130551586 0.97746459384782536 nan nan nan
5.9341561216553442 0.66295297130242981 0.27244299130551586 0.97623853566404517 nan nan nan
5.9359761411100722 0.66305382805245894 0.27244299130551586 0.97563998179575018 nan nan nan
5.9378813063725158 0.66315932565672786 0.27244299130551586 0.97501401535557986 nan nan nan
5.9416088295858254 0.66336550791627924 0.27244299130551586 0.97379103099343411 nan nan nan
5.945338692763273 0.66357152116572671 0.27244299130551586 0.97256958065103194 nan nan nan
5.949070897373776 0.66377736850767421 0.27244299130551586 0.97134966240421472 nan nan nan
5.9500295575078725 0.66383019555448886 0.27244299130551586 0.97103668272158072 nan nan nan
5.9528054448871774 0.66398305306106475 0.27244299130551586 0.97013127433123647 nan nan nan
5.9565423367742421 0.66418857795953457 0.27244299130551586 0.96891441451276183 nan nan nan
5.9602815745066575 0.66439394634976212 0.27244299130551586 0.96769908103186342 nan nan nan
5.9640231595570343 0.66459916138980546 0.27244299130551586 0.96648527197401801 nan nan nan
5.9641162453521464 0.66460426330584577 0.27244299130551586 0.96645510309593929 nan nan nan
5.967767093398912 0.66480422624742519 0.27244299130551586 0.96527298542710294 nan nan nan
5.9715133775067466 0.66500914409840495 0.27244299130551586 0.96406221948139648 nan nan nan
5.9752620133559269 0.66521391812485697 0.27244299130551586 0.96285297222956978 nan nan nan
5.9782362834130032 0.66537619991344887 0.27244299130551586 0.96189514044135549 nan nan nan
5.979013002422767 0.66541855151352625 0.27244299130551586 0.96164524176668709 nan nan nan
5.9827663461845049 0.66562304745408296 0.27244299130551586 0.9604390261902026 nan nan nan
5.9865220461193083 0.66582740913741312 0.27244299130551586 0.95923432359995631 nan nan nan
5.9902801037062714 0.66603163975390167 0.27244299130551586 0.95803113209817237 nan nan nan
5.9923897506470425 0.66614617558922018 0.27244299130551586 0.95735669276387114 nan nan nan
5.9940405204254192 0.66623574249171624 0.27244299130551586 0.95682944978945417 nan nan nan
5.9978032977577023 0.66643972053508049 0.27244299130551586 0.95562927478078386 nan nan nan
6.0015684371850035 0.66664357706255584 0.27244299130551586 0.95443060518151712 nan nan nan
6.0053359401901361 0.66684731524531327 0.27244299130551586 0.95323343910338154 nan nan nan
6.0065767261977898 0.66691436085943456 0.27244299130551586 0.95283965855076114 nan nan nan
6.0091058082568418 0.66705093824541062 0.27244299130551586 0.95203777466047335 nan nan nan
6.0128780428697981 0.66725444921406862 0.27244299130551586 0.9508436099692531 nan nan nan
6.0166526455146077 0.66745785128994994 0.27244299130551586 0.94965094314854637 nan nan nan
6.020429617677812 0.66766114759744133 0.27244299130551586 0.94845977231953604 nan nan nan
6.0207972833753507 0.66768092493648612 0.27244299130551586 0.94834393866494704 nan nan nan
6.020797289396147 0.66768092526033662 0.27244299130551586 0.94834393676825957 nan nan nan
6.0207972893961479 0.66768092526033707 0.27244299130551586 nan nan nan nan
6.0207972893961479 0.66768092526033707 0.27244299130551586 0.98346778627819464 nan nan nan
6.0242089608468827 0.66786434124493921 0.27244299130551586 0.98235417322079099 nan nan nan
6.0279906765102274 0.66806743532314106 0.27244299130551586 0.98112198191582844 nan nan nan
6.0311512352728833 0.66823699884928744 0.27244299130551586 0.98009395888620854 nan nan nan
6.0317747661571852 0.66827043290334187 0.27244299130551586 0.9798913361791074 nan nan nan
6.0355612312780318 0.66847333703573897 0.27244299130551586 0.97866223407198338 nan nan nan
6.0393500733639787 0.66867615074774367 0.27244299130551586 0.97743467365824277 nan nan nan
6.0415229807557633 0.66879236774714479 0.27244299130551586 0.97673170750372518 nan nan nan
6.0415229867972853 0.6687923680701755 0.27244299130551586 0.97673170555026201 nan nan nan
6.0415229867972862 0.66879236807017528 0.27244299130551586 nan nan nan nan
6.0415229867972862 0.66879236807017528 0.27244299130551586 0.98545252434981767 nan nan nan
6.0431412939071736 0.66887887704230131 0.27244299130551586 0.9849248016916381 nan nan nan
6.0469348944006995 0.66908151889622502 0.27244299130551586 0.98368938598336297 nan nan nan
6.0507308763385774 0.66928407925853528 0.27244299130551586 0.98245551988777902 nan nan nan
6.0545292412157679 0.66948656104881521 0.27244299130551586 0.9812232014611677 nan nan nan
6.0552383413896251 0.66952433895409369 0.27244299130551586 0.98099340214908293 nan nan nan
6.0583299905281667 0.66968896715557857 0.27244299130551586 0.9799924287622499 nan nan nan
6.0621331257726094 0.66989130043464784 0.27244299130551586 0.97876319985218097 nan nan nan
6.065938648446874 0.67009356370755468 0.27244299130551586 0.97753551279454776 nan nan nan
6.0689848323282165 0.67025532822510414 0.27244299130551586 0.97655445724792245 nan nan nan
6.0697465600496772 0.67029575975994926 0.27244299130551586 0.9763093656553663 nan nan nan
6.0735568620806744 0.67049789134002968 0.27244299130551586 0.97508475650307891 nan nan nan
6.0773695560404661 0.6706999611569906 0.27244299130551586 0.97386168340854995 nan nan nan
6.0811846434305918 0.67090197187948741 0.27244299130551586 0.97264014444506386 nan nan nan
6.0827625242154566 0.67098546773970735 0.27244299130551586 0.97213560028936175 nan nan nan
6.0827625302982185 0.67098546806152559 0.27244299130551586 0.97213559834509078 nan nan nan
6.0827625302982193 0.67098546806152548 0.27244299130551586 nan nan nan nan
6.0827625302982193 0.67098546806152548 0.27244299130551586 0.99794450803566814 nan nan nan
6.0850021257535349 0.67110392613412317 0.27244299130551586 0.99721005284818931 nan nan nan
6.0888220045127222 0.67130582650395532 0.27244299130551586 0.99595922744342524 nan nan nan
6.0926442812125234 0.67150767552702417 0.27244299130551586 0.99470997098011782 nan nan nan
6.0930115346758642 0.67152706038343934 0.27244299130551586 0.99459006322339794 nan nan nan
6.0964689573582556 0.67170947569490425 0.27244299130551586 0.99346228149030469 nan nan nan
6.1002960344561741 0.67191122945128001 0.27244299130551586 0.99221615700849286 nan nan nan
6.1032778017635732 0.67206830232019943 0.27244299130551586 0.9912468958702717 nan nan nan
6.1032778078668501 0.67206830264160122 0.27244299130551586 0.9912468938877782 nan nan nan
6.103277807866851 0.67206830264160144 0.27244299130551586 nan nan nan nan
6.103277807866851 0.67206830264160144 0.27244299130551586 1.0254278212632186 nan nan nan
6.1041255140134867 0.67211293919054449 0.27244299130551586 1.0251430299017097 nan nan nan
6.1079573975383434 0.67231460725642567 0.27244299130551586 1.0238571674681576 nan nan nan
6.1117916865398421 0.6725162359406377 0.27244299130551586 1.0225729179238805 nan nan nan
6.1156283825280298 0.67271782748155995 0.27244299130551586 1.0212902792457905 nan nan nan
6.118312158498199 0.67285874508650378 0.27244299130551586 1.0203945050215149 nan nan nan
6.1194674870138988 0.67291938406294394 0.27244299130551586 1.0200092494133386 nan nan nan
6.1233090015093907 0.67312090781265188 0.27244299130551586 1.0187298264085096 nan nan nan
6.1271529275273968 0.67332240080142158 0.27244299130551586 1.0174520082158196 nan nan nan
6.1309992665817576 0.67352386504166262 0.27244299130551586 1.0161757928223127 nan nan nan
6.1333835436061053 0.67364867212107282 0.27244299130551586 1.0153858948311432 nan nan nan
6.1348480201872642 0.67372530248628726 0.27244299130551586 1.0149011782175577 nan nan nan
6.1386991898596586 0.67392671502757362 0.27244299130551586 1.0136281623936456 nan nan nan
6.1425527771156352 0.67412810449605487 0.27244299130551586 1.0123567433451859 nan nan nan
6.146408783472836 0.67432947265945375 0.27244299130551586 1.0110869190693037 nan nan nan
6.148492054418484 0.67443820431336987 0.27244299130551586 1.0104018694223589 nan nan nan
6.1502672104498632 0.67453082122164321 0.27244299130551586 1.0098186875656352 nan nan nan
6.1541280595662657 0.67473215182164714 0.27244299130551586 1.0085520468363274 nan nan nan
6.1579913323425499 0.6749334660326749 0.27244299130551586 1.0072869948860319 nan nan nan
6.1618570303001752 0.67513476536119521 0.27244299130551586 1.0060235297219038 nan nan nan
6.1636377823879753 0.67522744776362886 0.27244299130551586 1.0054423081206709 nan nan nan
6.1657251549615584 0.67533605124604401 0.27244299130551586 1.0047616493535976 nan nan nan
6.1695957078500685 0.67553732505757735 0.27244299130551586 1.0035013517932641 nan nan nan
6.173468690490032 0.67573858809685605 0.27244299130551586 1.0022426350555489 nan nan nan
6.1773441044067354 0.67593984159487275 0.27244299130551586 1.0009854971575853 nan nan nan
6.1788208191924943 0.6760164931491921 0.27244299130551586 1.0005070908439198 nan nan nan
6.1812219511264175 0.67614108671182394 0.27244299130551586 0.99972993611899685 nan nan nan
6.1851022321762805 0.67634232453641374 0.27244299130551586 0.99847594996188793 nan nan nan
6.1889849490844799 0.67654355608520667 0.27244299130551586 0.99722353671084685 nan nan nan
6.1928701033801348 0.67674478230201962 0.27244299130551586 0.99597269439293767 nan nan nan
6.1940412567357894 0.67680541490248725 0.27244299130551586 0.99559609809936844 nan nan nan
6.1967576965933215 0.67694600405735561 0.27244299130551586 0.99472342103770028 nan nan nan
6.2006477302550795 0.6771472221478827 0.27244299130551586 0.99347571467714513 nan nan nan
6.2045402058974064 0.67734843729595462 0.27244299130551586 0.99222957334575246 nan nan nan
6.2084351250532634 0.67754965014917368 0.27244299130551586 0.99098499508046689 nan nan nan
6.2092991871479972 0.67759427053159016 0.27244299130551586 0.99070921098081233 nan nan nan
6.2123324892565748 0.67775086128000395 0.27244299130551586 0.98974197792069551 nan nan nan
6.2162323000422255 0.67795207118542278 0.27244299130551586 0.98850051990830468 nan nan nan
6.2201345589460653 0.67815328028661925 0.27244299130551586 0.98726061908761764 nan nan nan
6.2240392675049074 0.67835448892874095 0.27244299130551586 0.98602227350540961 nan nan nan
6.2245947027862005 0.67838310009171643 0.27244299130551586 0.98584631116569699 nan nan nan
6.2279464272565317 0.67855569738068189 0.27244299130551586 0.98478548121090603 nan nan nan
6.2318560397396823 0.67875690583492032 0.27244299130551586 0.98355024025577942 nan nan nan
6.2357681064940653 0.67895811440740039 0.27244299130551586 0.98231654869414708 nan nan nan
6.2396826290603604 0.67915932313745975 0.27244299130551586 0.98108440458256518 nan nan nan
6.2399278962349873 0.67917192581465247 0.27244299130551586 0.98100728091225531 nan nan nan
6.2435996089802099 0.67936053198780799 0.27244299130551586 0.97985380598002914 nan nan nan
6.2475190477962252 0.67956174084454579 0.27244299130551586 0.97862475094796819 nan nan nan
6.2514409470519858 0.67976294951723659 0.27244299130551586 0.97739723755024366 nan nan nan
6.2552988603070157 0.67996075190172078 0.27244299130551586 0.97619200305665499 nan nan nan
6.2553653082920402 0.67996415773902075 0.27244299130551586 0.97617126385314523 nan nan nan
6.2592921330619076 0.68016536516678028 0.27244299130551586 0.97494682792538745 nan nan nan
6.2632214229080745 0.68036657138134871 0.27244299130551586 0.97372392783810868 nan nan nan
6.2671531793780018 0.68056777588777018 0.27244299130551586 0.97250256166486559 nan nan nan
6.2707076880435659 0.68074956448433954 0.27244299130551586 0.97140036101016403 nan nan nan
6.2710874040201201 0.680768978115601 0.27244299130551586 0.97128272748163158 nan nan nan
6.2750240983838328 0.68097017741926624 0.27244299130551586 0.97006442336679299 nan nan nan
6.2789632640195121 0.68117137307845366 0.27244299130551586 0.96884764740114826 nan nan nan
6.2829049024785082 0.68137256429856452 0.27244299130551586 0.96763239766790099 nan nan nan
6.2861544727151104 0.68153833175465128 0.27244299130551586 0.96663223875632687 nan nan nan
6.2868490153131447 0.6815737502112027 0.27244299130551586 0.96641867225265943 nan nan nan
6.2907956040767168 0.68177492987471433 0.27244299130551586 0.96520646924343434 nan nan nan
6.2947446703234977 0.68197610227477634 0.27244299130551586 0.96399578673063335 nan nan nan
6.2986962156087341 0.68217726632502451 0.27244299130551586 0.96278662280706029 nan nan nan
6.3016393078218789 0.68232700426702353 0.27244299130551586 0.96188752084815354 nan nan nan
6.3026502414886503 0.68237842086773348 0.27244299130551586 0.96157897556791094 nan nan nan
6.3066067495204479 0.68257956467453973 0.27244299130551586 0.96037284311076998 nan nan nan
6.3105657412623053 0.6827806964472094 0.27244299130551586 0.95916822353560849 nan nan nan
6.314527218273378 0.68298181481845299 0.27244299130551586 0.95796511494478132 nan nan nan
6.3171622870944208 0.68311551540952931 0.27244299130551586 0.95716609240532768 nan nan nan
6.3184911821138039 0.68318291835278244 0.27244299130551586 0.95676351544302241 nan nan nan
6.322457634344695 0.68338400554741352 0.27244299130551586 0.9555634231374448 nan nan nan
6.3264265765281458 0.6835850748332114 0.27244299130551586 0.95436483613753453 nan nan nan
6.3303980102272339 0.68378612457568078 0.27244299130551586 0.95316775255514885 nan nan nan
6.3327235044941732 0.68390378204279711 0.27244299130551586 0.95246783911142285 nan nan nan
6.3343719370060141 0.683987153075996 0.27244299130551586 0.95197217050451388 nan nan nan
6.3383483584295259 0.68418815857207571 0.27244299130551586 0.95077808810222109 nan nan nan
6.3423272760637905 0.68438913923969846 0.27244299130551586 0.94958550346722359 nan nan nan
6.3463086914758104 0.68459009319365682 0.27244299130551586 0.94839441472083552 nan nan nan
6.3483230542140339 0.68469170530187462 0.27244299130551586 0.9477926472111351 nan nan nan
6.3502926062335741 0.68479101848895763 0.27244299130551586 0.9472048199867259 nan nan nan
6.3542790219060539 0.68499191312205476 0.27244299130551586 0.94601671739091808 nan nan nan
6.3582679400632056 0.68519277503212683 0.27244299130551586 0.94483010506178611 nan nan nan
6.3622593622759736 0.68539360210238875 0.27244299130551586 0.94364498113005069 nan nan nan
6.3639610243149667 0.68547917123510016 0.27244299130551586 0.94314040539380872 nan nan nan
6.3639610306789267 0.68547917155506011 0.27244299130551586 0.94314040350752826 nan nan nan
6.3639610306789276 0.68547917155506011 0.27244299130551586 nan nan nan nan
6.3639610306789276 0.68547917155506011 0.27244299130551586 0.97457841695777903 nan nan nan
6.366253290116286 0.68559439216144458 0.27244299130551586 0.97387672185307061 nan nan nan
6.3702497251570556 0.68579514298467381 0.27244299130551586 0.97265516402648922 nan nan nan
6.3742486689721876 0.68599585229565685 0.27244299130551586 0.97143513843031271 nan nan nan
6.3782501231365725 0.68619651776763113 0.27244299130551586 0.9702166431426259 nan nan nan
6.3793173432875836 0.68625000790123036 0.27244299130551586 0.96989204786517114 nan nan nan
6.3822540892260884 0.68639713702498817 0.27244299130551586 0.96899967624392525 nan nan nan
6.3862605688176055 0.68659770764479666 0.27244299130551586 0.96778423581711404 nan nan nan
6.3902695634889826 0.68679822715836369 0.27244299130551586 0.96657031994750042 nan nan nan
6.3942810748190677 0.68699869305282446 0.27244299130551586 0.96535792672279486 nan nan nan
6.3947107108586758 0.68702015236876879 0.27244299130551586 0.96522821370140011 nan nan nan
6.3982951043877012 0.68719910277276519 0.27244299130551586 0.96414705423310598 nan nan nan
6.4023116537757163 0.68739945372187194 0.27244299130551586 0.96293770057093686 nan nan nan
6.4063307245649357 0.68759974326461293 0.27244299130551586 0.96172986383118586 nan nan nan
6.4101412228062626 0.68778946355080273 0.27244299130551586 0.96058680610474545 nan nan nan
6.4103523183381794 0.68779996872794458 0.27244299130551586 0.96052354211113755 nan nan nan
6.4143764366792544 0.68800012740304539 0.27244299130551586 0.95931873351046715 nan nan nan
6.4184030811729684 0.68820021654707686 0.27244299130551586 0.95811543613122985 nan nan nan
6.4224322534051206 0.68840023338496836 0.27244299130551586 0.95691364807786361 nan nan nan
6.4256089687601614 0.68855779119651228 0.27244299130551586 0.95596771723455598 nan nan nan
6.4264639549625073 0.68860017511122196 0.27244299130551586 0.95571336745718316 nan nan nan
6.4304981874329199 0.68880003889174546 0.27244299130551586 0.9545145923783781 nan nan nan
6.4345349524051469 0.68899982186570341 0.27244299130551586 0.95331732095300992 nan nan nan
6.4385742514689737 0.68919952114738603 0.27244299130551586 0.95212155129500842 nan nan nan
6.4411140385664636 0.68932497764703449 0.27244299130551586 0.95137083976874492 nan nan nan
6.4426160862151844 0.68939913382810181 0.27244299130551586 0.95092728152066963 nan nan nan
6.4466604582355611 0.68959865697808409 0.27244299130551586 0.94973450974865214 nan nan nan
6.4507073691228864 0.6897980876484171 0.27244299130551586 0.94854323409997399 nan nan nan
6.4547568204709425 0.68999742287297305 0.27244299130551586 0.94735345269801041 nan nan nan
6.456656522288065 0.69009085935003012 0.27244299130551586 0.94679606690129503 nan nan nan
6.4588088138745077 0.69019665967036836 0.27244299130551586 0.94616516366849113 nan nan nan
6.4628633509293678 0.69039579504592852 0.27244299130551586 0.94497836513949607 nan nan nan
6.4669204332323078 0.69059482599366695 0.27244299130551586 0.94379305524145285 nan nan nan
6.4709800623811145 0.69079374949827377 0.27244299130551586 0.94260923210713476 nan nan nan
6.4722365102051818 0.69085526843915823 0.27244299130551586 0.94224329233977766 nan nan nan
6.4750422399745773 0.69099256253711261 0.27244299130551586 0.94142689387165746 nan nan nan
6.4791069676124922 0.69119126208222637 0.27244299130551586 0.9402460386724748 nan nan nan
6.4831742468956559 0.69138984510234835 0.27244299130551586 0.93906666464937782 nan nan nan
6.4872440794258726 0.69158830856492026 0.27244299130551586 0.93788876994449011 nan nan nan
6.4878540928158763 0.69161803436390112 0.27244299130551586 0.93771241030288399 nan nan nan
6.4913164668059498 0.69178664943811241 0.27244299130551586 0.93671235270226605 nan nan nan
6.4953914106397033 0.69198486469284703 0.27244299130551586 0.9355374110694874 nan nan nan
6.4994689125319534 0.69218295130482232 0.27244299130551586 0.93436394319526128 nan nan nan
6.5035093608365857 0.69237898555453103 0.27244299130551586 0.93320331551796565 nan nan nan
6.5035489740885311 0.69238090625653914 0.27244299130551586 0.9331919472310144 nan nan nan
6.5076315969162719 0.69257872653932195 0.27244299130551586 0.93202142133049426 nan nan nan
6.5117167826230231 0.69277640915533945 0.27244299130551586 0.93085236364976276 nan nan nan
6.515804532817639 0.69297395111962268 0.27244299130551586 0.92968477234719549 nan nan nan
6.5192023986834471 0.6931379507920169 0.27244299130551586 0.92871590507602086 nan nan nan
6.5192024052026483 0.69313795110649168 0.27244299130551586 0.92871590321858932 nan nan nan
6.5192024052026492 0.69313795110649168 0.27244299130551586 nan nan nan nan
6.5192024052026492 0.69313795110649168 0.27244299130551586 1.0036123470265401 nan nan nan
6.519894849109984 0.69317134946207459 0.27244299130551586 1.0033991815176297 nan nan nan
6.5239877331109355 0.69336860122947419 0.27244299130551586 1.0021405929346354 nan nan nan
6.5280831864323821 0.69356570348747404 0.27244299130551586 1.0008835830306446 nan nan nan
6.5321812106872175 0.69376265332258535 0.27244299130551586 0.99962814982548354 nan nan nan
6.5334731813381097 0.69382468738519254 0.27244299130551586 0.99923284322460493 nan nan nan
6.5362818074893552 0.69395944784415664 0.27244299130551586 0.99837429134145794 nan nan nan
6.5403849784537202 0.69415608418633468 0.27244299130551586 0.99712200560335629 nan nan nan
6.5444907251962503 0.6943525595100184 0.27244299130551586 0.99587129063844415 nan nan nan
6.5477751967324345 0.69450952730383519 0.27244299130551586 0.99487245044059158 nan nan nan
6.548599049333899 0.69454887100479268 0.27244299130551586 0.99462214447646125 nan nan nan
6.5527099524846326 0.69474501589084936 0.27244299130551586 0.99337456514961964 nan nan nan
6.556823436267436 0.69494099142089083 0.27244299130551586 0.99212855069259842 nan nan nan
6.5609395023023085 0.69513679488201285 0.27244299130551586 0.9908840991425425 nan nan nan
6.5621085197695184 0.69519235153809233 0.27244299130551586 0.9905310852789786 nan nan nan
6.5650581522102662 0.69533242359757041 0.27244299130551586 0.98964120853905879 nan nan nan
6.5691793876133433 0.69552787492901924 0.27244299130551586 0.98839987692421327 nan nan nan
6.5733032101345934 0.69572314627773868 0.27244299130551586 0.9871601023425276 nan nan nan
6.57647321240648 0.69587304518381932 0.27244299130551586 0.98620866668057783 nan nan nan
6.5764732189829518 0.69587304549461171 0.27244299130551586 0.98620866470816093 nan nan nan
6.5764732189829527 0.6958730454946116 0.27244299130551586 nan nan nan nan
6.5764732189829527 0.6958730454946116 0.27244299130551586 1.0082879631717763 nan nan nan
6.5774296213980872 0.6959182350868276 0.27244299130551586 1.0079947608150277 nan nan nan
6.5815586230289149 0.69611313884287696 0.27244299130551586 1.0067304078824681 nan nan nan
6.5856902166531883 0.69630785507771531 0.27244299130551586 1.0054676408592802 nan nan nan
6.5898244038980396 0.69650238137012865 0.27244299130551586 1.0042064577562186 nan nan nan
6.5927970381617582 0.69664205896628362 0.27244299130551586 1.0033010861755283 nan nan nan
6.5939611863916205 0.69669671534755029 0.27244299130551586 1.0029468565865334 nan nan nan
6.5981005657631089 0.69689085468772027 0.27244299130551586 1.001688835365965 nan nan nan
6.6022425436427001 0.69708479712031579 0.27244299130551586 1.0004323921127449 nan nan nan
6.6063871216616175 0.69727854042854753 0.27244299130551586 0.99917752484758882 nan nan nan
6.6091613755733158 0.69740804613491225 0.27244299130551586 0.99833887370279351 nan nan nan
6.6105343014521063 0.69747208245072478 0.27244299130551586 0.99792423159369603 nan nan nan
6.6146840846474353 0.69766542108178542 0.27244299130551586 0.99667251037674476 nan nan nan
6.6188364728819051 0.6978585542747866 0.27244299130551586 0.99542235922488864 nan nan nan
6.6229914677908281 0.69805148004236739 0.27244299130551586 0.99417377616875857 nan nan nan
6.625566331790119 0.69817087116784859 0.27244299130551586 0.99340120376565855 nan nan nan
6.6271490710105576 0.69824419645816493 0.27244299130551586 0.99292675924145191 nan nan nan
6.6313092841784682 0.69843670165819649 0.27244299130551586 0.9916813064785337 nan nan nan
6.6354721089329622 0.69862899384220323 0.27244299130551586 0.99043741591803391 nan nan nan
6.6396375469134714 0.69882107127494641 0.27244299130551586 0.98919508560044334 nan nan nan
6.6420120076342997 0.69893041224588059 0.27244299130551586 0.98848795497954711 nan nan nan
6.6438055997604559 0.69901293228747097 0.27244299130551586 0.98795431356871066 nan nan nan
6.6479762691154072 0.6992045752783197 0.27244299130551586 0.98671509786823852 nan nan nan
6.6521495566208459 0.69939599871470559 0.27244299130551586 0.98547743654688202 nan nan nan
6.6563254639203242 0.69958720113364181 0.27244299130551586 0.98424132765494465 nan nan nan
6.6584985041782394 0.69968656292086007 0.27244299130551586 0.98359900656023924 nan nan nan
6.6605039926584251 0.69977818114302304 0.27244299130551586 0.98300676924517605 nan nan nan
6.6646851444807655 0.69996893742266342 0.27244299130551586 0.98177375937276701 nan nan nan
6.6688689210339938 0.70015946872528612 0.27244299130551586 0.98054229609534937 nan nan nan
6.6730553239657935 0.70034977387746311 0.27244299130551586 0.97931237747298983 nan nan nan
6.6750259227452009 0.70043923332032465 0.27244299130551586 0.97873423832089868 nan nan nan
6.6772443549248814 0.70053985178051181 0.27244299130551586 0.97808400156818986 nan nan nan
6.68143601556101 0.70072970141133628 0.27244299130551586 0.97685716644587961 nan nan nan
6.6856303075249679 0.70091932182322103 0.27244299130551586 0.97563187017341746 nan nan nan
6.689827232468577 0.70110871214657555 0.27244299130551586 0.9744081108205862 nan nan nan
6.6915943649099479 0.70118835118484013 0.27244299130551586 0.97389353066911932 nan nan nan
6.694026792044701 0.70129787158962542 0.27244299130551586 0.97318588645958848 nan nan nan
6.6982289879072363 0.70148679943905068 0.27244299130551586 0.9719651951650462 nan nan nan
6.7024338217111215 0.7016754950605737 0.27244299130551586 0.97074603501399614 nan nan nan
6.7066412951123313 0.70186395789949363 0.27244299130551586 0.96952840408588647 nan nan nan
6.7082039257911656 0.70193386242533817 0.27244299130551586 0.96907676654213848 nan nan nan
6.7082039324993685 0.70193386272532687 0.27244299130551586 0.96907676460398517 nan nan nan
6.7082039324993694 0.70193386272532687 0.27244299130551586 nan nan nan nan
6.7082039324993694 0.70193386272532687 0.27244299130551586 0.97615031763029136 nan nan nan
6.7108514097678809 0.70205218748116582 0.27244299130551586 0.97538027345865252 nan nan nan
6.7150641673358304 0.70224018341142658 0.27244299130551586 0.9741568296898454 nan nan nan
6.7175015347578437 0.70234879126915184 0.27244299130551586 0.97345003495356697 nan nan nan
6.7192795694752681 0.70242794537696762 0.27244299130551586 0.97293492051702835 nan nan nan
6.7234976178463359 0.70261547314564887 0.27244299130551586 0.9717145440153182 nan nan nan
6.7268120168100429 0.70276257928609254 0.27244299130551586 0.97075722389429053 nan nan nan
6.726812023536854 0.70276257958443478 0.27244299130551586 0.97075722195277636 nan nan nan
6.7268120235368549 0.70276257958443444 0.27244299130551586 nan nan nan nan
6.7268120235368549 0.70276257958443444 0.27244299130551586 0.99889511244416096 nan nan nan
6.7277183141102137 0.7028027665667621 0.27244299130551586 0.99862600835680571 nan nan nan
6.7319416599291246 0.70298982557123435 0.27244299130551586 0.99737340688378273 nan nan nan
6.7361676569663347 0.70317665017177822 0.27244299130551586 0.99612237657998326 nan nan nan
6.7403963068861543 0.7033632404629826 0.27244299130551586 0.99487291547465073 nan nan nan
6.7415321055413902 0.70341329805529651 0.27244299130551586 0.99453771566726368 nan nan nan
6.7446276113539394 0.70354959662135119 0.27244299130551586 0.99362502159950017 nan nan nan
6.7488615720360885 0.70373571890527975 0.27244299130551586 0.9923786929887165 nan nan nan
6.7530981906000509 0.70392160765498046 0.27244299130551586 0.99113392767894848 nan nan nan
6.7562843990620882 0.70406117759497844 0.27244299130551586 0.99019932679863887 nan nan nan
6.7573374687143186 0.7041072632923443 0.27244299130551586 0.98989072370930997 nan nan nan
6.7615794080484326 0.70429268632075237 0.27244299130551586 0.98864907912137212 nan nan nan
6.7658240102729827 0.70447787732482303 0.27244299130551586 0.98740899195916387 nan nan nan
6.7700712770596052 0.70466283697010934 0.27244299130551586 0.98617046026916788 nan nan nan
6.7710689745864494 0.70470623433238078 0.27244299130551586 0.98587986292167484 nan nan nan
6.7743212100809878 0.70484756600273268 0.27244299130551586 0.98493348210031606 nan nan nan
6.778573811010868 0.70503206524896211 0.27244299130551586 0.98369805550398848 nan nan nan
6.7828290815240324 0.7052163356147374 0.27244299130551586 0.9824641785340088 nan nan nan
6.7858859027562177 0.7053484963487211 0.27244299130551586 0.98157924148146036 nan nan nan
6.787087023296321 0.70540037808513478 0.27244299130551586 0.98123184924664231 nan nan nan
6.7913476380046252 0.70558419372377301 0.27244299130551586 0.98000106570059187 nan nan nan
6.7956109273268872 0.70576778367216775 0.27244299130551586 0.97877182595699608 nan nan nan
6.7998768929421063 0.70595114914902568 0.27244299130551586 0.9775441280794247 nan nan nan
6.8007352475669869 0.70598800319940724 0.27244299130551586 0.9772973822378006 nan nan nan
6.8007352543677211 0.7059880034913476 0.27244299130551586 0.97729738028320601 nan nan nan
6.800735254367722 0.7059880034913476 0.27244299130551586 nan nan nan nan
6.800735254367722 0.7059880034913476 0.27244299130551586 0.99794450803566792 nan nan nan
6.8041455365303323 0.7061342914494857 0.27244299130551586 0.99694440612262081 nan nan nan
6.8084168597726702 0.70631721194430175 0.27244299130551586 0.9956939139251606 nan nan nan
6.8126908643512865 0.70649991207897211 0.27244299130551586 0.9944449902512057 nan nan nan
6.8169675519493902 0.70668239337281391 0.27244299130551586 0.99319763313332077 nan nan nan
6.8171217369477235 0.70668896606363429 0.27244299130551586 0.99315270671142197 nan nan nan
6.821246924251259 0.70686465741798321 0.27244299130551586 0.99195184060653374 nan nan nan
6.825528982942223 0.70704670587843932 0.27244299130551586 0.99070761070834001 nan nan nan
6.8298137297086718 0.70722854048886075 0.27244299130551586 0.98946494147869479 nan nan nan
6.8335477030249212 0.70738673573798727 0.27244299130551586 0.98838391404121018 nan nan nan
6.834101166238054 0.70741016305350102 0.27244299130551586 0.98822383096001265 nan nan nan
6.8383912942188747 0.70759157544499995 0.27244299130551586 0.98698427719716453 nan nan nan
6.8426841153407016 0.70777277960313856 0.27244299130551586 0.98574627823747185 nan nan nan
6.8469796312941629 0.7079537775335456 0.27244299130551586 0.98450983213070653 nan nan nan
6.8500132477354443 0.70808141202201813 0.27244299130551586 0.9836380195450436 nan nan nan
6.8512778437709461 0.70813457130635193 0.27244299130551586 0.98327493692908696 nan nan nan
6.8555787544638029 0.7083151630547988 0.27244299130551586 0.98204159068727359 nan nan nan
6.8598823650665475 0.7084955549737959 0.27244299130551586 0.98080979146236735 nan nan nan
6.864188677274055 0.70867574931842969 0.27244299130551586 0.97957953731390723 nan nan nan
6.8665184664446581 0.70877310895502266 0.27244299130551586 0.97891491327342062 nan nan nan
6.8684976927822659 0.70885574840243126 0.27244299130551586 0.97835082630386516 nan nan nan
6.8728094132881878 0.7090355545965914 0.27244299130551586 0.97712365649664357 nan nan nan
6.8771238404898893 0.70921517032713632 0.27244299130551586 0.97589802595907404 nan nan nan
6.8814409760865072 0.70939459807405658 0.27244299130551586 0.97467393276041192 nan nan nan
6.8830634547477088 0.70946195398310341 0.27244299130551586 0.97421448580478209 nan nan nan
6.8857608217782449 0.70957384036939453 0.27244299130551586 0.97345137497233514 nan nan nan
6.8900833792663736 0.70975289979549017 0.27244299130551586 0.97223035066893948 nan nan nan
6.894408650253232 0.70993177898318649 0.27244299130551586 0.97101085792673691 nan nan nan
6.8987366364422256 0.71011048060999504 0.27244299130551586 0.9697928948246527 nan nan nan
6.8996483084700815 0.71014808668274776 0.27244299130551586 0.96953662824297426 nan nan nan
6.9030673395378317 0.71028900739822443 0.27244299130551586 0.96857645944402049 nan nan nan
6.9074007612455972 0.71046736211307049 0.27244299130551586 0.96736154986858158 nan nan nan
6.9117369032721427 0.71064554756067155 0.27244299130551586 0.96614816418447946 nan nan nan
6.9160757673251494 0.71082356658613088 0.27244299130551586 0.96493630048026124 nan nan nan
6.9162731236681543 0.7108316573442921 0.27244299130551586 0.96488123221472755 nan nan nan
6.920417355113381 0.71100142207150174 0.27244299130551586 0.96372595684686857 nan nan nan
6.9247616683466706 0.71117911693374736 0.27244299130551586 0.96251713137763895 nan nan nan
6.9291087087359262 0.71135665412266347 0.27244299130551586 0.96130982216830074 nan nan nan
6.9329379966297564 0.71151282542844529 0.27244299130551586 0.96024818986714466 nan nan nan
6.9334584779931259 0.71153403661877745 0.27244299130551586 0.96010402731697242 nan nan nan
6.9378109778313268 0.71171126743121782 0.27244299130551586 0.95889974492415586 nan nan nan
6.9421662099646584 0.71188834959555713 0.27244299130551586 0.95769697309273738 nan nan nan
6.9465241761083281 0.71206528617163201 0.27244299130551586 0.95649570992798216 nan nan nan
6.9496430238747209 0.71219175791068401 0.27244299130551586 0.95563739386520319 nan nan nan
6.950884877978619 0.7122420802413395 0.27244299130551586 0.95529595353753172 nan nan nan
6.9552483172928916 0.71241873490641172 0.27244299130551586 0.95409770203140187 nan nan nan
6.9596144957695856 0.71259525328617146 0.27244299130551586 0.95290095352197857 nan nan nan
6.9639834151282169 0.71277163851527003 0.27244299130551586 0.95170570612401573 nan nan nan
6.9663883021554485 0.7128686275298628 0.27244299130551586 0.95104873738926776 nan nan nan
6.9683550770893854 0.71294789374140588 0.27244299130551586 0.95051195795463117 nan nan nan
6.9727294833747653 0.71312402212303194 0.27244299130551586 0.94931970713330616 nan nan nan
6.9771066357071163 0.71330002682704696 0.27244299130551586 0.94812895178187939 nan nan nan
6.9814865358102773 0.71347591102647834 0.27244299130551586 0.94693969002454537 nan nan nan
6.9831739284574708 0.71354361095880448 0.27244299130551586 0.94648211413261474 nan nan nan
6.9858691854091699 0.71365167789815009 0.27244299130551586 0.94575191998785224 nan nan nan
6.9902545862297982 0.71382733062034864 0.27244299130551586 0.9445656398006973 nan nan nan
6.9946427399992501 0.71400287237047722 0.27244299130551586 0.94338084759432572 nan nan nan
6.9990336484456988 0.71417830632271007 0.27244299130551586 0.9421975415023256 nan nan nan
6.9999999930000003 0.71421688663644356 0.27244299130551586 0.94193742018284721 nan nan nan
6.9999999999999991 0.71421688691587382 0.27244299130551586 0.94193741829897271 nan nan nan
7 0.71421688691587404 0.27244299130551586 nan nan nan nan
7 0.71421688691587404 0.27244299130551586 0.96792189880377177 nan nan nan
7.0034273132984 0.71435363564563925 0.27244299130551586 0.96697477399609255 nan nan nan
7.0078237362877003 0.71452886349992473 0.27244299130551586 0.96576187345459963 nan nan nan
7.0122229191450201 0.71470399303594223 0.27244299130551586 0.9645504942844646 nan nan nan
7.0141561899755365 0.71478089067766781 0.27244299130551586 0.96401886074185705 nan nan nan
7.016624863602881 0.71487902739143394 0.27244299130551586 0.96334063457739172 nan nan nan
7.0210295713948838 0.71505396968916612 0.27244299130551586 0.96213229242748122 nan nan nan
7.025437044255721 0.71522882303458946 0.27244299130551586 0.96092546593122286 nan nan nan
7.0283410081960209 0.71534392212606202 0.27244299130551586 0.96013156124948118 nan nan nan
7.0298472839211739 0.71540359051350944 0.27244299130551586 0.95972015318749448 nan nan nan
7.0342602921281108 0.71557827518976624 0.27244299130551586 0.95851635229755938 nan nan nan
7.0386760706144935 0.71575288010292581 0.27244299130551586 0.95731406136506081 nan nan nan
7.0425545125567179 0.71590608442870352 0.27244299130551586 0.9562599368626028 nan nan nan
7.0430946211193728 0.715927408265985 0.27244299130551586 0.95611327849602179 nan nan nan
7.0475159453828917 0.71610186266309239 0.27244299130551586 0.95491400179884101 nan nan nan
7.0519400451462868 0.71627624624728381 0.27244299130551586 0.95371622938428957 nan nan nan
7.0563669221518852 0.71645056193824064 0.27244299130551586 0.95251995936550793 nan nan nan
7.0567967610699807 0.71646747823273871 0.27244299130551586 0.95240392437309085 nan nan nan
7.0607965781431101 0.7166248126200665 0.27244299130551586 0.95132518985800396 nan nan nan
7.0652290148644781 0.71679900113908634 0.27244299130551586 0.9501319189796491 nan nan nan
7.0696642340616007 0.71697313030167176 0.27244299130551586 0.94894014485067513 nan nan nan
7.0710678047944082 0.717028200599092 0.27244299130551586 0.94856346272482284 nan nan nan
7.0710678118654746 0.71702820087648966 0.27244299130551586 0.94856346082769649 nan nan nan
7.0710678118654755 0.71702820087648966 0.27244299130551586 nan nan nan nan
7.0710678118654755 0.71702820087648966 0.27244299130551586 0.99312684489342684 nan nan nan
7.0741022374811857 0.71714720287209022 0.27244299130551586 0.99227502706451609 nan nan nan
7.0785430268710376 0.71732122157038436 0.27244299130551586 0.99103039178549879 nan nan nan
7.082986603980058 0.71749518907028043 0.27244299130551586 0.9897873176835098 nan nan nan
7.0874329705582459 0.71766910799712813 0.27244299130551586 0.98854580280032545 nan nan nan
7.0886795741946482 0.71771784075689671 0.27244299130551586 0.98819814526486793 nan nan nan
7.0918821283566986 0.71784298092587262 0.27244299130551586 0.98730584518017905 nan nan nan
7.0963340791276144 0.71801681037906495 0.27244299130551586 0.98606744286975667 nan nan nan
7.1007888246242885 0.71819059882490466 0.27244299130551586 0.98483059391819483 nan nan nan
7.1052463666011203 0.71836434867532462 0.27244299130551586 0.98359529637707621 nan nan nan
7.1063351946696125 0.71840676778027457 0.27244299130551586 0.98329390780166404 nan nan nan
7.1063352017759467 0.71840676805709847 0.27244299130551586 0.98329390583507648 nan nan nan
7.1063352017759476 0.71840676805709847 0.27244299130551586 nan nan nan nan
7.1063352017759476 0.71840676805709847 0.27244299130551586 0.99590023796116711 nan nan nan
7.1097067068136122 0.71853806228411443 0.27244299130551586 0.99495592712479208 nan nan nan
7.1141698470183563 0.7187117419450848 0.27244299130551586 0.99370792912606176 nan nan nan
7.1186357889730623 0.71888538989027739 0.27244299130551586 0.9924614965223022 nan nan nan
7.1231045344365356 0.71905900828821734 0.27244299130551586 0.99121662735000038 nan nan nan
7.1238172693886677 0.71908668659714237 0.27244299130551586 0.99101829565015986 nan nan nan
7.1275760851686885 0.71923259924221417 0.27244299130551586 0.98997331964810453 nan nan nan
7.1320504429305371 0.71940616478870911 0.27244299130551586 0.98873157145802337 nan nan nan
7.1365276094842018 0.71957970689567352 0.27244299130551586 0.98749138082362309 nan nan nan
7.1410075865929104 0.71975322746105741 0.27244299130551586 0.98625274579122268 nan nan nan
7.1413423440759694 0.71976618825932737 0.27244299130551586 0.98616028481322937 nan nan nan
7.1454903760209989 0.71992672831129023 0.27244299130551586 0.9850156644095911 nan nan nan
7.1499759795339077 0.72010021119983669 0.27244299130551586 0.98378013472994619 nan nan nan
7.1544643988981882 0.72027367780580587 0.27244299130551586 0.9825461548059492 nan nan nan
7.1589105244792668 0.72044538813562942 0.27244299130551586 0.98132609009999683 nan nan nan
7.1589105316381758 0.72044538841201144 0.27244299130551586 0.98132608813734512 nan nan nan
7.1589105316381767 0.72044538841201144 0.27244299130551586 nan nan nan nan
7.1589105316381767 0.72044538841201144 0.27244299130551586 0.99995886196273764 nan nan nan
7.1589556358815001 0.72044712973261937 0.27244299130551586 0.99994626173219114 nan nan nan
7.1634496922526116 0.72062056850673484 0.27244299130551586 0.99869200423247828 nan nan nan
7.1679465697814013 0.72079399557642998 0.27244299130551586 0.997439319979185 nan nan nan
7.1724462702388614 0.72096741231064665 0.27244299130551586 0.9961882069989485 nan nan nan
7.1762657633922284 0.72111452162687018 0.27244299130551586 0.99512806747983285 nan nan nan
7.1769487953970934 0.72114081999789581 0.27244299130551586 0.99493866332088188 nan nan nan
7.181454147029311 0.72131421984522603 0.27244299130551586 0.99369068697657048 nan nan nan
7.1859623269098423 0.7214876129772535 0.27244299130551586 0.99244427600006868 nan nan nan
7.1904733368141294 0.72166100043525994 0.27244299130551586 0.99119942842789666 nan nan nan
7.1936630691557149 0.72178353406416229 0.27244299130551586 0.9903206105323239 nan nan nan
7.1949871785187289 0.72183438317635185 0.27244299130551586 0.98995614229903695 nan nan nan
7.1995038538013105 0.7220077620726908 0.27244299130551586 0.9887144156549329 nan nan nan
7.2040233644406619 0.7221811379107862 0.27244299130551586 0.9874742465394839 nan nan nan
7.2085457122166883 0.72235451139086115 0.27244299130551586 0.98623563299904249 nan nan nan
7.2111025437168763 0.72245248383999527 0.27244299130551586 0.9855363803478091 nan nan nan
7.2111025509279774 0.72245248411625984 0.27244299130551586 0.98553637837673702 nan nan nan
7.2111025509279782 0.72245248411625995 0.27244299130551586 nan nan nan nan
7.2111025509279782 0.72245248411625995 0.27244299130551586 1.0039004102719553 nan nan nan
7.2130708989104138 0.72252788312628269 0.27244299130551586 1.0033525837609656 nan nan nan
7.2175989263039702 0.72270125364306437 0.27244299130551586 1.002094053626698 nan nan nan
7.222129796180619 0.72287462337943842 0.27244299130551586 1.0008371020981213 nan nan nan
7.2266635103247383 0.72304799268549802 0.27244299130551586 0.99958172719515137 nan nan nan
7.2280530227433681 0.7231011058454212 0.27244299130551586 0.99919744730241944 nan nan nan
7.2312000705218251 0.7232213618229113 0.27244299130551586 0.99832792694018713 nan nan nan
7.2357394785584983 0.72339473096470797 0.27244299130551586 0.99707569935810902 nan nan nan
7.2402817362224985 0.7235681001951364 0.27244299130551586 0.99582504247627313 nan nan nan
7.2448268453026863 0.72374146950959406 0.27244299130551586 0.99457595432451218 nan nan nan
7.2450433384651136 0.72374972474377319 0.27244299130551586 0.99451651626002158 nan nan nan
7.2493748075890485 0.72391483881463237 0.27244299130551586 0.9933284329351284 nan nan nan
7.2539256248726938 0.72408820792803108 0.27244299130551586 0.99208247634289259 nan nan nan
7.2584792989458551 0.72426157657894885 0.27244299130551586 0.99083808258504091 nan nan nan
7.2620735917506023 0.72439834207168541 0.27244299130551586 0.98985751393199606 nan nan nan
7.2630358316018908 0.72443494440814638 0.27244299130551586 0.98959524970127155 nan nan nan
7.2675952246352855 0.72460831096828238 0.27244299130551586 0.98835397573374095 nan nan nan
7.27215747984165 0.72478167572428298 0.27244299130551586 0.98711425872706138 nan nan nan
7.2767225990177211 0.72495503805378458 0.27244299130551586 0.98587609672829857 nan nan nan
7.2791438764773684 0.72504694173001072 0.27244299130551586 0.98522033758909788 nan nan nan
7.2812905839613657 0.72512839724765032 0.27244299130551586 0.98463948778696719 nan nan nan
7.2858614364715768 0.72530175251055817 0.27244299130551586 0.98340442995502864 nan nan nan
7.2904351583484797 0.7254751029616624 0.27244299130551586 0.98217092128688788 nan nan nan
7.2950117513933277 0.72564844763532788 0.27244299130551586 0.98093895983938995 nan nan nan
7.2962542867436202 0.72569549044597892 0.27244299130551586 0.9806048849833362 nan nan nan
7.2995912174085049 0.72582178548193466 0.27244299130551586 0.97970854367181748 nan nan nan
7.3041735581975278 0.72599511536875594 0.27244299130551586 0.97847967084588749 nan nan nan
7.3087587755650434 0.72616843608090487 0.27244299130551586 0.97725233942574818 nan nan nan
7.3133468713168339 0.72634174632235304 0.27244299130551586 0.97602654747797579 nan nan nan
7.3134049168687518 0.72634393815943943 0.27244299130551586 0.97601105434572033 nan nan nan
7.3179378472598167 0.72651504471701833 0.27244299130551586 0.97480229307157062 nan nan nan
7.3225317052020333 0.7266883298099206 0.27244299130551586 0.97357957427795883 nan nan nan
7.3271284469526723 0.72686160006840717 0.27244299130551586 0.97235838917098127 nan nan nan
7.3305958613938662 0.72699221860715058 0.27244299130551586 0.97143874438401612 nan nan nan
7.3317280743220525 0.72703485388344413 0.27244299130551586 0.97113873582689691 nan nan nan
7.3363305891216299 0.72720808957097482 0.27244299130551586 0.96992061232437754 nan nan nan
7.3409359931639973 0.72738130537334356 0.27244299130551586 0.9687040167445049 nan nan nan
7.3455442882628867 0.72755449946078277 0.27244299130551586 0.96748894717076717 nan nan nan
7.3478272150822956 0.72764025010039179 0.27244299130551586 0.96688785428051172 nan nan nan
7.3501554762331667 0.72772766993296512 0.27244299130551586 0.96627540168905712 nan nan nan
7.3547695588908475 0.72790081482061608 0.27244299130551586 0.96506337838766787 nan nan nan
7.3593865380530765 0.72807393208718862 0.27244299130551586 0.96385287535729114 nan nan nan
7.3640064155381442 0.72824701963059701 0.27244299130551586 0.96264389069101297 nan nan nan
7.3650990729201204 0.72828793648872803 0.27244299130551586 0.96235828368979603 nan nan nan
7.3686291931654813 0.72842007528500818 0.27244299130551586 0.96143642248431127 nan nan nan
7.3732548727556617 0.72859309682269202 0.27244299130551586 0.96023046883505325 nan nan nan
7.3778834561304008 0.72876608195592485 0.27244299130551586 0.95902602784349167 nan nan nan
7.382411522734289 0.72893516802484792 0.27244299130551586 0.95784993465224422 nan nan nan
7.3824115301166993 0.72893516830040439 0.27244299130551586 0.95784993273654484 nan nan nan
7.3824115301167001 0.72893516830040428 0.27244299130551586 nan nan nan nan
7.3824115301167001 0.72893516830040428 0.27244299130551586 0.96953102947723413 nan nan nan
7.3825149451125576 0.72893902833894875 0.27244299130551586 0.96950386709533887 nan nan nan
7.387149341526138 0.72911193356998272 0.27244299130551586 0.96828779424938582 nan nan nan
7.3917866471962892 0.72928479519328415 0.27244299130551586 0.96707324675388973 nan nan nan
7.3964268639493067 0.72945761070126025 0.27244299130551586 0.9658602226955656 nan nan nan
7.399247387327744 0.72956257882856113 0.27244299130551586 0.96512400941057042 nan nan nan
7.4010699936126318 0.72963037753662796 0.27244299130551586 0.96464872016352798 nan nan nan
7.4057160380148526 0.72980309309461711 0.27244299130551586 0.96343873724928886 nan nan nan
7.4103649989857052 0.72997575472522047 0.27244299130551586 0.96223027204675371 nan nan nan
7.4150168783560755 0.73014835973548431 0.27244299130551586 0.96102332265221857 nan nan nan
7.4161216393216982 0.73018932665820135 0.27244299130551586 0.96073702152985729 nan nan nan
7.419671677958001 0.7303209053918398 0.27244299130551586 0.95981788716436711 nan nan nan
7.4243293996246571 0.73049338892247351 0.27244299130551586 0.95861396368427076 nan nan nan
7.4289900451903854 0.73066580751973298 0.27244299130551586 0.95741155031537872 nan nan nan
7.4330343662262193 0.73081528304474919 0.27244299130551586 0.95636997669118773 nan nan nan
7.4330343736592521 0.73081528331934653 0.27244299130551586 0.9563699747784481 nan nan nan
7.433034373659253 0.73081528331934664 0.27244299130551586 nan nan nan nan
7.433034373659253 0.73081528331934664 0.27244299130551586 0.99093756422827139 nan nan nan
7.4336536164906697 0.73083815834256893 0.27244299130551586 0.99077247571160054 nan nan nan
7.438320115362151 0.73101043851900815 0.27244299130551586 0.98952972512016635 nan nan nan
7.4429895436426197 0.7311826451486575 0.27244299130551586 0.9882885333417496 nan nan nan
7.4476619031710225 0.73135477530523652 0.27244299130551586 0.98704889842109245 nan nan nan
7.4496823952629025 0.73142915256680685 0.27244299130551586 0.98651355907671356 nan nan nan
7.4523371957874582 0.73152682603913677 0.27244299130551586 0.98581081840538909 nan nan nan
7.457015423333182 0.73169879438000329 0.27244299130551586 0.98457429134428409 nan nan nan
7.4616965876506054 0.73187067733934108 0.27244299130551586 0.98333931528986718 nan nan nan
7.4663677040105894 0.73204199589037267 0.27244299130551586 0.98210930473720193 nan nan nan
7.4663806905832955 0.7320424719131382 0.27244299130551586 0.98210588829667256 nan nan nan
7.4710677339759766 0.73221417508450815 0.27244299130551586 0.98087400842167394 nan nan nan
7.4757577196745322 0.73238578382634878 0.27244299130551586 0.97964367372428252 nan nan nan
7.4804506495260039 0.73255729510400958 0.27244299130551586 0.97841488226634321 nan nan nan
7.4830903834156048 0.73265367754772037 0.27244299130551586 0.97772471303294639 nan nan nan
7.4851465253785916 0.73272870587797501 0.27244299130551586 0.97718763211213266 nan nan nan
7.4898453490816577 0.73290001310655339 0.27244299130551586 0.97596192132835535 nan nan nan
7.4945471224857245 0.73307121374857187 0.27244299130551586 0.97473774798414015 nan nan nan
7.4992518474424745 0.73324230476607555 0.27244299130551586 0.97351511015103886 nan nan nan
7.4998505171782908 0.73326406014915002 0.27244299130551586 0.97335969618081797 nan nan nan
7.5039595258047553 0.73341328312702914 0.27244299130551586 0.97229400590302117 nan nan nan
7.5086701594265755 0.73358414580801556 0.27244299130551586 0.97107443331647336 nan nan nan
7.5133837501631087 0.73375488979693215 0.27244299130551586 0.96985639047019434 nan nan nan
7.5166481816698063 0.7338730059277625 0.27244299130551586 0.96901416872762114 nan nan nan
7.5166481891864532 0.73387300619960849 0.27244299130551586 0.96901416678959318 nan nan nan
7.5166481891864541 0.7338730061996086 0.27244299130551586 nan nan nan nan
7.5166481891864541 0.7338730061996086 0.27244299130551586 0.99718318326603461 nan nan nan
7.5181002998706932 0.73392551209568202 0.27244299130551586 0.99679801135950286 nan nan nan
7.5228198104068307 0.7340960097228566 0.27244299130551586 0.99554770278863991 nan nan nan
7.5275422836301953 0.73426637971640751 0.27244299130551586 0.99429896251095506 nan nan nan
7.5322677214006157 0.73443661913630554 0.27244299130551586 0.99305178855930132 nan nan nan
7.5330789557866016 0.73446582072256539 0.27244299130551586 0.99283791734265403 nan nan nan
7.5369961255790985 0.73460672506718572 0.27244299130551586 0.99180617896899614 nan nan nan
7.5417274980278162 0.73477669462097461 0.27244299130551586 0.99056213177782171 nan nan nan
7.5464618406101085 0.73494652493949497 0.27244299130551586 0.98931964502602232 nan nan nan
7.5495456386734094 0.735057013465516 0.27244299130551586 0.98851158609071721 nan nan nan
7.5511991551904867 0.73511621319705389 0.27244299130551586 0.98807871675629977 nan nan nan
7.5559394436346317 0.73528575660299955 0.27244299130551586 0.98683934501381076 nan nan nan
7.560682707809395 0.73545515240425807 0.27244299130551586 0.98560152784616539 nan nan nan
7.5654289495828007 0.73562439788783451 0.27244299130551586 0.98436526330342111 nan nan nan
7.5660483163568832 0.73564646473337525 0.27244299130551586 0.98420410700163086 nan nan nan
7.5701781708240459 0.73579349038328945 0.27244299130551586 0.98313054943808187 nan nan nan
7.5749303734035012 0.73596242726517547 0.27244299130551586 0.98189738430509421 nan nan nan
7.5796855591927095 0.73613120595544179 0.27244299130551586 0.98066576596184507 nan nan nan
7.5825870675186504 0.73623406020160498 0.27244299130551586 0.9799153979263352 nan nan nan
7.5844437300643905 0.73629982392579962 0.27244299130551586 0.9794356924681572 nan nan nan
7.5892048878924392 0.73646827870004761 0.27244299130551586 0.97820716188628731 nan nan nan
7.5939690345519262 0.73663656785635434 0.27244299130551586 0.97698017228092293 nan nan nan
7.5987361719191 0.73680468902949514 0.27244299130551586 0.97575472171917854 nan nan nan
7.5991619710123315 0.73681969217648136 0.27244299130551586 0.97564537707373722 nan nan nan
7.603506301871386 0.73697263991304629 0.27244299130551586 0.97453080827059357 nan nan nan
7.608279426287389 0.73714041826152521 0.27244299130551586 0.97330843000712863 nan nan nan
7.6130555470468932 0.73730802189248457 0.27244299130551586 0.97208758500316284 nan nan nan
7.6157730982481358 0.73740326052454219 0.27244299130551586 0.97139396495194208 nan nan nan
7.6157731058639078 0.73740326079131457 0.27244299130551586 0.97139396300915448 nan nan nan
7.6157731058639087 0.73740326079131457 0.27244299130551586 nan nan nan nan
7.6157731058639087 0.73740326079131457 0.27244299130551586 0.98785826746693661 nan nan nan
7.6178346660308618 0.73747544868854975 0.27244299130551586 0.98732366576490571 nan nan nan
7.6226167851214397 0.73764269659940485 0.27244299130551586 0.98608524110168028 nan nan nan
7.6274019062019525 0.73780976364371997 0.27244299130551586 0.98484836982535262 nan nan nan
7.632133614975749 0.73797468327422289 0.27244299130551586 0.98362759163464719 nan nan nan
7.6321900311569095 0.73797664791102147 0.27244299130551586 0.9836130499874709 nan nan nan
7.6369811618720052 0.73814334756350009 0.27244299130551586 0.98237927964202676 nan nan nan
7.6417753002341069 0.73830986083776029 0.27244299130551586 0.981147056845455 nan nan nan
7.6465724481312796 0.73847618604650078 0.27244299130551586 0.97991637965662504 nan nan nan
7.6485292627406487 0.73854394780228572 0.27244299130551586 0.97941503637049343 nan nan nan
7.6485292703891767 0.73854394806704804 0.27244299130551586 0.97941503441166378 nan nan nan
7.6485292703891776 0.73854394806704804 0.27244299130551586 nan nan nan nan
7.6485292703891776 0.73854394806704804 0.27244299130551586 1.0066210075897652 nan nan nan
7.6513726074527666 0.73864232158013543 0.27244299130551586 1.0058730029739777 nan nan nan
7.6561757800889989 0.73880826590834281 0.27244299130551586 1.0046113114151205 nan nan nan
7.6609819679315949 0.73897401758154857 0.27244299130551586 1.0033512024274074 nan nan nan
7.6657911728733588 0.73913957523233753 0.27244299130551586 1.0020926740257809 nan nan nan
7.6663315586141945 0.73915815942851792 0.27244299130551586 1.0019514076319025 nan nan nan
7.6706033968082838 0.73930493757679439 0.27244299130551586 1.0008357242276722 nan nan nan
7.6754186416315537 0.73947010341577113 0.27244299130551586 0.99958035105299936 nan nan nan
7.6802369092395386 0.73963507163607956 0.27244299130551586 0.99832655252416469 nan nan nan
7.6841752824479208 0.73976968973365542 0.27244299130551586 0.99730346941525327 nan nan nan
7.6850582015298015 0.73979984121161069 0.27244299130551586 0.99707432666605045 nan nan nan
7.6898825204010963 0.7399644112043714 0.27244299130551586 0.99582367150601681 nan nan nan
7.6947098677533683 0.74012878076545119 0.27244299130551586 0.99457458507389784 nan nan nan
7.6995402454877562 0.74029294913590249 0.27244299130551586 0.993327065401999 nan nan nan
7.702060538333555 0.74037848452351707 0.27244299130551586 0.99267709245347302 nan nan nan
7.7043736555065907 0.74045691564754545 0.27244299130551586 0.99208111052509418 nan nan nan
7.7092100997133981 0.7406206797236885 0.27244299130551586 0.99083671848042187 nan nan nan
7.7140495800128992 0.74078424087976968 0.27244299130551586 0.98959388730768283 nan nan nan
7.7188920983110103 0.74094759872391225 0.27244299130551586 0.98835261504903638 nan nan nan
7.7199874229387788 0.74098450605374833 0.27244299130551586 0.98807217672636038 nan nan nan
7.723737656514845 0.74111075295739948 0.27244299130551586 0.98711289974909777 nan nan nan
7.7285862565327133 0.74127370337506382 0.27244299130551586 0.98587473945493476 nan nan nan
7.7334379002741231 0.74143644986558976 0.27244299130551586 0.98463813221606522 nan nan nan
7.7379560331562667 0.74158773384366838 0.27244299130551586 0.98348862267769777 nan nan nan
7.738292589649781 0.74159899241173366 0.27244299130551586 0.98340307608445299 nan nan nan
7.7431503265715929 0.74176133109045606 0.27244299130551586 0.98216956911450592 nan nan nan
7.7480111129526703 0.74192346607296944 0.27244299130551586 0.98093760936307028 nan nan nan
7.7528749507073123 0.74208539762469616 0.27244299130551586 0.97970719488943403 nan nan nan
7.7559664661042138 0.74218816501273399 0.27244299130551586 0.97892633121309724 nan nan nan
7.7577418417510318 0.74224712610514398 0.27244299130551586 0.97847832375531529 nan nan nan
7.7626117880005401 0.74240865196769001 0.27244299130551586 0.97725099402486504 nan nan nan
7.7674847913737519 0.74256997575927963 0.27244299130551586 0.97602520376466262 nan nan nan
7.7723608537897864 0.74273109812004134 0.27244299130551586 0.97480095104371178 nan nan nan
7.774018819126864 0.74278581439777924 0.27244299130551586 0.97438520369785886 nan nan nan
7.7772399771689678 0.74289201978280728 0.27244299130551586 0.97357823393343856 nan nan nan
7.7821221634328239 0.74305274157255474 0.27244299130551586 0.97235705050768861 nan nan nan
7.7870074145040906 0.7432132644057553 0.27244299130551586 0.97113739884272299 nan nan nan
7.7918957323067097 0.7433735892896407 0.27244299130551586 0.96991927701721625 nan nan nan
7.7921131897950389 0.74338071444702791 0.27244299130551586 0.96986514195483586 nan nan nan
7.796787118765832 0.74353371732138229 0.27244299130551586 0.9687026831122526 nan nan nan
7.801681575807816 0.74369364968718288 0.27244299130551586 0.96748761521132287 nan nan nan
7.8065791053602283 0.74385338766128717 0.27244299130551586 0.96627407140032284 nan nan nan
7.8102496680964046 0.74397291463541815 0.27244299130551586 0.96536605019304811 nan nan nan
7.8102496759066531 0.74397291488957373 0.27244299130551586 0.96536604826231631 nan nan nan
7.810249675906654 0.74397291488957373 0.27244299130551586 nan nan nan nan
7.810249675906654 0.74397291488957373 0.27244299130551586 1.00189341225062 nan nan nan
7.8114797093518478 0.74401293260490609 0.27244299130551586 1.0015779111101037 nan nan nan
7.8163833897126631 0.74417228596505614 0.27244299130551586 1.0003216069919403 nan nan nan
7.8212901483738735 0.74433144927331907 0.27244299130551586 0.99906687868732036 nan nan nan
7.8261999872678931 0.74449042414451605 0.27244299130551586 0.99781372421966186 nan nan nan
7.8292459395107024 0.74458890450816884 0.27244299130551586 0.99703748043851281 nan nan nan
7.8311129083283459 0.74464921227530612 0.27244299130551586 0.99656214161486212 nan nan nan
7.8360289134900727 0.74480781544269803 0.27244299130551586 0.99531212890129384 nan nan nan
7.8409480046891264 0.74496623550248842 0.27244299130551586 0.99406368410980395 nan nan nan
7.8458701838627771 0.74512447438762175 0.27244299130551586 0.99281680527370852 nan nan nan
7.8482884062511271 0.74520211364630651 0.27244299130551586 0.99220508413774433 nan nan nan
7.8507954529495096 0.74528253410647061 0.27244299130551586 0.99157149042879056 nan nan nan
7.855723813889032 0.74544041674104511 0.27244299130551586 0.99032773761329607 nan nan nan
7.8606552686222546 0.74559812444512641 0.27244299130551586 0.98908554486793465 nan nan nan
7.86558981909132 0.74575565944232891 0.27244299130551586 0.98784491023587073 nan nan nan
7.8673771885042303 0.74581265449665635 0.27244299130551586 0.98739610927745858 nan nan nan
7.8705274672395866 0.74591302402409099 0.27244299130551586 0.98660583176272354 nan nan nan
7.8754682150116322 0.74607022054759886 0.27244299130551586 0.98536830749656457 nan nan nan
7.8804120643532549 0.74622725143364277 0.27244299130551586 0.98413233548791301 nan nan nan
7.8853590172114743 0.74638411916440472 0.27244299130551586 0.98289791378973368 nan nan nan
7.8865123989196313 0.74642065554450965 0.27244299130551586 0.98261044233967521 nan nan nan
7.8903090755345318 0.74654082628118812 0.27244299130551586 0.98166504045743386 nan nan nan
7.8952622412718938 0.74669737538208247 0.27244299130551586 0.98043371354885922 nan nan nan
7.9002185163742489 0.74685376911956824 0.27244299130551586 0.97920393112429205 nan nan nan
7.9051779027935094 0.74701001019806745 0.27244299130551586 0.97797569124644801 nan nan nan
7.9056941425152543 0.74702625958186841 0.27244299130551586 0.97784797231230092 nan nan nan
7.9056941504209473 0.74702625983069071 0.27244299130551586 0.9778479703566052 nan nan nan
7.9056941504209481 0.74702625983069071 0.27244299130551586 nan nan nan nan
7.9056941504209481 0.74702625983069071 0.27244299130551586 0.98294092853554571 nan nan nan
7.9101404024828152 0.7471661013714348 0.27244299130551586 0.98183622631370349 nan nan nan
7.9151060173965311 0.74732204544039971 0.27244299130551586 0.98060468468244588 nan nan nan
7.9200747494902481 0.74747784524995531 0.27244299130551586 0.97937468780452785 nan nan nan
7.9244659623055673 0.7476153373241099 0.27244299130551586 0.97828957970128361 nan nan nan
7.925046600720786 0.74763350368669912 0.27244299130551586 0.97814623374232712 nan nan nan
7.9300215730461927 0.74778902367612854 0.27244299130551586 0.97691932056065089 nan nan nan
7.9349996684257444 0.74794440817989161 0.27244299130551586 0.97569394632673467 nan nan nan
7.9399808888199486 0.74809966019299901 0.27244299130551586 0.97447010911023801 nan nan nan
7.9432823472428158 0.74820243314725488 0.27244299130551586 0.97366024139211993 nan nan nan
7.9449652361905416 0.74825478274099344 0.27244299130551586 0.97324780698324176 nan nan nan
7.9499527125004938 0.74840977887708737 0.27244299130551586 0.9720270380202447 nan nan nan
7.9549433197140065 0.74856465167926467 0.27244299130551586 0.97080780029816116 nan nan nan
7.9599370597965136 0.7487194042473535 0.27244299130551586 0.9695900918963174 nan nan nan
7.9621434110699436 0.74878770916754789 0.27244299130551586 0.96905280945263039 nan nan nan
7.9649339347146828 0.74887403970007005 0.27244299130551586 0.96837391089644909 nan nan nan
7.9699339464364209 0.74902856117203731 0.27244299130551586 0.96715925538269709 nan nan nan
7.9749370969308586 0.74918297181078297 0.27244299130551586 0.96594612344160757 nan nan nan
7.9799433881683743 0.74933727477371692 0.27244299130551586 0.96473451316212477 nan nan nan
7.9810492598755172 0.74937133249146659 0.27244299130551586 0.96446718022026001 nan nan nan
7.9849528221205777 0.74949147322509235 0.27244299130551586 0.9635244226355909 nan nan nan
7.9899654007603189 0.74964557033295476 0.27244299130551586 0.96231584995574149 nan nan nan
7.9949811260616848 0.74979956926607749 0.27244299130551586 0.96110879321870402 nan nan nan
7.9999999920000002 0.74995347294572501 0.27244299130551586 0.95990325244280039 nan nan nan
8 0.74995347319089434 0.27244299130551586 nan nan nan nan
8 0.74995347319089434 0.27244299130551586 0.97482402643785893 0.74995347319089434 0.27244299130551586 0.97482402643785893


==> reproducibility/data/elementary_d8.dat <==
rho exact elementary asymptotic origin ratio
0.000000000000000000e+00 3.885111397914391862e+00 3.885111397914391862e+00 0.000000000000000000e+00 3.885111397914391862e+00 1.000000000000000000e+00
1.000000000000000021e-03 3.885114753060718407e+00 4.128115678339949746e+00 1.000000000000000096e-21 3.885111397914391862e+00 1.062546653245645789e+00
1.030410557911252837e-03 3.885114960227443071e+00 4.135505574082514180e+00 1.233309564967976390e-21 3.885111397914391862e+00 1.064448701368778227e+00
1.061745917854978226e-03 3.885115180185907846e+00 4.143120200677514298e+00 1.521052483041487937e-21 3.885111397914391862e+00 1.066408589842440913e+00
1.094034203576943302e-03 3.885115413725761080e+00 4.150966392315555531e+00 1.875928576153357261e-21 3.885111397914391862e+00 1.068428077490456873e+00
1.127304394081711037e-03 3.885115661685892174e+00 4.159051191018788174e+00 2.313600656166688410e-21 3.885111397914391862e+00 1.070508976614102936e+00
1.161586349641542757e-03 3.885115924956548117e+00 4.167381852961185906e+00 2.853385818766563955e-21 3.885111397914391862e+00 1.072653154617978277e+00
1.196910838596236320e-03 3.885116204483056279e+00 4.175965854981021685e+00 3.519108022828755765e-21 3.885111397914391862e+00 1.074862535684866449e+00
1.233309564967973370e-03 3.885116501269270550e+00 4.184810901291392327e+00 4.340149584710248824e-21 3.885111397914391862e+00 1.077139102501613932e+00
1.270815196915933872e-03 3.885116816380856708e+00 4.193924930394812733e+00 5.352747996214936877e-21 3.885111397914391862e+00 1.079484898037537777e+00
1.309461396056244703e-03 3.885117150949365605e+00 4.203316122208086369e+00 6.601595302595002944e-21 3.885111397914391862e+00 1.081902027376694608e+00
1.349282847673563112e-03 3.885117506175985724e+00 4.212992905403853960e+00 8.141810630738078611e-21 3.885111397914391862e+00 1.084392659605960541e+00
1.390315291851400075e-03 3.885117883336576483e+00 4.222963964975391171e+00 1.004137292704722112e-20 3.885111397914391862e+00 1.086959029760165008e+00
1.432595555549147316e-03 3.885118283785318649e+00 4.233238250031464922e+00 1.238412127633781490e-20 3.885111397914391862e+00 1.089603440826766523e+00
1.476161585654576624e-03 3.885118708960097589e+00 4.243824981828232978e+00 1.527345522383074287e-20 3.885111397914391862e+00 1.092328265810994514e+00
1.521052483041491739e-03 3.885119160387829229e+00 4.254733662045397935e+00 1.883689841766054245e-20 3.885111397914391862e+00 1.095135949863806024e+00
1.567308537663079969e-03 3.885119639689438742e+00 4.265974081314042543e+00 2.323172699283088807e-20 3.885111397914391862e+00 1.098029012474644794e+00
1.614971264712483905e-03 3.885120148586040489e+00 4.277556328003802477e+00 2.865191111098303657e-20 3.885111397914391862e+00 1.101010049730530405e+00
1.664083441883030395e-03 3.885120688904899033e+00 4.289490797277263567e+00 3.533667602778735795e-20 3.885111397914391862e+00 1.104081736643899303e+00
1.714689147761571135e-03 3.885121262586394675e+00 4.301788200419705888e+00 4.358106053924472590e-20 3.885111397914391862e+00 1.107246829550933676e+00
1.766833801389371085e-03 3.885121871690524920e+00 4.314459574452569335e+00 5.374893881449893837e-20 3.885111397914391862e+00 1.110508168582940103e+00
1.820564203026079448e-03 3.885122518404349190e+00 4.327516292039273793e+00 6.628908034679953354e-20 3.885111397914391862e+00 1.113868680212591888e+00
1.875928576153357893e-03 3.885123205050330153e+00 4.340970071692280996e+00 8.175495684463854576e-20 3.885111397914391862e+00 1.117331379877319897e+00
1.932976610755843564e-03 3.885123934094042664e+00 4.354832988290549878e+00 1.008291702600368177e-19 3.885111397914391862e+00 1.120899374682634564e+00
1.991759507918329421e-03 3.885124708153291806e+00 4.369117483916849842e+00 1.243535801094871682e-19 3.885111397914391862e+00 1.124575866187217832e+00
2.052330025779168076e-03 3.885125530007799810e+00 4.383836379024625529e+00 1.533664597870419238e-19 3.885111397914391862e+00 1.128364153272500392e+00
2.114742526881128321e-03 3.885126402608677143e+00 4.399002883944467257e+00 1.891483218006352145e-19 3.885111397914391862e+00 1.132267635099528880e+00
2.179053026962236069e-03 3.885127329089196557e+00 4.414630610740484684e+00 2.332784344743642252e-19 3.885111397914391862e+00 1.136289814155311495e+00
2.245319245230359417e-03 3.885128312776513937e+00 4.430733585427252486e+00 2.877045245379864453e-19 3.885111397914391862e+00 1.140434299391471340e+00
2.313600656166687683e-03 3.885129357202731892e+00 4.447326260558277511e+00 3.548287419972624638e-19 3.885111397914391862e+00 1.144704809458474193e+00
2.383958542904557072e-03 3.885130466118363213e+00 4.464423528197276170e+00 4.376136814307778187e-19 3.885111397914391862e+00 1.149105176037417575e+00
2.456456052231581998e-03 3.885131643505357779e+00 4.482040733283934486e+00 5.397131390694271244e-19 3.885111397914391862e+00 1.153639347273189397e+00
2.531158251264415456e-03 3.885132893591513259e+00 4.500193687406115473e+00 6.656333767532112240e-19 3.885111397914391862e+00 1.158311391311514393e+00
2.608132185847036964e-03 3.885134220865939625e+00 4.518898682990889704e+00 8.209320103116670414e-19 3.885111397914391862e+00 1.163125499943137964e+00
2.687446940724940673e-03 3.885135630094548986e+00 4.538172507927123789e+00 1.012463300505768319e-18 3.885111397914391862e+00 1.168085992358697256e+00
2.769173701549272875e-03 3.885137126338007008e+00 4.558032460632752247e+00 1.248680672692801394e-18 3.885111397914391862e+00 1.173197319016894724e+00
2.853385818766555372e-03 3.885138714969024853e+00 4.578496365580250860e+00 1.540009817222678758e-18 3.885111397914391862e+00 1.178464065630344892e+00
2.940158873451303046e-03 3.885140401692257939e+00 4.599582589294245238e+00 1.899308837725313501e-18 3.885111397914391862e+00 1.183890957271659161e+00
3.029570745140677552e-03 3.885142192564473795e+00 4.621310056835624458e+00 2.342435756394837978e-18 3.885111397914391862e+00 1.189482862604116731e+00
3.121701681732012151e-03 3.885144094016861338e+00 4.643698268786934591e+00 2.888948423684728113e-18 3.885111397914391862e+00 1.195244798240109096e+00
3.216634371505978657e-03 3.885146112877192692e+00 4.666767318754319938e+00 3.562967723629531819e-18 3.885111397914391862e+00 1.201181933231923793e+00
3.314454017339987617e-03 3.885148256395087873e+00 4.690537911401696292e+00 4.394242173224478199e-18 3.885111397914391862e+00 1.207299593697849005e+00
3.415248413178489754e-03 3.885150532267714674e+00 4.715031381033360169e+00 5.419460903023414648e-18 3.885111397914391862e+00 1.213603267588515777e+00
3.519108022828764878e-03 3.885152948667883077e+00 4.740269710741705111e+00 6.683872968668714756e-18 3.885111397914391862e+00 1.220098609597086492e+00
3.626126061152953276e-03 3.885155514272595312e+00 4.766275552137228644e+00 8.243284463290025495e-18 3.885111397914391862e+00 1.226791446218235215e+00
3.736398577729148091e-03 3.885158238294717403e+00 4.793072245678542842e+00 1.016652157532749592e-17 3.885111397914391862e+00 1.233687780959554781e+00
3.850024543056699070e-03 3.885161130516450179e+00 4.820683841620623689e+00 1.253846830130460787e-17 3.885111397914391862e+00 1.240793799710390832e+00
3.967105937383069020e-03 3.885164201323509037e+00 4.849135121600124165e+00 1.546381288604673181e-17 3.885111397914391862e+00 1.248115876273191205e+00
4.087747842231931848e-03 3.885167461743006978e+00 4.878451620877090278e+00 1.907166834323648312e-17 3.885111397914391862e+00 1.255660578061277510e+00
4.212058534714720713e-03 3.885170923483413752e+00 4.908659651253073797e+00 2.352127098761034946e-17 3.885111397914391862e+00 1.263434671968564960e+00
4.340149584710248712e-03 3.885174598975658089e+00 4.939786324686190611e+00 2.900900848922356526e-17 3.885111397914391862e+00 1.271445130416683167e+00
4.472135954999579763e-03 3.885178501418507846e+00 4.971859577624330839e+00 3.577708763999665465e-17 3.885111397914391862e+00 1.279699137583786062e+00
4.608136104446090321e-03 3.885182644825666998e+00 5.004908196078348581e+00 4.412422439310542396e-17 3.885111397914391862e+00 1.288204095821324113e+00
4.748272094313282440e-03 3.885187044076494178e+00 5.038961841457749280e+00 5.441882799081016243e-17 3.885111397914391862e+00 1.296967632263765768e+00
4.892669697815777048e-03 3.885191714968851073e+00 5.074051077192048176e+00 6.711526107541270324e-17 3.885111397914391862e+00 1.305997605637519543e+00
5.041458513001835853e-03 3.885196674276007123e+00 5.110207396161707827e+00 8.277389343962943246e-17 3.885111397914391862e+00 1.315302113274349871e+00
5.194772079068656415e-03 3.885201939807537919e+00 5.147463248963251914e+00 1.020858345087349448e-16 3.885111397914391862e+00 1.324889498335379390e+00
5.352747996214927105e-03 3.885207530472357007e+00 5.185852073033949239e+00 1.259034361473597371e-16 3.885111397914391862e+00 1.334768357252582138e+00
5.515528049138163601e-03 3.885213466346977729e+00 5.225408322662194571e+00 1.552779120628735967e-16 3.885111397914391862e+00 1.344947547393146925e+00
5.683258334287619347e-03 3.885219768748150670e+00 5.266167499910511474e+00 1.915057341753983794e-16 3.885111397914391862e+00 1.355436194953603124e+00
5.856089390987077002e-03 3.885226460308553786e+00 5.308166186478952220e+00 2.361858537047317151e-16 3.885111397914391862e+00 1.366243703090962880e+00
6.034176336545162000e-03 3.885233565058680227e+00 5.351442076537479942e+00 2.912902724841724884e-16 3.885111397914391862e+00 1.377379760296767452e+00
6.217679005474379891e-03 3.885241108513087127e+00 5.396034010556793881e+00 3.592510792368579549e-16 3.885111397914391862e+00 1.388854349021829249e+00
6.406762092943932806e-03 3.885249117761764293e+00 5.441982010167976114e+00 4.430677922478820488e-16 3.885111397914391862e+00 1.400677754558766308e+00
6.601595302595023723e-03 3.885257621567798303e+00 5.489327314082240505e+00 5.464397461085571480e-16 3.885111397914391862e+00 1.412860574189456209e+00
6.802353498851243865e-03 3.885266650470445615e+00 5.538112415103016772e+00 6.739293655543556357e-16 3.885111397914391862e+00 1.425413726605466502e+00
7.009216863860872129e-03 3.885276236895091273e+00 5.588381098263591085e+00 8.311635326509859415e-16 3.885111397914391862e+00 1.438348461608879525e+00
7.222371059211842893e-03 3.885286415269459948e+00 5.640178480124542482e+00 1.025081934871033598e-15 3.885111397914391862e+00 1.451676370101887104e+00
7.442007392564553396e-03 3.885297222147354734e+00 5.693551049266226016e+00 1.264243355152316810e-15 3.885111397914391862e+00 1.465409394373044183e+00
7.668322989352108904e-03 3.885308696340438850e+00 5.748546708012666429e+00 1.559203422356557821e-15 3.885111397914391862e+00 1.479559838688546458e+00
7.901520969701992733e-03 3.885320879056929133e+00 5.805214815424283969e+00 1.922980494523146057e-15 3.885111397914391862e+00 1.494140380197726214e+00
8.141810630738084351e-03 3.885333814050152323e+00 5.863606231598060603e+00 2.371630237142226139e-15 3.885111397914391862e+00 1.509164080160648069e+00
8.389407634426599564e-03 3.885347547775878319e+00 5.923773363314912110e+00 2.924954256034779174e-15 3.885111397914391862e+00 1.524644395507399830e+00
8.644534201134436088e-03 3.885362129558741717e+00 5.985770211075193359e+00 3.607374061061483485e-15 3.885111397914391862e+00 1.540595190738371034e+00
8.907419309073830518e-03 3.885377611769877948e+00 6.049652417564601592e+00 4.449008933924464954e-15 3.885111397914391862e+00 1.557030750174330569e+00
9.178298899812231335e-03 3.885394050015170464e+00 6.115477317593955853e+00 5.487005272837019184e-15 3.885111397914391862e+00 1.573965790566359102e+00
9.457416090031759565e-03 3.885411503334708527e+00 6.183303989557655811e+00 6.767176086019617276e-15 3.885111397914391862e+00 1.591415474075461356e+00
9.745021389728472996e-03 3.885430034415382039e+00 6.253193308457032806e+00 8.346022994710476347e-15 3.885111397914391862e+00 1.609395421631344414e+00
1.004137292704721310e-02 3.885449709815950392e+00 6.325208000536180819e+00 1.029322998881913855e-14 3.885111397914391862e+00 1.627921726681105019e+00
1.034673667995366329e-02 3.885470600206503367e+00 6.399412699579261066e+00 1.269473899962581276e-14 3.885111397914391862e+00 1.647010969337703301e+00
1.066138671495187734e-02 3.885492780622181286e+00 6.475874004919878857e+00 1.565654303301050664e-14 3.885111397914391862e+00 1.666680230939176166e+00
1.098560543306117791e-02 3.885516330733090662e+00 6.554660541214525793e+00 1.930936427694452663e-14 3.885111397914391862e+00 1.686947109028837932e+00
1.131968382327345167e-02 3.885541335130929586e+00 6.635843020033789230e+00 2.381442365620653541e-14 3.885111397914391862e+00 1.707829732767515152e+00
1.166392172371817984e-02 3.885567883632804254e+00 6.719494303326564832e+00 2.937055647939914632e-14 3.885111397914391862e+00 1.729346778789047079e+00
1.201862809076962614e-02 3.885596071604221269e+00 6.805689468814264842e+00 3.622298823447502733e-14 3.885111397914391862e+00 1.751517487509823168e+00
1.238412127633778566e-02 3.885626000302280669e+00 6.894505877373701352e+00 4.467415786130050953e-14 3.885111397914391862e+00 1.774361679903661893e+00
1.276072931359182629e-02 3.885657777239640343e+00 6.986023242469101113e+00 5.509706619723098901e-14 3.885111397914391862e+00 1.797899774753697111e+00
1.314879021137263168e-02 3.885691516571123216e+00 7.080323701695622418e+00 6.795173874271873286e-14 3.885111397914391862e+00 1.822152806392505431e+00
1.354865225755848626e-02 3.885727339504578381e+00 7.177491890498506777e+00 8.380552934759970783e-14 3.885111397914391862e+00 1.847142442941871687e+00
1.396067433165638742e-02 3.885765374736627198e+00 7.277615018134113711e+00 1.033581609415987692e-13 3.885111397914391862e+00 1.872891005064190706e+00
1.438522622689936310e-02 3.885805758915891417e+00 7.380782945940939754e+00 1.274726085067731525e-13 3.885111397914391862e+00 1.899421485236595819e+00
1.482268898213895056e-02 3.885848637134527550e+00 7.487088267990917423e+00 1.572131873428208817e-13 3.885111397914391862e+00 1.926757567559808093e+00
1.527345522383077685e-02 3.885894163450696936e+00 7.596626394193373599e+00 1.938925276890034340e-13 3.885111397914391862e+00 1.954923648112825818e+00
1.573792951842000257e-02 3.885942501442758878e+00 7.709495635926196577e+00 2.391295089746653654e-13 3.885111397914391862e+00 1.983944855865428458e+00
1.621652873544312742e-02 3.885993824797800311e+00 7.825797294271136906e+00 2.949207106845500730e-13 3.885111397914391862e+00 2.013847074159551997e+00
1.670968242167180512e-02 3.886048317937845553e+00 7.945635750932348529e+00 3.637285333944071391e-13 3.885111397914391862e+00 2.044656962770022179e+00
1.721783318663469911e-02 3.886106176683130631e+00 8.069118561919854216e+00 4.485898792870963090e-13 3.885111397914391862e+00 2.076401980557054383e+00
1.774143709986313391e-02 3.886167608957379116e+00 8.196356554081935641e+00 5.532501888726034323e-13 3.885111397914391862e+00 2.109110408719848895e+00
1.828096410021736243e-02 3.886232835537446473e+00 8.327463924573175191e+00 6.823287497569189285e-13 3.885111397914391862e+00 2.142811374661633739e+00
1.883689841766055667e-02 3.886302090847884916e+00 8.462558343347332368e+00 8.415225735278489378e-13 3.885111397914391862e+00 2.177534876477148273e+00
1.940973900785919817e-02 3.886375623806106017e+00 8.601761058767104728e+00 1.037857839068358823e-12 3.885111397914391862e+00 2.213311808070421716e+00
2.000000000000000389e-02 3.886453698719795291e+00 8.745197006425557973e+00 1.280000000000001816e-12 3.885111397914391862e+00 2.250173984912323011e+00
2.060821115822504893e-02 3.886536596239045238e+00 8.892994921276828890e+00 1.578636243159005583e-12 3.885111397914391862e+00 2.288154170446374813e+00
2.123491835709957753e-02 3.886624614369304620e+00 9.045287453176852566e+00 1.946947178293112934e-12 3.885111397914391862e+00 2.327286103148570096e+00
2.188068407153886605e-02 3.886718069545458398e+00 9.202211285937666574e+00 2.401188577476297011e-12 3.885111397914391862e+00 2.367604524249385722e+00
2.254608788163422681e-02 3.886817297773870195e+00 9.363907260002315880e+00 2.961408839893366460e-12 3.885111397914391862e+00 2.409145206121570570e+00
2.323172699283084647e-02 3.886922655845181929e+00 9.530520498850268751e+00 3.652333848021192376e-12 3.885111397914391862e+00 2.451944981338438634e+00
2.393821677192473074e-02 3.887034522621891419e+00 9.702200539246989663e+00 4.504458269220813578e-12 3.885111397914391862e+00 2.496041772405622972e+00
2.466619129935947174e-02 3.887153300407211187e+00 9.879101465454406039e+00 5.555391468429124664e-12 3.885111397914391862e+00 2.541474622166171926e+00
2.541630393831867049e-02 3.887279416397696252e+00 1.006138204752280174e+01 6.851517435155106144e-12 3.885111397914391862e+00 2.588283724879902437e+00
2.618922792112491141e-02 3.887413324227540379e+00 1.024920588378828867e+01 8.450041987321643367e-12 3.885111397914391862e+00 2.636510457972689903e+00
2.698565695347126397e-02 3.887555505608459860e+00 1.044274154770363694e+01 1.042151760734474510e-11 3.885111397914391862e+00 2.686197414451885201e+00
2.780630583702800238e-02 3.887706472072081532e+00 1.064216273913438116e+01 1.285295734662044605e-11 3.885111397914391862e+00 2.737388435979913215e+00
2.865191111098293678e-02 3.887866766820839537e+00 1.084764844025585617e+01 1.585167523371236607e-11 3.885111397914391862e+00 2.790128646596118589e+00
2.952323171309153421e-02 3.888036966694267349e+00 1.105938307619122085e+01 1.955002268650335911e-11 3.885111397914391862e+00 2.844464487073603998e+00
3.042104966082983739e-02 3.888217684258586715e+00 1.127755668053451821e+01 2.411122997460551041e-11 3.885111397914391862e+00 2.900443749893840018e+00
3.134617075326158464e-02 3.888409570026456041e+00 1.150236506590740149e+01 2.973661055082344090e-11 3.885111397914391862e+00 2.958115614819130545e+00
3.229942529424966596e-02 3.888613314815474897e+00 1.173400999970260550e+01 3.667444622205818844e-11 3.885111397914391862e+00 3.017530685037891569e+00
3.328166883766060791e-02 3.888829652254843783e+00 1.197269938517183263e+01 4.523094531556781838e-11 3.885111397914391862e+00 3.078741023852704206e+00
3.429378295523142356e-02 3.889059361448574670e+00 1.221864744802067726e+01 5.578375749023325996e-11 3.885111397914391862e+00 3.141800191877129222e+00
3.533667602778740868e-02 3.889303269805777674e+00 1.247207492867794443e+01 6.879864168255845607e-11 3.885111397914391862e+00 3.206763284700287375e+00
3.641128406052159677e-02 3.889562256048610944e+00 1.273320928041204070e+01 8.485002284390352541e-11 3.885111397914391862e+00 3.273686970972319976e+00
3.751857152306716653e-02 3.889837253409385909e+00 1.300228487347216877e+01 1.046463447611375218e-10 3.885111397914391862e+00 3.342629530856555675e+00
3.865953221511685828e-02 3.890129253028487888e+00 1.327954320543754996e+01 1.290613379328468169e-10 3.885111397914391862e+00 3.413650894786940615e+00
3.983519015836661098e-02 3.890439307565987104e+00 1.356523311796354747e+01 1.591725825401442183e-10 3.885111397914391862e+00 3.486812682460401547e+00
4.104660051558336326e-02 3.890768535041601250e+00 1.385961102011907364e+01 1.963090685274137418e-10 3.885111397914391862e+00 3.562178241983465110e+00
4.229485053762257335e-02 3.891118122916297217e+00 1.416294111851589932e+01 2.421098519048133251e-10 3.885111397914391862e+00 3.639812689084114261e+00
4.358106053924470230e-02 3.891489332431912196e+00 1.447549565443624076e+01 2.985963961271853219e-10 3.885111397914391862e+00 3.719782946286545489e+00
4.490638490460721610e-02 3.891883503225944452e+00 1.479755514817161810e+01 3.682617914086242595e-10 3.885111397914391862e+00 3.802157781934137670e+00
4.627201312333376060e-02 3.892302058237913531e+00 1.512940865079209907e+01 4.541807897564964125e-10 3.885111397914391862e+00 3.887007848933837106e+00
4.767917085809112582e-02 3.892746508927945825e+00 1.547135400357207047e+01 5.601455122313942830e-10 3.885111397914391862e+00 3.974405723077213182e+00
4.912912104463162261e-02 3.893218460826329164e+00 1.582369810530524745e+01 6.908328180088649386e-10 3.885111397914391862e+00 4.064425940779776703e+00
5.062316502528831086e-02 3.893719619437342239e+00 1.618675718774886363e+01 8.520107222441106438e-10 3.885111397914391862e+00 4.157145036058840226e+00
5.216264371694075141e-02 3.894251796519073494e+00 1.656085709944434470e+01 1.050792973198935569e-09 3.885111397914391862e+00 4.252641576553287450e+00
5.374893881449879784e-02 3.894816916764771708e+00 1.694633359816902995e+01 1.295953024647380752e-09 3.885111397914391862e+00 4.350996198364439849e+00
5.538347403098549393e-02 3.895417024912685822e+00 1.734353265228161334e+01 1.598311261046793202e-09 3.885111397914391862e+00 4.452291639473532570e+00
5.706771637533111091e-02 3.896054293311642880e+00 1.775281075123157493e+01 1.971212566045029805e-09 3.885111397914391862e+00 4.556612771466719281e+00
5.880317746902606613e-02 3.896731029973977911e+00 1.817453522551146960e+01 2.431115312288402786e-09 3.885111397914391862e+00 4.664046629267311062e+00
6.059141490281352849e-02 3.897449687147388708e+00 1.860908457633903978e+01 2.998317768185384768e-09 3.885111397914391862e+00 4.774682438545949204e+00
6.243403363464025690e-02 3.898212870441606359e+00 1.905684881536524955e+01 3.697853982316458045e-09 3.885111397914391862e+00 4.888611640442920958e+00
6.433268743011959223e-02 3.899023348546371448e+00 1.951822981471296004e+01 4.560598686245810086e-09 3.885111397914391862e+00 5.005927913201576374e+00
6.628908034679972805e-02 3.899884063581520621e+00 1.999364166766047290e+01 5.624629981727318305e-09 3.885111397914391862e+00 5.126727190269085632e+00
6.830496826356977080e-02 3.900798142122099410e+00 2.048351106029375757e+01 6.936909955869953803e-09 3.885111397914391862e+00 5.251107674377220036e+00
7.038216045657530451e-02 3.901768906944679927e+00 2.098827765446065285e+01 8.555357399895959821e-09 3.885111397914391862e+00 5.379169847067067245e+00
7.252252122305907767e-02 3.902799889544986911e+00 2.150839448237114127e+01 1.055140411301124440e-08 3.885111397914391862e+00 5.511016473068191424e+00
7.472797155458293927e-02 3.903894843479994936e+00 2.204432835319740391e+01 1.301314761641916577e-08 3.885111397914391862e+00 5.646752598885766083e+00
7.700049086113398833e-02 3.905057758591787387e+00 2.259656027203903150e+01 1.604923942566990640e-08 3.885111397914391862e+00 5.786485544886699195e+00
7.934211874766139427e-02 3.906292876176564288e+00 2.316558587162904459e+01 1.979368049413983977e-08 3.885111397914391862e+00 5.930324890104825108e+00
8.175495684463861268e-02 3.907604705163431724e+00 2.375191585716836329e+01 2.441173547934264705e-08 3.885111397914391862e+00 6.078382448916352487e+00
8.424117069429445936e-02 3.908998039377078015e+00 2.435607646468804077e+01 3.010722686414136383e-08 3.885111397914391862e+00 6.230772238650016170e+00
8.680299169420499505e-02 3.910477975960747532e+00 2.497860993335038415e+01 3.713153086620622653e-08 3.885111397914391862e+00 6.387610437113766082e+00
8.944271909999160219e-02 3.912049935043898863e+00 2.562007499211318517e+01 4.579467217919574471e-08 3.885111397914391862e+00 6.549015328922608070e+00
9.216272208892177520e-02 3.913719680745124219e+00 2.628104736119352935e+01 5.647900722317480954e-08 3.885111397914391862e+00 6.715107239410141204e+00
9.496544188626557248e-02 3.915493343608846377e+00 2.696212026878152557e+01 6.965609982823661147e-08 3.885111397914391862e+00 6.886008454794352751e+00
9.785339395631556525e-02 3.917377444581664925e+00 2.766390498346752480e+01 8.590753417652842367e-08 3.885111397914391862e+00 7.061843127148994981e+00
1.008291702600367240e-01 3.919378920643460162e+00 2.838703136286071071e+01 1.059505836027257122e-07 3.885111397914391862e+00 7.242737162601338596e+00
1.038954415813730381e-01 3.921505152218118795e+00 2.913214841889156759e+01 1.306698681711799479e-07 3.885111397914391862e+00 7.428818091036694327e+00
1.070549599242985594e-01 3.923763992500107545e+00 2.989992490030553540e+01 1.611563982686206489e-07 3.885111397914391862e+00 7.620214915437403036e+00
1.103105609827632894e-01 3.926163798843335773e+00 3.069104989287044560e+01 1.987557274404784131e-07 3.885111397914391862e+00 7.817057938823682939e+00
1.136651666857523973e-01 3.928713466372660168e+00 3.150623343783678720e+01 2.451273397445100984e-07 3.885111397914391862e+00 8.019478566586878188e+00
1.171217878197415435e-01 3.931422463993492933e+00 3.234620716920559147e+01 3.023178927420566597e-07 3.885111397914391862e+00 8.227609081815311143e+00
1.206835267309032678e-01 3.934300872988579556e+00 3.321172497037616722e+01 3.728515487797413782e-07 3.885111397914391862e+00 8.441582391015211684e+00
1.243535801094876186e-01 3.937359428410231565e+00 3.410356365076244600e+01 4.598413814231787197e-07 3.885111397914391862e+00 8.661531737409168485e+00
1.281352418588786735e-01 3.940609563494566814e+00 3.502252364298607290e+01 5.671267740772895007e-07 3.885111397914391862e+00 8.887590378765612087e+00
1.320319060519004883e-01 3.944063457345793555e+00 3.596942972127137494e+01 6.994428750189536542e-07 3.885111397914391862e+00 9.119891226465572487e+00
1.360470699770248981e-01 3.947734086162274725e+00 3.694513174168689318e+01 8.626295879095761394e-07 3.885111397914391862e+00 9.358566442250547013e+00
1.401843372772174634e-01 3.951635278301900644e+00 3.795050540489837942e+01 1.063889321793263089e-06 3.885111397914391862e+00 9.603746988817878361e+00
1.444474211842367295e-01 3.955781773513929345e+00 3.898645304211737539e+01 1.312104876634914942e-06 3.885111397914391862e+00 9.855562130133792564e+00
1.488401478512910991e-01 3.960189286695714017e+00 4.005390442495108516e+01 1.618231494594967720e-06 3.885111397914391862e+00 1.011413887702602565e+01
1.533664597870421920e-01 3.964874576570040166e+00 4.115381759987989341e+01 1.995780380616395190e-06 3.885111397914391862e+00 1.037960137328770394e+01
1.580304193940397228e-01 3.969855519718487713e+00 4.228717974811219449e+01 2.461415032989612897e-06 3.885111397914391862e+00 1.065207021718283720e+01
1.628362126147617217e-01 3.975151190449927263e+00 4.345500807158776979e+01 3.035686703542053810e-06 3.885111397914391862e+00 1.093166171288929434e+01
1.677881526885320052e-01 3.980781947035945567e+00 4.465835070592480349e+01 3.743941447724519327e-06 3.885111397914391862e+00 1.121848704603802993e+01
1.728906840226887287e-01 3.986769524898326811e+00 4.589828766113042491e+01 4.617438798158700477e-06 3.885111397914391862e+00 1.151265137713245501e+01
1.781483861814766312e-01 3.993137137399670689e+00 4.717593179091858246e+01 5.694731435423319622e-06 3.885111397914391862e+00 1.181425284623195537e+01
1.835659779962446614e-01 3.999909584955846586e+00 4.849242979150567834e+01 7.023366749231394092e-06 3.885111397914391862e+00 1.212338148189441256e+01
1.891483218006352052e-01 4.007113373271563361e+00 4.984896323077968106e+01 8.661985390105115070e-06 3.885111397914391862e+00 1.244011800696346270e+01
1.949004277945695085e-01 4.014776841588347800e+00 5.124674960876722452e+01 1.068290943322942782e-05 3.885111397914391862e+00 1.276453253339299110e+01
2.008274585409441926e-01 4.022930301935197406e+00 5.268704345035016701e+01 1.317533438568846710e-05 3.885111397914391862e+00 1.309668313791205918e+01
2.069347335990733006e-01 4.031606190487443619e+00 5.417113743121178970e+01 1.624926591952105924e-05 3.885111397914391862e+00 1.343661430995624961e+01
2.132277342990375746e-01 4.040839232267450676e+00 5.570036353802413487e+01 2.004037508225346915e-05 3.885111397914391862e+00 1.378435526294590829e+01
2.197121086612234542e-01 4.050666620567145770e+00 5.727609426391705938e+01 2.471598627448891097e-05 3.885111397914391862e+00 1.413991809967754421e+01
2.263936764654690681e-01 4.061128212639455448e+00 5.889974384030233523e+01 3.048246227994439686e-05 3.885111397914391862e+00 1.450329582232557257e+01
2.332784344743636384e-01 4.072266743391969257e+00 6.057276950615786149e+01 3.759431229363095040e-05 3.885111397914391862e+00 1.487446017735669024e+01
2.403725618153926546e-01 4.084128059032411606e+00 6.229667281591189010e+01 4.636542494012821136e-05 3.885111397914391862e+00 1.525335932553272222e+01
2.476824255267555952e-01 4.096761372859056394e+00 6.407300098710055636e+01 5.718292206246446282e-05 3.885111397914391862e+00 1.563991532716125832e+01
2.552145862718365743e-01 4.110219545667990637e+00 6.590334828900859065e+01 7.052424473245576795e-05 3.885111397914391862e+00 1.603402143286193038e+01
2.629758042274526475e-01 4.124559393567542642e+00 6.778935747353898478e+01 8.697822559067999975e-05 3.885111397914391862e+00 1.643553917038020984e+01
2.709730451511696003e-01 4.139842026356348015e+00 6.973272124959665064e+01 1.072710775649272696e-04 3.885111397914391862e+00 1.684429521842682576e+01
2.792134866331277832e-01 4.156133220038172205e+00 7.173518380230882485e+01 1.322984460052465284e-04 3.885111397914391862e+00 1.726007805920378146e+01
2.877045245379873384e-01 4.173503827529568611e+00 7.379854235844535992e+01 1.631649388886699200e-04 3.885111397914391862e+00 1.768263440221381089e+01
2.964537796427792471e-01 4.192030232168514559e+00 7.592464879944496658e+01 2.012328797988118749e-04 3.885111397914391862e+00 1.811166537321691905e+01
3.054691044766154051e-01 4.211794849271402796e+00 7.811541132349397287e+01 2.481824354419236243e-04 3.885111397914391862e+00 1.854682246382611410e+01
3.147585903684000375e-01 4.232886681722900057e+00 8.037279615815047862e+01 3.060857714875715751e-04 3.885111397914391862e+00 1.898770323930253667e+01
3.243305747088625623e-01 4.255401936436147281e+00 8.269882932504928874e+01 3.774985096762241681e-04 3.885111397914391862e+00 1.943384680468248860e+01
3.341936484334360191e-01 4.279444709511759370e+00 8.509559845827349989e+01 4.655725227448402875e-04 3.885111397914391862e+00 1.988472903251553703e+01
3.443566637326938573e-01 4.305127749073384358e+00 8.756525467802357809e+01 5.741950454874818373e-04 3.885111397914391862e+00 2.033975755931301066e+01
3.548287419972627754e-01 4.332573306096827004e+00 9.011001452126528477e+01 7.081602417569336956e-04 3.885111397914391862e+00 2.079826656238265059e+01
3.656192820043474567e-01 4.361914085112780448e+00 9.273216193109008998e+01 8.733807996888597177e-04 3.885111397914391862e+00 2.125951133416063854e+01
3.767379683532109946e-01 4.393294308490567346e+00 9.543405030657315535e+01 1.077148894115643714e-03 3.885111397914391862e+00 2.172266267755734503e+01
3.881947801571840051e-01 4.426870910151182059e+00 9.821810461496866651e+01 1.328458034007500184e-03 3.885111397914391862e+00 2.218680115332625036e+01
4.000000000000000777e-01 4.462814877074675834e+00 1.010868235681377030e+02 1.638400000000002311e-03 3.885111397914391862e+00 2.265091121915389749e+01
4.121642231645007981e-01 4.501312759927261986e+00 1.040427818651630929e+02 2.020654391243520854e-03 3.885111397914391862e+00 2.311387531019825303e+01
4.246983671419913842e-01 4.542568377630246346e+00 1.070886325031635522e+02 2.492092388215177458e-03 3.885111397914391862e+00 2.357446792227027288e+01
4.376136814307773903e-01 4.586804744827946756e+00 1.102271091583799176e+02 3.073521379169663614e-03 3.885111397914391862e+00 2.403134977190196153e+01
4.509217576326846055e-01 4.634266256117703264e+00 1.134610286396728753e+02 3.790603315063513067e-03 3.885111397914391862e+00 2.448306212227076273e+01
4.646345398566167351e-01 4.685221166738924303e+00 1.167932934166318972e+02 4.674987325467112702e-03 3.885111397914391862e+00 2.492802138045578531e+01
4.787643354384946703e-01 4.739964416374952805e+00 1.202268942245663794e+02 5.765706584602645589e-03 3.885111397914391862e+00 2.536451408985764999e+01
4.933238259871894904e-01 4.798820851040601632e+00 1.237649127487146643e+02 7.110901079589285016e-03 3.885111397914391862e+00 2.579069246185275333e+01
5.083260787663737013e-01 4.862148908003240955e+00 1.274105243900826707e+02 8.769942316998570811e-03 3.885111397914391862e+00 2.620457061287472555e+01
5.237845584224980477e-01 4.930344840682788110e+00 1.311670011153923099e+02 1.081605374377167701e-02 3.885111397914391862e+00 2.660402169703557718e+01
5.397131390694253072e-01 5.003847574947926979e+00 1.350377143936993320e+02 1.333954253740127910e-02 3.885111397914391862e+00 2.698677614997187746e+01
5.561261167405601169e-01 5.083144305737213209e+00 1.390261382223141879e+02 1.645178540367418785e-02 3.885111397914391862e+00 2.735042128656449734e+01
5.730382222196584996e-01 5.168776964190239021e+00 1.431358522447436314e+02 2.029014429915176887e-02 3.885111397914391862e+00 2.769240252315043804e+01
5.904646342618307120e-01 5.261349711360935544e+00 1.473705449634509534e+02 2.502402903872430820e-02 3.885111397914391862e+00 2.801002652327611742e+01
6.084209932165968171e-01 5.361537646217154673e+00 1.517340170503169361e+02 3.086237436749507748e-02 3.885111397914391862e+00 2.830046659420049338e+01
6.269234150652320814e-01 5.470096954415986090e+00 1.562301847577746798e+02 3.806286150505416854e-02 3.885111397914391862e+00 2.856077068828747301e+01
6.459885058849931250e-01 5.587876772071169285e+00 1.608630834336786393e+02 4.694329116423438808e-02 3.885111397914391862e+00 2.878787238789699998e+01
6.656333767532123247e-01 5.715833097670944163e+00 1.656368711430632459e+02 5.789561000392690754e-02 3.885111397914391862e+00 2.897860527287895138e+01
6.858756591046286655e-01 5.855045158371651404e+00 1.705558324000401456e+02 7.140320958749871161e-02 3.885111397914391862e+00 2.912972108441832830e+01
7.067335205557478961e-01 6.006734727820046693e+00 1.756243820131853681e+02 8.806226135367459240e-02 3.885111397914391862e+00 2.923791210552137088e+01
7.282256812104320742e-01 6.172289006254659149e+00 1.808470690478673930e+02 1.086080292401966491e-01 3.885111397914391862e+00 2.929983817423437031e+01
7.503714304613433583e-01 6.353287816138520228e+00 1.862285809090699331e+02 1.339473212942560443e-01 3.885111397914391862e+00 2.931215872764571984e+01
7.731906443023376374e-01 6.551536046076416042e+00 1.917737475483776848e+02 1.651985125540446353e-01 3.885111397914391862e+00 2.927157023935282254e+01
7.967038031673319143e-01 6.769102502843132640e+00 1.974875457988974574e+02 2.037409056513840300e-01 3.885111397914391862e+00 2.917484935646187694e+01
8.209320103116674039e-01 7.008366619862093749e+00 2.033751038420080874e+02 2.512756077150898881e-01 3.885111397914391862e+00 2.901890196007040146e+01
8.458970107524514948e-01 7.272074838680919306e+00 2.094417058099445512e+02 3.099006104381611393e-01 3.885111397914391862e+00 2.880081826109687881e+01
8.716212107848937407e-01 7.563408952060855839e+00 2.156927965283512947e+02 3.822033870427962721e-01 3.885111397914391862e+00 2.851793389666969603e+01
8.981276980921439890e-01 7.886069305334464374e+00 2.221339864030588558e+02 4.713750930030378705e-01 3.885111397914391862e+00 2.816789680668900786e+01
9.254402624666753230e-01 8.244376539558846417e+00 2.287710564554685675e+02 5.813514108883158782e-01 3.885111397914391862e+00 2.774873944169828377e+01
9.535834171618230437e-01 8.643396583179887571e+00 2.356099635110681163e+02 7.169862556561874545e-01 3.885111397914391862e+00 2.725895557882497400e+01
9.825824208926320358e-01 9.089094935826249610e+00 2.426568455457314144e+02 8.842660070513445048e-01 3.885111397914391862e+00 2.669758070072051126e+01
1.012463300505766384e+00 9.588528043147228175e+00 2.499180271946038658e+02 1.090573724472462924e+00 3.885111397914391862e+00 2.606427452368107822e+01
1.043252874338815195e+00 1.015008187739590717e+01 2.574000254285135156e+02 1.345015005694639054e+00 3.885111397914391862e+00 2.535940384892262145e+01
1.074978776289975402e+00 1.078377090835283347e+01 2.651095554030069934e+02 1.658819871548641300e+00 3.885111397914391862e+00 2.458412346256909942e+01
1.107669480619709379e+00 1.150161473779870747e+01 2.730535364852586895e+02 2.045838414139888872e+00 3.885111397914391862e+00 2.374045233734879545e+01
1.141354327506622468e+00 1.231811514062289881e+01 2.812390984642580634e+02 2.523152084537641837e+00 3.885111397914391862e+00 2.283134191015821557e+01
1.176063549380521600e+00 1.325086360427565779e+01 2.896735879498560280e+02 3.111827599729160898e+00 3.885111397914391862e+00 2.186073274925168164e+01
1.211828298056270237e+00 1.432131936848219844e+01 2.983645749664072468e+02 3.837846743277284922e+00 3.885111397914391862e+00 2.083359551516156927e+01
1.248680672692805249e+00 1.555581137481395615e+01 3.073198597469315132e+02 4.733253097365069273e+00 3.885111397914391862e+00 1.975595180104239290e+01
1.286653748602391900e+00 1.698683571847645979e+01 3.165474797338857229e+02 5.837566318394638465e+00 3.885111397914391862e+00 1.863487025953746468e+01
1.325781606935994006e+00 1.865474488344595372e+01 3.260557167928358808e+02 7.199526376610946521e+00 3.885111397914391862e+00 1.747843344039374713e+01
1.366099365271394861e+00 2.060995855146768108e+01 3.358531046455015030e+02 8.879244743513515559e+00 3.885111397914391862e+00 1.629567103722218135e+01
1.407643209131506312e+00 2.291587113401152465e+01 3.459484365288396361e+02 1.095085747186684166e+01 3.885111397914391862e+00 1.509645583646986644e+01
1.450450424461181775e+00 2.565269220492191593e+01 3.563507730870493333e+02 1.350579726465440800e+01 3.885111397914391862e+00 1.389135963743708935e+01
1.494559431091658119e+00 2.892253722845165953e+01 3.670694505035744442e+02 1.665682894901648226e+01 3.885111397914391862e+00 1.269146781985921812e+01
1.540009817222679933e+00 3.285619207166793387e+01 3.781140888804071665e+02 2.054302646485749761e+01 3.885111397914391862e+00 1.150815310720249052e+01
1.586842374953228108e+00 3.762210914336692724e+01 3.894946008722073998e+02 2.533591103249901977e+01 3.885111397914391862e+00 1.035281141171422981e+01
1.635099136892773197e+00 4.343835426935305577e+01 4.012212005829940722e+02 3.124702141355871277e+01 3.885111397914391862e+00 9.236565411642828849e+00
1.684823413885888632e+00 5.058839840503618746e+01 4.133044127333872098e+02 3.853725038610085107e+01 3.885111397914391862e+00 8.169944607146167215e+00
1.736059833884100012e+00 5.944179827076854394e+01 4.257550821066342337e+02 4.752835950874399629e+01 3.885111397914391862e+00 7.162553867688187026e+00
1.788854381999832377e+00 7.048084649404238178e+01 4.385843832818903252e+02 5.861718038937063113e+01 3.885111397914391862e+00 6.222745683381698534e+00
1.843254441778434671e+00 8.433401848099454412e+01 4.518038306634969103e+02 7.229312924566353615e+01 3.885111397914391862e+00 5.357314151528485446e+00
1.899308837725311783e+00 1.018161871172406734e+02 4.654252888152571472e+02 8.915980778014298380e+01 3.885111397914391862e+00 4.571230783562175048e+00
1.957067879126311416e+00 1.239736368186047599e+02 4.794609831089770182e+02 1.099616437459564224e+02 3.885111397914391862e+00 3.867443074292583383e+00
2.016583405200734980e+00 1.521283126538727402e+02 4.939235106968409355e+02 1.356167470114891671e+02 3.885111397914391862e+00 3.246755992230267562e+00
2.077908831627460984e+00 1.879102118064340914e+02 5.088258518174579876e+02 1.672574312591104331e+02 3.885111397914391862e+00 2.707813731494264964e+00
2.141099198485971744e+00 2.332604107305652121e+02 5.241813814457374292e+02 2.062801897838347998e+02 3.885111397914391862e+00 2.247193940043300753e+00
2.206211219655266120e+00 2.903841264751119979e+02 5.400038812970356048e+02 2.544073311238126394e+02 3.885111397914391862e+00 1.859619146032480463e+00
2.228169203286535005e+00 3.122599022148446579e+02 5.453397653089482446e+02 2.726698826544741223e+02 3.885111397914391862e+00 1.746429052980799534e+00
2.273303333715046115e+00 3.616424675218400466e+02 6.275259897459422973e+02 3.137629948729711487e+02 3.885111397914391862e+00 1.735211005626835501e+00
2.342435756394831259e+00 4.494048503899909406e+02 7.739338054196658732e+02 3.869669027098329366e+02 3.885111397914391862e+00 1.722130512717098050e+00
2.413670534618065577e+00 5.559442455392785405e+02 9.544999648761385060e+02 4.772499824380692530e+02 3.885111397914391862e+00 1.716898722371434705e+00
2.487071602189752539e+00 6.835189240890657629e+02 1.177193936443338089e+03 5.885969682216690444e+02 3.885111397914391862e+00 1.722255075837438199e+00
2.562704837177574024e+00 8.347897046612484928e+02 1.451844541637863358e+03 7.259222708189316791e+02 3.885111397914391862e+00 1.739173990205127307e+00
2.640638121038009878e+00 1.013626722011200854e+03 1.790573760048521763e+03 8.952868800242608813e+02 3.885111397914391862e+00 1.766502126636648962e+00
2.720941399540498296e+00 1.226204054239277866e+03 2.208331745048516950e+03 1.104165872524258475e+03 3.885111397914391862e+00 1.800949635922170611e+00
2.803686745544347048e+00 1.482178326146093696e+03 2.723556663790738639e+03 1.361778331895369320e+03 3.885111397914391862e+00 1.837536425777073656e+00
2.888948423684734923e+00 1.795761411451761433e+03 3.358988484185385005e+03 1.679494242092692502e+03 3.885111397914391862e+00 1.870509335351989710e+00
2.976802957025822316e+00 2.186545989645566351e+03 4.142672626163121095e+03 2.071336313081560547e+03 3.885111397914391862e+00 1.894619480121082722e+00
3.067329195740844394e+00 2.679878228119669984e+03 5.109197774377978021e+03 2.554598887188989011e+03 3.885111397914391862e+00 1.906503706313116275e+00
3.160608387880794456e+00 3.306351653305517175e+03 6.301222484453408470e+03 3.150611242226704235e+03 3.885111397914391862e+00 1.905793196000121759e+00
3.256724252295234656e+00 4.099825640580120307e+03 7.771357961067661563e+03 3.885678980533830781e+03 3.885111397914391862e+00 1.895533772008905160e+00
3.355763053770640436e+00 5.093791075396460656e+03 9.584490106174776884e+03 4.792245053087388442e+03 3.885111397914391862e+00 1.881602516536035052e+00
3.457813680453774907e+00 6.317583248998408635e+03 1.182064332328628007e+04 5.910321661643140033e+03 3.885111397914391862e+00 1.871070448523227236e+00
3.562967723629533179e+00 7.796597217465993708e+03 1.457851247468371366e+04 7.289256237341856831e+03 3.885111397914391862e+00 1.869855793245907893e+00
3.671319559924893561e+00 9.561607563761897836e+03 1.797981887803237987e+04 8.989909439016189936e+03 3.885111397914391862e+00 1.880417990189762634e+00
3.782966436012704659e+00 1.166801341048630820e+04 2.217468259866911831e+04 1.108734129933455915e+04 3.885111397914391862e+00 1.900467699046371362e+00
3.898008555891390614e+00 1.421787843632287695e+04 2.734824814906735992e+04 1.367412407453367996e+04 3.885111397914391862e+00 1.923511181471343923e+00
4.016549170818884740e+00 1.737337846922954486e+04 3.372885602736252622e+04 1.686442801368126311e+04 3.885111397914391862e+00 1.941410306987820800e+00
4.138694671981466122e+00 2.135258444035996945e+04 4.159812075397391891e+04 2.079906037698695945e+04 3.885111397914391862e+00 1.948153904749182708e+00
4.264554685980752602e+00 2.640251953704920379e+04 5.130336021056897152e+04 2.565168010528448576e+04 3.885111397914391862e+00 1.943123652974777071e+00
4.394242173224469639e+00 3.275160799678677358e+04 6.327292486269167421e+04 3.163646243134583710e+04 3.885111397914391862e+00 1.931902850965342422e+00
4.527873529309381695e+00 4.056747601176614262e+04 7.803510343665769324e+04 3.901755171832884662e+04 3.885111397914391862e+00 1.923587837064955286e+00
4.665568689487273879e+00 4.998220206337774289e+04 9.624143947169539751e+04 4.812071973584769876e+04 3.885111397914391862e+00 1.925514193025362308e+00
4.807451236307849207e+00 6.123527314835126890e+04 1.186954878467275412e+05 5.934774392336377059e+04 3.885111397914391862e+00 1.938351570003952196e+00
4.953648510535113125e+00 7.487425298054228188e+04 1.463882804799092701e+05 7.319414023995463504e+04 3.885111397914391862e+00 1.955121749501146589e+00
5.104291725436731930e+00 9.184512211301246134e+04 1.805420665150868590e+05 9.027103325754342950e+04 3.885111397914391862e+00 1.965722973212836067e+00
5.259516084549053616e+00 1.133415372726351052e+05 2.226642575121410191e+05 1.113321287560705096e+05 3.885111397914391862e+00 1.964542416400598013e+00
5.419460903023392895e+00 1.404377532974184724e+05 2.746139585662141326e+05 1.373069792831070663e+05 3.885111397914391862e+00 1.955414068641769587e+00
5.584269732662556329e+00 1.737757313158179459e+05 3.386840217734313919e+05 1.693420108867156960e+05 3.885111397914391862e+00 1.948971926108088670e+00
5.754090490759747212e+00 2.138404866249821789e+05 4.177022435549952206e+05 2.088511217774976103e+05 3.885111397914391862e+00 1.953335638856503742e+00
5.929075592855578947e+00 2.620284653394549387e+05 5.151561722849547514e+05 2.575780861424773757e+05 3.885111397914391862e+00 1.966031330289156553e+00
6.109382089532308768e+00 3.215559223106595455e+05 6.353470347313249949e+05 3.176735173656624975e+05 3.885111397914391862e+00 1.975852381028478044e+00
6.295171807368001637e+00 3.968453394296661718e+05 7.835795750081839506e+05 3.917897875040919753e+05 3.885111397914391862e+00 1.974521298736480635e+00
6.486611494177252801e+00 4.914540029061837122e+05 9.663961847711355658e+05 4.831980923855677829e+05 3.885111397914391862e+00 1.966402102854813982e+00
6.683872968668721271e+00 6.068710472127642715e+05 1.191865658226792235e+06 5.959328291133961175e+05 3.885111397914391862e+00 1.963952084550399491e+00
6.887133274653877812e+00 7.453196919683599845e+05 1.469939316447954392e+06 7.349696582239771960e+05 3.885111397914391862e+00 1.972226592545679891e+00
7.096574839945255953e+00 9.148306589982361766e+05 1.812890218897751067e+06 9.064451094488755334e+05 3.885111397914391862e+00 1.981667537118742661e+00
7.312385640086943361e+00 1.128663754755067173e+06 2.235854847203468438e+06 1.117927423601734219e+06 3.885111397914391862e+00 1.980975146746582816e+00
7.534759367064220115e+00 1.396941802180037368e+06 2.757501168936048634e+06 1.378750584468024317e+06 3.885111397914391862e+00 1.973955654153058958e+00
7.763895603143681434e+00 1.722654616002999712e+06 3.400852567059204914e+06 1.700426283529602457e+06 3.885111397914391862e+00 1.974192931923901551e+00
8.000000000000000000e+00 2.115175352330559865e+06 4.194304000000000000e+06 2.097152000000000000e+06 3.885111397914391862e+00 1.982958053751239902e+00


==> reproducibility/data/lowpass_bound_d1.dat <==
RDelta bound
2.500000000000000000e-01 2.000000000000000000e+00
2.536363337343808810e-01 1.971326397280375398e+00
2.573255591608730186e-01 1.943063882307211721e+00
2.610684456068534387e-01 1.915206561397147400e+00
2.648657735898237719e-01 1.887748625363387278e+00
2.687183349801741117e-01 1.860684348304293190e+00
2.726269331663144224e-01 1.834008086409342431e+00
2.765923832222083045e-01 1.807714276782202090e+00
2.806155120773432543e-01 1.781797436280678548e+00
2.846971586891728911e-01 1.756252160373299676e+00
2.888381742180682332e-01 1.731073122012286136e+00
2.930394222048128827e-01 1.706255070522685546e+00
2.973017787506802567e-01 1.681792830507429226e+00
3.016261327001304449e-01 1.657681300768087507e+00
3.060133858261638307e-01 1.633915453241099769e+00
3.104644530183710005e-01 1.610490331949254283e+00
3.149802624737182422e-01 1.587401051968199805e+00
3.195617558901076571e-01 1.564642798407773983e+00
3.242098886627524101e-01 1.542210825407940744e+00
3.289256300834093594e-01 1.520100455149115071e+00
3.337099635425085919e-01 1.498307076876681521e+00
3.385638867342232183e-01 1.476826145939499124e+00
3.434884118645222806e-01 1.455653182842187254e+00
3.484845658622497955e-01 1.434783772311000405e+00
3.535533905932737864e-01 1.414213562373094923e+00
3.586959430777500457e-01 1.393938263448999404e+00
3.639132957105468136e-01 1.373953647458089122e+00
3.692065364848748366e-01 1.354255546936892651e+00
3.745767692191703802e-01 1.334839854170034368e+00
3.800251137872786567e-01 1.315702520333637660e+00
3.855527063519851860e-01 1.296839554651009641e+00
3.911606996019434956e-01 1.278247023560430629e+00
3.968502629920498403e-01 1.259921049894873191e+00
4.026225829873135709e-01 1.241857812073484002e+00
4.084788633102749422e-01 1.224053543304655323e+00
4.144203251920218212e-01 1.206504530800522001e+00
4.204482076268572510e-01 1.189207115002721027e+00
4.265637676306713866e-01 1.172157688819251531e+00
4.327682805030714785e-01 1.155352696872273155e+00
4.390630400933248634e-01 1.138788634756691565e+00
4.454493590701696371e-01 1.122462048309373017e+00
4.519285691955504669e-01 1.106369532888833440e+00
4.585020216023356077e-01 1.090507732665257690e+00
4.651710870760732974e-01 1.074873339920696447e+00
4.719371563408467085e-01 1.059463094359295310e+00
4.788016403492867945e-01 1.044273782427413977e+00
4.857659705768028746e-01 1.029302236643492074e+00
4.928315993200937384e-01 1.014545334937523746e+00
5.000000000000000000e-01 1.000000000000000000e+00
5.072726674687617621e-01 9.856631986401876988e-01
5.146511183217460372e-01 9.715319411536058603e-01
5.221368912137068774e-01 9.576032806985737000e-01
5.297315471796475439e-01 9.438743126816936391e-01
5.374366699603482234e-01 9.303421741521465949e-01
5.452538663326288448e-01 9.170040432046712153e-01
5.531847664444166091e-01 9.038571383911010448e-01
5.612310241546865086e-01 8.908987181403392741e-01
5.693943173783457823e-01 8.781260801866498378e-01
5.776763484361364664e-01 8.655365610061430681e-01
5.860788444096257654e-01 8.531275352613427732e-01
5.946035575013605134e-01 8.408964152537146131e-01
6.032522654002608897e-01 8.288406503840437534e-01
6.120267716523276613e-01 8.169577266205498844e-01
6.209289060367420010e-01 8.052451659746271417e-01
6.299605249474365953e-01 7.937005259840996807e-01
6.391235117802153143e-01 7.823213992038869913e-01
6.484197773255048203e-01 7.711054127039703721e-01
6.578512601668187187e-01 7.600502275745575353e-01
6.674199270850171839e-01 7.491535384383407603e-01
6.771277734684463256e-01 7.384130729697496731e-01
6.869768237290445612e-01 7.278265914210936272e-01
6.969691317244995910e-01 7.173918861555002024e-01
7.071067811865474617e-01 7.071067811865475727e-01
7.173918861555000914e-01 6.969691317244997020e-01
7.278265914210936272e-01 6.869768237290445612e-01
7.384130729697495621e-01 6.771277734684464367e-01
7.491535384383407603e-01 6.674199270850171839e-01
7.600502275745573133e-01 6.578512601668188298e-01
7.711054127039703721e-01 6.484197773255048203e-01
7.823213992038869913e-01 6.391235117802153143e-01
7.937005259840997917e-01 6.299605249474364843e-01
8.052451659746271417e-01 6.209289060367420010e-01
8.169577266205497734e-01 6.120267716523277723e-01
8.288406503840437534e-01 6.032522654002608897e-01
8.408964152537145020e-01 5.946035575013605134e-01
8.531275352613426621e-01 5.860788444096257654e-01
8.655365610061430681e-01 5.776763484361364664e-01
8.781260801866497268e-01 5.693943173783457823e-01
8.908987181403391631e-01 5.612310241546866196e-01
9.038571383911010448e-01 5.531847664444166091e-01
9.170040432046712153e-01 5.452538663326288448e-01
9.303421741521464838e-01 5.374366699603482234e-01
9.438743126816933060e-01 5.297315471796477659e-01
9.576032806985735890e-01 5.221368912137069884e-01
9.715319411536057492e-01 5.146511183217460372e-01
9.856631986401873657e-01 5.072726674687618731e-01
1.000000000000000000e+00 5.000000000000000000e-01
1.014545334937523524e+00 4.928315993200938494e-01
1.029302236643491852e+00 4.857659705768030411e-01
1.044273782427413755e+00 4.788016403492868500e-01
1.059463094359295088e+00 4.719371563408468195e-01
1.074873339920696225e+00 4.651710870760733529e-01
1.090507732665257690e+00 4.585020216023356077e-01
1.106369532888833218e+00 4.519285691955505224e-01
1.122462048309372795e+00 4.454493590701697481e-01
1.138788634756691787e+00 4.390630400933248079e-01
1.155352696872272933e+00 4.327682805030715341e-01
1.172157688819251309e+00 4.265637676306714421e-01
1.189207115002721027e+00 4.204482076268573065e-01
1.206504530800521779e+00 4.144203251920218767e-01
1.224053543304655101e+00 4.084788633102749977e-01
1.241857812073484002e+00 4.026225829873135709e-01
1.259921049894873191e+00 3.968502629920498403e-01
1.278247023560430407e+00 3.911606996019435512e-01
1.296839554651009641e+00 3.855527063519851860e-01
1.315702520333637437e+00 3.800251137872787677e-01
1.334839854170034146e+00 3.745767692191704357e-01
1.354255546936892429e+00 3.692065364848748921e-01
1.373953647458089122e+00 3.639132957105468136e-01
1.393938263448999182e+00 3.586959430777501012e-01
1.414213562373094701e+00 3.535533905932738419e-01
1.434783772311000183e+00 3.484845658622498510e-01
1.455653182842187254e+00 3.434884118645222806e-01
1.476826145939499124e+00 3.385638867342232183e-01
1.498307076876681521e+00 3.337099635425085919e-01
1.520100455149114627e+00 3.289256300834094149e-01
1.542210825407940522e+00 3.242098886627524656e-01
1.564642798407774205e+00 3.195617558901076016e-01
1.587401051968199361e+00 3.149802624737182977e-01
1.610490331949254061e+00 3.104644530183710560e-01
1.633915453241099769e+00 3.060133858261638307e-01
1.657681300768087285e+00 3.016261327001305004e-01
1.681792830507428782e+00 2.973017787506803122e-01
1.706255070522685546e+00 2.930394222048128827e-01
1.731073122012285914e+00 2.888381742180682887e-01
1.756252160373299231e+00 2.846971586891729467e-01
1.781797436280678548e+00 2.806155120773432543e-01
1.807714276782201868e+00 2.765923832222083600e-01
1.834008086409342209e+00 2.726269331663144779e-01
1.860684348304293190e+00 2.687183349801741117e-01
1.887748625363386834e+00 2.648657735898238275e-01
1.915206561397146956e+00 2.610684456068534942e-01
1.943063882307211276e+00 2.573255591608730741e-01
1.971326397280375176e+00 2.536363337343808810e-01
1.999999999999999778e+00 2.500000000000000555e-01
2.029090669875047048e+00 2.464157996600469247e-01
2.058604473286984149e+00 2.428829852884014651e-01
2.088547564854827510e+00 2.394008201746434250e-01
2.118926188718590176e+00 2.359685781704234098e-01
2.149746679841392893e+00 2.325855435380366487e-01
2.181015465330514935e+00 2.292510108011678593e-01
2.212739065777665992e+00 2.259642845977753167e-01
2.244924096618746034e+00 2.227246795350848185e-01
2.277577269513383129e+00 2.195315200466624594e-01
2.310705393744545422e+00 2.163841402515358225e-01
2.344315377638503062e+00 2.132818838153356933e-01
2.378414230005442054e+00 2.102241038134286533e-01
2.413009061601043115e+00 2.072101625960109661e-01
2.448107086609310645e+00 2.042394316551374711e-01
2.483715624146968004e+00 2.013112914936567854e-01
2.519842099789746381e+00 1.984251314960249202e-01
2.556494047120860369e+00 1.955803498009718311e-01
2.593679109302019281e+00 1.927763531759925930e-01
2.631405040667275319e+00 1.900125568936393561e-01
2.669679708340068292e+00 1.872883846095852178e-01
2.708511093873785303e+00 1.846032682424374183e-01
2.747907294916178689e+00 1.819566478552733790e-01
2.787876526897997920e+00 1.793479715388750784e-01
2.828427124746189847e+00 1.767766952966368932e-01
2.869567544622000810e+00 1.742422829311248977e-01
2.911306365684374065e+00 1.717442059322611680e-01
2.953652291878998248e+00 1.692819433671116092e-01
2.996614153753363485e+00 1.668549817712542682e-01
3.040200910298228809e+00 1.644628150417047352e-01
3.084421650815881488e+00 1.621049443313762051e-01
3.129285596815548409e+00 1.597808779450538008e-01
3.174802103936398279e+00 1.574901312368591766e-01
3.220980663898508567e+00 1.552322265091855003e-01
3.267830906482199982e+00 1.530066929130818876e-01
3.315362601536174125e+00 1.508130663500652502e-01
3.363585661014858008e+00 1.486508893753401284e-01
3.412510141045369760e+00 1.465197111024064969e-01
3.462146244024571384e+00 1.444190871090341444e-01
3.512504320746598907e+00 1.423485793445864456e-01
3.563594872561355764e+00 1.403077560386716827e-01
3.615428553564403291e+00 1.382961916111041800e-01
3.668016172818684861e+00 1.363134665831572112e-01
3.721368696608585047e+00 1.343591674900871114e-01
3.775497250726773224e+00 1.324328867949119415e-01
3.830413122794294800e+00 1.305342228034267194e-01
3.886127764614422109e+00 1.286627795804365371e-01
3.942652794560749463e+00 1.268181668671904683e-01
4.000000000000000000e+00 1.250000000000000000e-01
4.058181339750093208e+00 1.232078998300234901e-01
4.117208946573967410e+00 1.214414926442007603e-01
4.177095129709655019e+00 1.197004100873217125e-01
4.237852377437179463e+00 1.179842890852117326e-01
4.299493359682784899e+00 1.162927717690183382e-01
4.362030930661030759e+00 1.146255054005839019e-01
4.425478131555331984e+00 1.129821422988876584e-01
4.489848193237491181e+00 1.113623397675424370e-01
4.555154539026767146e+00 1.097657600233312020e-01
4.621410787489090843e+00 1.081920701257679113e-01
4.688630755277005235e+00 1.066409419076678605e-01
4.756828460010884108e+00 1.051120519067143266e-01
4.826018123202086230e+00 1.036050812980054830e-01
4.896214173218620402e+00 1.021197158275687494e-01
4.967431248293936896e+00 1.006556457468283788e-01
5.039684199579490986e+00 9.921256574801250172e-02
5.112988094241721626e+00 9.779017490048588779e-02
5.187358218604038562e+00 9.638817658799629651e-02
5.262810081334548862e+00 9.500627844681970580e-02
5.339359416680136583e+00 9.364419230479260892e-02
5.417022187747571493e+00 9.230163412121869526e-02
5.495814589832354713e+00 9.097832392763673115e-02
5.575753053795996728e+00 8.967398576943752531e-02
5.656854249492380582e+00 8.838834764831843271e-02
5.739135089243998955e+00 8.712114146556247662e-02
5.822612731368749017e+00 8.587210296613057015e-02
5.907304583757997385e+00 8.464097168355579071e-02
5.993228307506724306e+00 8.342749088562717574e-02
6.080401820596458506e+00 8.223140752085235372e-02
6.168843301631763865e+00 8.105247216568810253e-02
6.258571193631095042e+00 7.989043897252692816e-02
6.349604207872797446e+00 7.874506561842957442e-02
6.441961327797018022e+00 7.761611325459275013e-02
6.535661812964398187e+00 7.650334645654097154e-02
6.630725203072349139e+00 7.540653317503262509e-02
6.727171322029716904e+00 7.432544468767006418e-02
6.825020282090740409e+00 7.325985555120323456e-02
6.924292488049143657e+00 7.220954355451707218e-02
7.025008641493195150e+00 7.117428967229325054e-02
7.127189745122712417e+00 7.015387801933582745e-02
7.230857107128807471e+00 6.914809580555209001e-02
7.336032345637367058e+00 6.815673329157863336e-02
7.442737393217170982e+00 6.717958374504354180e-02
7.550994501453547336e+00 6.621644339745595687e-02
7.660826245588586048e+00 6.526711140171338743e-02
7.772255529228845106e+00 6.433138979021826853e-02
7.885305589121500702e+00 6.340908343359522026e-02
8.000000000000000000e+00 6.250000000000000000e-02


==> reproducibility/data/lowpass_bound_d2.dat <==
RDelta bound
2.500000000000000000e-01 1.399444731789907692e+01
2.536363337343808810e-01 1.362597211054258750e+01
2.573255591608730186e-01 1.326802806890020747e+01
2.610684456068534387e-01 1.292031652791991547e+01
2.648657735898237719e-01 1.258254735299486171e+01
2.687183349801741117e-01 1.225443869755691750e+01
2.726269331663144224e-01 1.193571676755484923e+01
2.765923832222083045e-01 1.162611559261836547e+01
2.806155120773432543e-01 1.132537680371494382e+01
2.846971586891728911e-01 1.103324941711097118e+01
2.888381742180682332e-01 1.074948962445431100e+01
2.930394222048128827e-01 1.047386058879995474e+01
2.973017787506802567e-01 1.020613224640536565e+01
3.016261327001304449e-01 9.946081114126274159e+00
3.060133858261638307e-01 9.693490102248707885e+00
3.104644530183710005e-01 9.448148332596456811e+00
3.149802624737182422e-01 9.209850961757911847e+00
3.195617558901076571e-01 8.978399009279671716e+00
3.242098886627524101e-01 8.753599190678398756e+00
3.289256300834093594e-01 8.535263755125521712e+00
3.337099635425085919e-01 8.323210327663426611e+00
3.385638867342232183e-01 8.117261755814453750e+00
3.434884118645222806e-01 7.917245960447564457e+00
3.484845658622497955e-01 7.722995790770290192e+00
3.535533905932737864e-01 7.534348883316415169e+00
3.586959430777500457e-01 7.351147524802604138e+00
3.639132957105468136e-01 7.173238518729580626e+00
3.692065364848748366e-01 7.000473055605746175e+00
3.745767692191703802e-01 6.832706586673577220e+00
3.800251137872786567e-01 6.669798701020829945e+00
3.855527063519851860e-01 6.511613005960668055e+00
3.911606996019434956e-01 6.358017010566499039e+00
3.968502629920498403e-01 6.208882012248744253e+00
4.026225829873135709e-01 6.064082986262348207e+00
4.084788633102749422e-01 5.923498478034759707e+00
4.144203251920218212e-01 5.787010498205527931e+00
4.204482076268572510e-01 5.654504420269182319e+00
4.265637676306713866e-01 5.525868880714122966e+00
4.327682805030714785e-01 5.400995681550553762e+00
4.390630400933248634e-01 5.279779695121108674e+00
4.454493590701696371e-01 5.162118771087973457e+00
4.519285691955504669e-01 5.047913645490450740e+00
4.585020216023356077e-01 4.937067851766955506e+00
4.651710870760732974e-01 4.829487633635239696e+00
4.719371563408467085e-01 4.725081859724491906e+00
4.788016403492867945e-01 4.623761939852574443e+00
4.857659705768028746e-01 4.525441742841322501e+00
4.928315993200937384e-01 4.430037515762505151e+00
5.000000000000000000e-01 4.337467804506565550e+00
5.072726674687617621e-01 4.247653375566043721e+00
5.146511183217460372e-01 4.160517138925338365e+00
5.221368912137068774e-01 4.075984071948540510e+00
5.297315471796475439e-01 3.993981144157217500e+00
5.374366699603482234e-01 3.914437242790821614e+00
5.452538663326288448e-01 3.837283099043389267e+00
5.531847664444166091e-01 3.762451214871933569e+00
5.612310241546865086e-01 3.689875790274546485e+00
5.693943173783457823e-01 3.619492650939431400e+00
5.776763484361364664e-01 3.551239176170825296e+00
5.860788444096257654e-01 3.485054227003645533e+00
5.946035575013605134e-01 3.420878074426171089e+00
6.032522654002608897e-01 3.358652327639704005e+00
6.120267716523276613e-01 3.298319862295729266e+00
6.209289060367420010e-01 3.239824748665558030e+00
6.299605249474365953e-01 3.183112179714747469e+00
6.391235117802153143e-01 3.128128399075474242e+00
6.484197773255048203e-01 3.074820628934727740e+00
6.578512601668187187e-01 3.023136997885520039e+00
6.674199270850171839e-01 2.973026468822304480e+00
6.771277734684463256e-01 2.924438767001618089e+00
6.869768237290445612e-01 2.877324308434512368e+00
6.969691317244995910e-01 2.831634128829742636e+00
7.071067811865474617e-01 2.787319813365799703e+00
7.173918861555000914e-01 2.744333427636678646e+00
7.278265914210936272e-01 2.702627450190646652e+00
7.384130729697495621e-01 2.662154707163495448e+00
7.491535384383407603e-01 2.622868309597737646e+00
7.600502275745573133e-01 2.584721594136526690e+00
7.711054127039703721e-01 2.547668067885015208e+00
7.823213992038869913e-01 2.511661358341196859e+00
7.937005259840997917e-01 2.476655169411424051e+00
8.052451659746271417e-01 2.442603244640103366e+00
8.169577266205497734e-01 2.409459338895918457e+00
8.288406503840437534e-01 2.377177199863862445e+00
8.408964152537145020e-01 2.345710560789029842e+00
8.531275352613426621e-01 2.315013145998468858e+00
8.655365610061430681e-01 2.285038690784700233e+00
8.781260801866497268e-01 2.255740977261103897e+00
8.908987181403391631e-01 2.227073887786604534e+00
9.038571383911010448e-01 2.198991477495549240e+00
9.170040432046712153e-01 2.171448067348862754e+00
9.303421741521464838e-01 2.144398358934452631e+00
9.438743126816933060e-01 2.117797571979367355e+00
9.576032806985735890e-01 2.091601605185170687e+00
9.715319411536057492e-01 2.065767220555265293e+00
9.856631986401873657e-01 2.040252250844974302e+00
1.000000000000000000e+00 2.015015829132931646e+00
1.014545334937523524e+00 1.990018638790461036e+00
1.029302236643491852e+00 1.965223181325648882e+00
1.044273782427413755e+00 1.940594058717941994e+00
1.059463094359295088e+00 1.916098265961916125e+00
1.074873339920696225e+00 1.891705488637127175e+00
1.090507732665257690e+00 1.867388399452822867e+00
1.106369532888833218e+00 1.843122946926081918e+00
1.122462048309372795e+00 1.818888628687483688e+00
1.138788634756691787e+00 1.794668741419507718e+00
1.155352696872272933e+00 1.770450599167614936e+00
1.172157688819251309e+00 1.746225711765421851e+00
1.189207115002721027e+00 1.721989915418006722e+00
1.206504530800521779e+00 1.697743448112672304e+00
1.224053543304655101e+00 1.673490963480224636e+00
1.241857812073484002e+00 1.649241477999088490e+00
1.259921049894873191e+00 1.625008247986915455e+00
1.278247023560430407e+00 1.600808574607263557e+00
1.296839554651009641e+00 1.576663537062746867e+00
1.315702520333637437e+00 1.552597656166627260e+00
1.334839854170034146e+00 1.528638492489232226e+00
1.354255546936892429e+00 1.504816185168547094e+00
1.373953647458089122e+00 1.481162939164856418e+00
1.393938263448999182e+00 1.457712470148023076e+00
1.414213562373094701e+00 1.434499417271545285e+00
1.434783772311000183e+00 1.411558734771458212e+00
1.455653182842187254e+00 1.388925073618313411e+00
1.476826145939499124e+00 1.366632164362301616e+00
1.498307076876681521e+00 1.344712211886833320e+00
1.520100455149114627e+00 1.323195312089501474e+00
1.542210825407940522e+00 1.302108899624500271e+00
1.564642798407774205e+00 1.281477234862068215e+00
1.587401051968199361e+00 1.261320937247593310e+00
1.610490331949254061e+00 1.241656571371105633e+00
1.633915453241099769e+00 1.222496291371214516e+00
1.657681300768087285e+00 1.203847548860710992e+00
1.681792830507428782e+00 1.185712869412592463e+00
1.706255070522685546e+00 1.168089702789832929e+00
1.731073122012285914e+00 1.150970352506001104e+00
1.756252160373299231e+00 1.134341990888353635e+00
1.781797436280678548e+00 1.118186766455167458e+00
1.807714276782201868e+00 1.102482010941276735e+00
1.834008086409342209e+00 1.087200553492523980e+00
1.860684348304293190e+00 1.072311149146812470e+00
1.887748625363386834e+00 1.057779027453507270e+00
1.915206561397146956e+00 1.043566564685054043e+00
1.943063882307211276e+00 1.029634079337280239e+00
1.971326397280375176e+00 1.015940745353840713e+00
1.999999999999999778e+00 1.002445610737326742e+00
2.029090669875047048e+00 9.891087011016209685e-01
2.058604473286984149e+00 9.758921786812784216e-01
2.088547564854827510e+00 9.627615179953969982e-01
2.118926188718590176e+00 9.496866506503142125e-01
2.149746679841392893e+00 9.366430247172256029e-01
2.181015465330514935e+00 9.236125198644458134e-01
2.212739065777665992e+00 9.105841590029500887e-01
2.244924096618746034e+00 8.975545614016091633e-01
2.277577269513383129e+00 8.845280913975281933e-01
2.310705393744545422e+00 8.715166707593965389e-01
2.344315377638503062e+00 8.585392406407316157e-01
2.378414230005442054e+00 8.456208795139696921e-01
2.413009061601043115e+00 8.327916047442261993e-01
2.448107086609310645e+00 8.200849056423820116e-01
2.483715624146968004e+00 8.075360731815565130e-01
2.519842099789746381e+00 7.951804047405170994e-01
2.556494047120860369e+00 7.830513705321541229e-01
2.593679109302019281e+00 7.711788317334996590e-01
2.631405040667275319e+00 7.595873992891419846e-01
2.669679708340068292e+00 7.482950178153673360e-01
2.708511093873785303e+00 7.373118519601421506e-01
2.747907294916178689e+00 7.266395436887554959e-01
2.787876526897997920e+00 7.162708984456598316e-01
2.828427124746189847e+00 7.061900454719491904e-01
2.869567544622000810e+00 6.963731015399913238e-01
2.911306365684374065e+00 6.867893463738102833e-01
2.953652291878998248e+00 6.774028904795820205e-01
2.996614153753363485e+00 6.681747811789244818e-01
3.040200910298228809e+00 6.590654510089997142e-01
3.084421650815881488e+00 6.500373672323370711e-01
3.129285596815548409e+00 6.410576974257395921e-01
3.174802103936398279e+00 6.321007716444984048e-01
3.220980663898508567e+00 6.231501052030468113e-01
3.267830906482199982e+00 6.141997555470359860e-01
3.315362601536174125e+00 6.052548267457497078e-01
3.363585661014858008e+00 5.963310054119579373e-01
3.412510141045369760e+00 5.874531059310472703e-01
3.462146244024571384e+00 5.786527090201988299e-01
3.512504320746598907e+00 5.699650811592886779e-01
3.563594872561355764e+00 5.614256490234806884e-01
3.615428553564403291e+00 5.530663618985199870e-01
3.668016172818684861e+00 5.449123006986456019e-01
3.721368696608585047e+00 5.369788843396440248e-01
3.775497250726773224e+00 5.292699857871259184e-01
3.830413122794294800e+00 5.217772045043332918e-01
3.886127764614422109e+00 5.144804509376984525e-01
3.942652794560749463e+00 5.073498817835955244e-01
4.000000000000000000e+00 5.003490821386264997e-01
4.058181339750093208e+00 4.934392273099867943e-01
4.117208946573967410e+00 4.865837882333387543e-01
4.177095129709655019e+00 4.797531981574016946e-01
4.237852377437179463e+00 4.729288127230553695e-01
4.299493359682784899e+00 4.661055095563815254e-01
4.362030930661030759e+00 4.592924116407191559e-01
4.425478131555331984e+00 4.525114774858411959e-01
4.489848193237491181e+00 4.457940428085349627e-01
4.555154539026767146e+00 4.391757583633045803e-01
4.621410787489090843e+00 4.326906734274140742e-01
4.688630755277005235e+00 4.263654039260598716e-01
4.756828460010884108e+00 4.202143649789796265e-01
4.826018123202086230e+00 4.142369341620202317e-01
4.896214173218620402e+00 4.084171563354828671e-01
4.967431248293936896e+00 4.027262236567652476e-01
5.039684199579490986e+00 3.971274935605905720e-01
5.112988094241721626e+00 3.915832927042093292e-01
5.187358218604038562e+00 3.860622843284640671e-01
5.262810081334548862e+00 3.805458783184317295e-01
5.339359416680136583e+00 3.750321741696930333e-01
5.417022187747571493e+00 3.695363302230806890e-01
5.495814589832354713e+00 3.640870144803012298e-01
5.575753053795996728e+00 3.587195432430673181e-01
5.656854249492380582e+00 3.534671957610984738e-01
5.739135089243998955e+00 3.483527548347488123e-01
5.822612731368749017e+00 3.433824055771912409e-01
5.907304583757997385e+00 3.385436893964004490e-01
5.993228307506724306e+00 3.338083201776673725e-01
6.080401820596458506e+00 3.291394639427456248e-01
6.168843301631763865e+00 3.245017902776518581e-01
6.258571193631095042e+00 3.198715656661173523e-01
6.349604207872797446e+00 3.152436891424455490e-01
6.441961327797018022e+00 3.106331879971339083e-01
6.535661812964398187e+00 3.060702887323522581e-01
6.630725203072349139e+00 3.015903053792708399e-01
6.727171322029716904e+00 2.972214863641728932e-01
6.825020282090740409e+00 2.929749039461681526e-01
6.924292488049143657e+00 2.888400608690782079e-01
7.025008641493195150e+00 2.847881639382484620e-01
7.127189745122712417e+00 2.807823936111116248e-01
7.230857107128807471e+00 2.767917410600738704e-01
7.336032345637367058e+00 2.728031322447307949e-01
7.442737393217170982e+00 2.688266493710401162e-01
7.550994501453547336e+00 2.648911122249846262e-01
7.660826245588586048e+00 2.610313481731874052e-01
7.772255529228845106e+00 2.572723789850887566e-01
7.885305589121500702e+00 2.536175736506892098e-01
8.000000000000000000e+00 2.500465268091056070e-01


==> reproducibility/data/lowpass_bound_d3.dat <==
RDelta bound
2.500000000000000000e-01 6.334776102584245905e+01
2.536363337343808810e-01 6.080744843726007076e+01
2.573255591608730186e-01 5.837307081113925022e+01
2.610684456068534387e-01 5.604016732499832187e+01
2.648657735898237719e-01 5.380446594099787916e+01
2.687183349801741117e-01 5.166187540931724698e+01
2.726269331663144224e-01 4.960847761052976779e+01
2.765923832222083045e-01 4.764052022260565167e+01
2.806155120773432543e-01 4.575440969878371078e+01
2.846971586891728911e-01 4.394670454313455821e+01
2.888381742180682332e-01 4.221410887119558453e+01
2.930394222048128827e-01 4.055346624359577135e+01
2.973017787506802567e-01 3.896175376109821542e+01
3.016261327001304449e-01 3.743607640997947783e+01
3.060133858261638307e-01 3.597366164713587722e+01
3.104644530183710005e-01 3.457185421475460174e+01
3.149802624737182422e-01 3.322811117481941068e+01
3.195617558901076571e-01 3.193999715413341534e+01
3.242098886627524101e-01 3.070517979093579086e+01
3.289256300834093594e-01 2.952142537456697724e+01
3.337099635425085919e-01 2.838659467000077541e+01
3.385638867342232183e-01 2.729863891940657439e+01
3.434884118645222806e-01 2.625559601323807257e+01
3.484845658622497955e-01 2.525558682366274965e+01
3.535533905932737864e-01 2.429681169344980063e+01
3.586959430777500457e-01 2.337754707372758745e+01
3.639132957105468136e-01 2.249614230429808615e+01
3.692065364848748366e-01 2.165101653046577823e+01
3.745767692191703802e-01 2.084065575059189968e+01
3.800251137872786567e-01 2.006360998883108238e+01
3.855527063519851860e-01 1.931849058774212935e+01
3.911606996019434956e-01 1.860396761568741297e+01
3.968502629920498403e-01 1.791876738415235337e+01
4.026225829873135709e-01 1.726167007032021417e+01
4.084788633102749422e-01 1.663150744043521811e+01
4.144203251920218212e-01 1.602716066967511921e+01
4.204482076268572510e-01 1.544755825443387742e+01
4.265637676306713866e-01 1.489167401308871241e+01
4.327682805030714785e-01 1.435852517148912710e+01
4.390630400933248634e-01 1.384717052956446182e+01
4.454493590701696371e-01 1.335670870559670398e+01
4.519285691955504669e-01 1.288627645484922368e+01
4.585020216023356077e-01 1.243504705938047827e+01
4.651710870760732974e-01 1.200222878600258802e+01
4.719371563408467085e-01 1.158706340947082580e+01
4.788016403492867945e-01 1.118882479810958586e+01
4.857659705768028746e-01 1.080681755919540699e+01
4.928315993200937384e-01 1.044037574152577719e+01
5.000000000000000000e-01 1.008886159270727312e+01
5.072726674687617621e-01 9.751664368794873639e+00
5.146511183217460372e-01 9.428199194008476169e+00
5.221368912137068774e-01 9.117905968342251199e+00
5.297315471796475439e-01 8.820248320966515010e+00
5.374366699603482234e-01 8.534712607402871853e+00
5.452538663326288448e-01 8.260806948528497173e+00
5.531847664444166091e-01 7.998060309537223134e+00
5.612310241546865086e-01 7.746021617052508468e+00
5.693943173783457823e-01 7.504258912650216828e+00
5.776763484361364664e-01 7.272358541108276064e+00
5.860788444096257654e-01 7.049924371755205144e+00
5.946035575013605134e-01 6.836577051340396061e+00
6.032522654002608897e-01 6.631953286895782895e+00
6.120267716523276613e-01 6.435705157101640594e+00
6.209289060367420010e-01 6.247499450708199120e+00
6.299605249474365953e-01 6.067017030599458849e+00
6.391235117802153143e-01 5.893952222117384565e+00
6.484197773255048203e-01 5.728012224291308740e+00
6.578512601668187187e-01 5.568916542641501266e+00
6.674199270850171839e-01 5.416396442245466680e+00
6.771277734684463256e-01 5.270194419772160188e+00
6.869768237290445612e-01 5.130063693202385977e+00
6.969691317244995910e-01 4.995767707963856274e+00
7.071067811865474617e-01 4.867079658217067895e+00
7.173918861555000914e-01 4.743782022033418144e+00
7.278265914210936272e-01 4.625666109211327814e+00
7.384130729697495621e-01 4.512531620479466987e+00
7.491535384383407603e-01 4.404186216840397350e+00
7.600502275745573133e-01 4.300445097813955009e+00
7.711054127039703721e-01 4.201130587349371837e+00
7.823213992038869913e-01 4.106071726190913651e+00
7.937005259840997917e-01 4.015103869505694867e+00
8.052451659746271417e-01 3.928068288618335568e+00
8.169577266205497734e-01 3.844811775748333993e+00
8.288406503840437534e-01 3.765186250717755367e+00
8.408964152537145020e-01 3.689048368693735647e+00
8.531275352613426621e-01 3.616259128159424296e+00
8.655365610061430681e-01 3.546683478475020745e+00
8.781260801866497268e-01 3.480189926605860240e+00
8.908987181403391631e-01 3.416650142866252349e+00
9.038571383911010448e-01 3.355938565865775214e+00
9.170040432046712153e-01 3.297932007259430254e+00
9.303421741521464838e-01 3.242509257405397083e+00
9.438743126816933060e-01 3.189550693634226164e+00
9.576032806985735890e-01 3.138937893540822532e+00
9.715319411536057492e-01 3.090553256532687865e+00
9.856631986401873657e-01 3.044279637808629424e+00
1.000000000000000000e+00 2.999999999999993783e+00
1.014545334937523524e+00 2.957597088873669122e+00
1.029302236643491852e+00 2.916953140753836049e+00
1.044273782427413755e+00 2.877949630638451772e+00
1.059463094359295088e+00 2.840467071319909831e+00
1.074873339920696225e+00 2.804384875104855457e+00
1.090507732665257690e+00 2.769581290880289703e+00
1.106369532888833218e+00 2.735933430186535009e+00
1.122462048309372795e+00 2.703317396500289238e+00
1.138788634756691787e+00 2.671608531958877819e+00
1.155352696872272933e+00 2.640681795095734863e+00
1.172157688819251309e+00 2.610412281642304766e+00
1.189207115002721027e+00 2.580675897910202021e+00
1.206504530800521779e+00 2.551350192560219110e+00
1.224053543304655101e+00 2.522315347587420931e+00
1.241857812073484002e+00 2.493455323088171305e+00
1.259921049894873191e+00 2.464659142886246102e+00
1.278247023560430407e+00 2.435822299588635165e+00
1.296839554651009641e+00 2.406848248450774719e+00
1.315702520333637437e+00 2.377649950052121319e+00
1.334839854170034146e+00 2.348151412849226904e+00
1.354255546936892429e+00 2.318289178935546424e+00
1.373953647458089122e+00 2.288013690604310479e+00
1.393938263448999182e+00 2.257290472377452062e+00
1.414213562373094701e+00 2.226101063724353235e+00
1.434783772311000183e+00 2.194443642223486535e+00
1.455653182842187254e+00 2.162333285612596079e+00
1.476826145939499124e+00 2.129801833833528502e+00
1.498307076876681521e+00 2.096897328228325641e+00
1.520100455149114627e+00 2.063683023505484826e+00
1.542210825407940522e+00 2.030235987690924837e+00
1.564642798407774205e+00 1.996645324532059895e+00
1.587401051968199361e+00 1.963010070230117199e+00
1.610490331949254061e+00 1.929436830569019934e+00
1.633915453241099769e+00 1.896037234421327211e+00
1.657681300768087285e+00 1.862925284598473619e+00
1.681792830507428782e+00 1.830214686924967582e+00
1.706255070522685546e+00 1.798016233599657232e+00
1.731073122012285914e+00 1.766435308158501583e+00
1.756252160373299231e+00 1.735569567801331647e+00
1.781797436280678548e+00 1.705506845828766327e+00
1.807714276782201868e+00 1.676323303848712643e+00
1.834008086409342209e+00 1.648081851573037326e+00
1.860684348304293190e+00 1.620830842560441631e+00
1.887748625363386834e+00 1.594603048022484204e+00
1.915206561397146956e+00 1.569414908312559698e+00
1.943063882307211276e+00 1.545266063111455868e+00
1.971326397280375176e+00 1.522139166359197660e+00
1.999999999999999778e+00 1.499999999999985789e+00
2.029090669875047048e+00 1.478797910501173485e+00
2.058604473286984149e+00 1.458466602323421402e+00
2.088547564854827510e+00 1.438925331046932321e+00
2.118926188718590176e+00 1.420080543292664421e+00
2.149746679841392893e+00 1.401828008250188384e+00
2.181015465330514935e+00 1.384055473884715060e+00
2.212739065777665992e+00 1.366645857521896490e+00
2.244924096618746034e+00 1.349480944293893758e+00
2.277577269513383129e+00 1.332445518351260239e+00
2.310705393744545422e+00 1.315431793595766008e+00
2.344315377638503062e+00 1.298343948491530675e+00
2.378414230005442054e+00 1.281102511419086598e+00
2.413009061601043115e+00 1.263648299084342508e+00
2.448107086609310645e+00 1.245945591041849543e+00
2.483715624146968004e+00 1.227984236988518330e+00
2.519842099789746381e+00 1.209780444533074872e+00
2.556494047120860369e+00 1.191376082044689921e+00
2.593679109302019281e+00 1.172836445640337066e+00
2.631405040667275319e+00 1.154246567328020223e+00
2.669679708340068292e+00 1.135706265522313574e+00
2.708511093873785303e+00 1.117324242754378361e+00
2.747907294916178689e+00 1.099211605696410743e+00
2.787876526897997920e+00 1.081475213749159892e+00
2.828427124746189847e+00 1.064211256308311704e+00
2.869567544622000810e+00 1.047499424031406390e+00
2.911306365684374065e+00 1.031397988501212559e+00
2.953652291878998248e+00 1.015940050450693910e+00
2.996614153753363485e+00 1.001131168676281158e+00
3.040200910298228809e+00 9.869485432627715937e-01
3.084421650815881488e+00 9.733418935094657609e-01
3.129285596815548409e+00 9.602361313749788740e-01
3.174802103936398279e+00 9.475358687188117912e-01
3.220980663898508567e+00 9.351316939063056832e-01
3.267830906482199982e+00 9.229079991704478569e-01
3.315362601536174125e+00 9.107519365237324305e-01
3.363585661014858008e+00 8.985628486842871521e-01
3.412510141045369760e+00 8.862613056757197016e-01
3.462146244024571384e+00 8.737967365999977920e-01
3.512504320746598907e+00 8.611526398561364370e-01
3.563594872561355764e+00 8.483485243195122427e-01
3.615428553564403291e+00 8.354380796647205010e-01
3.668016172818684861e+00 8.225035485186609208e-01
3.721368696608585047e+00 8.096467890625030916e-01
3.775497250726773224e+00 7.969779725566604744e-01
3.830413122794294800e+00 7.846031731176948965e-01
3.886127764614422109e+00 7.726122377297357513e-01
3.942652794560749463e+00 7.610682833783356527e-01
4.000000000000000000e+00 7.499999999999923395e-01
4.058181339750093208e+00 7.393976926676445460e-01
4.117208946573967410e+00 7.292137012256214579e-01
4.177095129709655019e+00 7.193674809576243723e-01
4.237852377437179463e+00 7.097551770477159572e-01
4.299493359682784899e+00 7.002629476245666451e-01
4.362030930661030759e+00 6.907826065941954363e-01
4.425478131555331984e+00 6.812274806410697492e-01
4.489848193237491181e+00 6.715459086537372002e-01
4.555154539026767146e+00 6.617297934866174236e-01
4.621410787489090843e+00 6.518162065490989976e-01
4.688630755277005235e+00 6.418812211786684152e-01
4.756828460010884108e+00 6.320266646318160042e-01
4.826018123202086230e+00 6.223619394553707718e-01
4.896214173218620402e+00 6.129840977797599288e-01
4.967431248293936896e+00 6.039597465064069359e-01
5.039684199579490986e+00 5.953121161288520424e-01
5.112988094241721626e+00 5.870158693678290129e-01
5.187358218604038562e+00 5.790010850923890118e-01
5.262810081334548862e+00 5.711663812019469599e-01
5.339359416680136583e+00 5.633993725791687224e-01
5.417022187747571493e+00 5.556007767056759805e-01
5.495814589832354713e+00 5.477069440383587340e-01
5.575753053795996728e+00 5.397050951507269545e-01
5.656854249492380582e+00 5.316366824276063108e-01
5.739135089243998955e+00 5.235870979501717759e-01
5.822612731368749017e+00 5.156636827877293383e-01
5.907304583757997385e+00 5.079674100943413206e-01
5.993228307506724306e+00 5.005655842658377486e-01
6.080401820596458506e+00 4.934729096944400206e-01
6.168843301631763865e+00 4.866464625852970349e-01
6.258571193631095042e+00 4.799968603593052774e-01
6.349604207872797446e+00 4.734137123204733566e-01
6.441961327797018022e+00 4.667989159313318259e-01
6.535661812964398187e+00 4.600978054496591141e-01
6.630725203072349139e+00 4.533173611437744666e-01
6.727171322029716904e+00 4.465239830702389390e-01
6.825020282090740409e+00 4.398202577181550277e-01
6.924292488049143657e+00 4.333080912268881257e-01
7.025008641493195150e+00 4.270511390138579388e-01
7.127189745122712417e+00 4.210503734469943082e-01
7.230857107128807471e+00 4.152426381780514042e-01
7.336032345637367058e+00 4.095242874904834185e-01
7.442737393217170982e+00 4.037924294949917781e-01
7.550994501453547336e+00 3.979878956681278113e-01
7.660826245588586048e+00 3.921210363276286803e-01
7.772255529228845106e+00 3.862671274196560756e-01
7.885305589121500702e+00 3.805315840131555105e-01
8.000000000000000000e+00 3.750000000000001665e-01


==> reproducibility/data/lowpass_bound_d4.dat <==
RDelta bound
2.500000000000000000e-01 3.633582480133296144e+02
2.536363337343808810e-01 3.437401194307904575e+02
2.573255591608730186e-01 3.252027114177025169e+02
2.610684456068534387e-01 3.076859510775456670e+02
2.648657735898237719e-01 2.911331206547328065e+02
2.687183349801741117e-01 2.754906696981879008e+02
2.726269331663144224e-01 2.607080377540132190e+02
2.765923832222083045e-01 2.467374869967069344e+02
2.806155120773432543e-01 2.335339442414761777e+02
2.846971586891728911e-01 2.210548518115044487e+02
2.888381742180682332e-01 2.092600267635289981e+02
2.930394222048128827e-01 1.981115280029505072e+02
2.973017787506802567e-01 1.875735308460198496e+02
3.016261327001304449e-01 1.776122086114349941e+02
3.060133858261638307e-01 1.681956208471493142e+02
3.104644530183710005e-01 1.592936078202830288e+02
3.149802624737182422e-01 1.508776909189187734e+02
3.195617558901076571e-01 1.429209786342639745e+02
3.242098886627524101e-01 1.353980778102589113e+02
3.289256300834093594e-01 1.282850098652650388e+02
3.337099635425085919e-01 1.215591317070447275e+02
3.385638867342232183e-01 1.151990610778711641e+02
3.434884118645222806e-01 1.091846060813826256e+02
3.484845658622497955e-01 1.034966986567205964e+02
3.535533905932737864e-01 9.811733177865032474e+01
3.586959430777500457e-01 9.302950017476923961e+01
3.639132957105468136e-01 8.821714436263641801e+01
3.692065364848748366e-01 8.366509782070548340e+01
3.745767692191703802e-01 7.935903711739297250e+01
3.800251137872786567e-01 7.528543483246173196e+01
3.855527063519851860e-01 7.143151511420435895e+01
3.911606996019434956e-01 6.778521172468620648e+01
3.968502629920498403e-01 6.433512843359891065e+01
4.026225829873135709e-01 6.107050162909558821e+01
4.084788633102749422e-01 5.798116502135822259e+01
4.144203251920218212e-01 5.505751632162326104e+01
4.204482076268572510e-01 5.229048578596164276e+01
4.265637676306713866e-01 4.967150651932477246e+01
4.327682805030714785e-01 4.719248644122229308e+01
4.390630400933248634e-01 4.484578181993320811e+01
4.454493590701696371e-01 4.262417228737167818e+01
4.519285691955504669e-01 4.052083725165481809e+01
4.585020216023356077e-01 3.852933362907541692e+01
4.651710870760732974e-01 3.664357482156890455e+01
4.719371563408467085e-01 3.485781086991123345e+01
4.788016403492867945e-01 3.316660971679387160e+01
4.857659705768028746e-01 3.156483951761477869e+01
4.928315993200937384e-01 3.004765194030952102e+01
5.000000000000000000e-01 2.861046639883524634e+01
5.072726674687617621e-01 2.724895516802419593e+01
5.146511183217460372e-01 2.595902933045439553e+01
5.221368912137068774e-01 2.473682550875121677e+01
5.297315471796475439e-01 2.357869333934053557e+01
5.374366699603482234e-01 2.248118364614225939e+01
5.452538663326288448e-01 2.144103727501299161e+01
5.531847664444166091e-01 2.045517455194393364e+01
5.612310241546865086e-01 1.952068533008911899e+01
5.693943173783457823e-01 1.863481959265246246e+01
5.776763484361364664e-01 1.779497858050637760e+01
5.860788444096257654e-01 1.699870641515332181e+01
5.946035575013605134e-01 1.624368218928274032e+01
6.032522654002608897e-01 1.552771249872343340e+01
6.120267716523276613e-01 1.484872439105134845e+01
6.209289060367420010e-01 1.420475870748922276e+01
6.299605249474365953e-01 1.359396379603228056e+01
6.391235117802153143e-01 1.301458957495788660e+01
6.484197773255048203e-01 1.246498192702902230e+01
6.578512601668187187e-01 1.194357740578793070e+01
6.674199270850171839e-01 1.144889823635804760e+01
6.771277734684463256e-01 1.097954759413441472e+01
6.869768237290445612e-01 1.053420514564731114e+01
6.969691317244995910e-01 1.011162283673427531e+01
7.071067811865474617e-01 9.710620913952828559e+00
7.173918861555000914e-01 9.330084165915591754e+00
7.278265914210936272e-01 8.968958371929387496e+00
7.384130729697495621e-01 8.626246945975683644e+00
7.491535384383407603e-01 8.301007764680754519e+00
7.600502275745573133e-01 7.992350168493294937e+00
7.711054127039703721e-01 7.699432125815578232e+00
7.823213992038869913e-01 7.421457550323097507e+00
7.937005259840997917e-01 7.157673762158187181e+00
8.052451659746271417e-01 6.907369084096409928e+00
8.169577266205497734e-01 6.669870564161232807e+00
8.288406503840437534e-01 6.444541816504147036e+00
8.408964152537145020e-01 6.230780972673903406e+00
8.531275352613426621e-01 6.028018735671885509e+00
8.655365610061430681e-01 5.835716529431286048e+00
8.781260801866497268e-01 5.653364736566889981e+00
8.908987181403391631e-01 5.480481017422353496e+00
9.038571383911010448e-01 5.316608703594077667e+00
9.170040432046712153e-01 5.161315259239255049e+00
9.303421741521464838e-01 5.014190803583029599e+00
9.438743126816933060e-01 4.874846688132924655e+00
9.576032806985735890e-01 4.742914122193234050e+00
9.715319411536057492e-01 4.618042840358335788e+00
9.856631986401873657e-01 4.499899805763425853e+00
1.000000000000000000e+00 4.388167942999548821e+00
1.014545334937523524e+00 4.282544894776696864e+00
1.029302236643491852e+00 4.182741796668612011e+00
1.044273782427413755e+00 4.088482064626719925e+00
1.059463094359295088e+00 3.999500190444405412e+00
1.074873339920696225e+00 3.915540541032429100e+00
1.090507732665257690e+00 3.836356158282844930e+00
1.106369532888833218e+00 3.761707557513549016e+00
1.122462048309372795e+00 3.691361524065677191e+00
1.138788634756691787e+00 3.625089909645176522e+00
1.155352696872272933e+00 3.562668432533975693e+00
1.172157688819251309e+00 3.503875488918269276e+00
1.189207115002721027e+00 3.448490986355055909e+00
1.206504530800521779e+00 3.396295214864589962e+00
1.224053543304655101e+00 3.347067776301449360e+00
1.241857812073484002e+00 3.300586598471091815e+00
1.259921049894873191e+00 3.256627066794318903e+00
1.278247023560430407e+00 3.214961312947027583e+00
1.296839554651009641e+00 3.175357706453051598e+00
1.315702520333637437e+00 3.137580601162462735e+00
1.334839854170034146e+00 3.101390393209519480e+00
1.354255546936892429e+00 3.066543949538065306e+00
1.373953647458089122e+00 3.032795465374573229e+00
1.393938263448999182e+00 2.999897803983779365e+00
1.414213562373094701e+00 2.967604361520022938e+00
1.434783772311000183e+00 2.935671482794809162e+00
1.455653182842187254e+00 2.903861429668248118e+00
1.476826145939499124e+00 2.871945872468493643e+00
1.498307076876681521e+00 2.839709837102482037e+00
1.520100455149114627e+00 2.806955998129113006e+00
1.542210825407940522e+00 2.773509163956172863e+00
1.564642798407774205e+00 2.739220758532445288e+00
1.587401051968199361e+00 2.703973069319070444e+00
1.610490331949254061e+00 2.667683009167218344e+00
1.633915453241099769e+00 2.630305134855605242e+00
1.657681300768087285e+00 2.591833681075696116e+00
1.681792830507428782e+00 2.552303407148872161e+00
1.706255070522685546e+00 2.511789113558478892e+00
1.731073122012285914e+00 2.470403762350056986e+00
1.756252160373299231e+00 2.428295222747057114e+00
1.781797436280678548e+00 2.385641752178372155e+00
1.807714276782201868e+00 2.342646403857500559e+00
1.834008086409342209e+00 2.299530616383778980e+00
1.860684348304293190e+00 2.256527281961973941e+00
1.887748625363386834e+00 2.213873604287895258e+00
1.915206561397146956e+00 2.171804045015822471e+00
1.943063882307211276e+00 2.130543622481891664e+00
1.971326397280375176e+00 2.090301774133590751e+00
1.999999999999999778e+00 2.051266932619643324e+00
2.029090669875047048e+00 2.013601902840882918e+00
2.058604473286984149e+00 1.977440070912557468e+00
2.088547564854827510e+00 1.942882431967955403e+00
2.118926188718590176e+00 1.909995396180172778e+00
2.149746679841392893e+00 1.878809323384773800e+00
2.181015465330514935e+00 1.849317746328674072e+00
2.212739065777665992e+00 1.821477269014102562e+00
2.244924096618746034e+00 1.795208166156038843e+00
2.277577269513383129e+00 1.770395756829865386e+00
2.310705393744545422e+00 1.746892672337683639e+00
2.344315377638503062e+00 1.724522175483803377e+00
2.378414230005442054e+00 1.703082704327550934e+00
2.413009061601043115e+00 1.682353795653087403e+00
2.448107086609310645e+00 1.662103480338308348e+00
2.483715624146968004e+00 1.642097126814584973e+00
2.519842099789746381e+00 1.622107539803578025e+00
2.556494047120860369e+00 1.601925910929290264e+00
2.593679109302019281e+00 1.581372991148929152e+00
2.631405040667275319e+00 1.560309651261599928e+00
2.669679708340068292e+00 1.538645863366155053e+00
2.708511093873785303e+00 1.516347118475558808e+00
2.747907294916178689e+00 1.493437423726125868e+00
2.787876526897997920e+00 1.469998299170129252e+00
2.828427124746189847e+00 1.446163587191899635e+00
2.869567544622000810e+00 1.422110334633050810e+00
2.911306365684374065e+00 1.398046429761189868e+00
2.953652291878998248e+00 1.374195998780823658e+00
2.996614153753363485e+00 1.350783740260562915e+00
3.040200910298228809e+00 1.328019389072625289e+00
3.084421650815881488e+00 1.306083381082448369e+00
3.129285596815548409e+00 1.285114590105528309e+00
3.174802103936398279e+00 1.265200792876068236e+00
3.220980663898508567e+00 1.246372339046326827e+00
3.267830906482199982e+00 1.228599389195078828e+00
3.315362601536174125e+00 1.211793028279178008e+00
3.363585661014858008e+00 1.195810524389731233e+00
3.412510141045369760e+00 1.180464916013306498e+00
3.462146244024571384e+00 1.165538898589642880e+00
3.512504320746598907e+00 1.150802583259263656e+00
3.563594872561355764e+00 1.136034107868528320e+00
3.615428553564403291e+00 1.121041364308887234e+00
3.668016172818684861e+00 1.105682431587129200e+00
3.721368696608585047e+00 1.089881901182066848e+00
3.775497250726773224e+00 1.073640374543598064e+00
3.830413122794294800e+00 1.057035120450520171e+00
3.886127764614422109e+00 1.040211133737979798e+00
3.942652794560749463e+00 1.023363371071721595e+00
4.000000000000000000e+00 1.006712376000568288e+00
4.058181339750093208e+00 9.904765010908022083e-01
4.117208946573967410e+00 9.748443150730513596e-01
4.177095129709655019e+00 9.599505911514466527e-01
4.237852377437179463e+00 9.458587111002284553e-01
4.299493359682784899e+00 9.325516187124227585e-01
4.362030930661030759e+00 9.199327425495910093e-01
4.425478131555331984e+00 9.078375386615253895e-01
4.489848193237491181e+00 8.960552995755800554e-01
4.555154539026767146e+00 8.843594557316570848e-01
4.621410787489090843e+00 8.725427727319240434e-01
4.688630755277005235e+00 8.604519899268378014e-01
4.756828460010884108e+00 8.480152690256776982e-01
4.826018123202086230e+00 8.352561225420310764e-01
4.896214173218620402e+00 8.222896859807269365e-01
4.967431248293936896e+00 8.093009336184582292e-01
5.039684199579490986e+00 7.965086188557420899e-01
5.112988094241721626e+00 7.841220108771169706e-01
5.187358218604038562e+00 7.722990048273291608e-01
5.262810081334548862e+00 7.611138118405584851e-01
5.339359416680136583e+00 7.505407018163688937e-01
5.417022187747571493e+00 7.404577385359912833e-01
5.495814589832354713e+00 7.306712880306893698e-01
5.575753053795996728e+00 7.209581467159378310e-01
5.656854249492380582e+00 7.111175331458096105e-01
5.739135089243998955e+00 7.010209566158627226e-01
5.822612731368749017e+00 6.906461465353794793e-01
5.907304583757997385e+00 6.800837839437152699e-01
5.993228307506724306e+00 6.695130050184883164e-01
6.080401820596458506e+00 6.591512648349414638e-01
6.168843301631763865e+00 6.491923544424603731e-01
6.258571193631095042e+00 6.397501366618419949e-01
6.349604207872797446e+00 6.308242049600947254e-01
6.441961327797018022e+00 6.222982862792095782e-01
6.535661812964398187e+00 6.139741037166732696e-01
6.630725203072349139e+00 6.056334035923018888e-01
6.727171322029716904e+00 5.971104438095973244e-01
6.825020282090740409e+00 5.883501904877628252e-01
6.924292488049143657e+00 5.794289128608312023e-01
7.025008641493195150e+00 5.705262308494215562e-01
7.127189745122712417e+00 5.618568974149515949e-01
7.230857107128807471e+00 5.535875724877481474e-01
7.336032345637367058e+00 5.457706433439152294e-01
7.442737393217170982e+00 5.383217032701428373e-01
7.550994501453547336e+00 5.310522407837632297e-01
7.660826245588586048e+00 5.237483092599051204e-01
7.772255529228845106e+00 5.162647653449979890e-01
7.885305589121500702e+00 5.085924352320135844e-01
8.000000000000000000e+00 5.008629481712981724e-01


==> reproducibility/data/lowpass_empirical_d1.dat <==
RDelta deviation
2.500000000000000000e-01 1.000000000000000000e+00
2.639112945901392893e-01 1.000000000000000000e+00
2.785966856489731081e-01 1.000000000000000000e+00
2.940992479125703052e-01 1.000000000000000000e+00
3.104644530183710005e-01 1.000000000000000000e+00
3.277403028811911034e-01 1.000000000000000000e+00
3.459774704909579501e-01 1.000000000000000000e+00
3.652294485451617057e-01 1.000000000000000000e+00
3.855527063519851860e-01 1.000000000000000000e+00
4.070068554643369030e-01 1.000000000000000000e+00
4.296548245306194835e-01 1.000000000000000000e+00
4.535630438750996585e-01 1.000000000000000000e+00
4.788016403492867390e-01 1.000000000000000000e+00
5.054446430258501266e-01 9.784560263879513720e-01
5.335702003384117376e-01 8.741676341103001846e-01
5.632608093041209241e-01 7.753764925265214103e-01
5.946035575013605134e-01 6.817928305074292261e-01
6.276903785123454371e-01 5.931421513422672209e-01
6.626183215798705506e-01 5.091644275934230635e-01
6.994898362691555072e-01 4.296133383919702453e-01
7.384130729697495621e-01 3.542555469368928733e-01
7.795022001189183536e-01 3.585649919606107572e-01
8.228777390769823619e-01 3.923763200097655224e-01
8.686669176368531087e-01 4.244053850235086633e-01
9.170040432046709933e-01 4.547461336673710441e-01
9.680308967461469516e-01 4.834875604893856815e-01
1.021897148654116405e+00 4.678580931315505786e-01
1.078760797757119416e+00 3.904843438125396027e-01
1.138788634756691343e+00 3.171891202799750342e-01
1.202156731452702854e+00 2.477574352450526707e-01
1.269050957191732998e+00 2.120095774460566407e-01
1.339667524053302694e+00 2.535461358543673605e-01
1.414213562373094701e+00 2.928932188134523162e-01
1.492907728291264613e+00 3.301662379733484309e-01
1.575980845107886275e+00 2.690509571917334419e-01
1.663676580326736154e+00 2.021567314527032977e-01
1.756252160373299231e+00 1.459085239324811045e-01
1.853979125083385249e+00 1.909294016821599937e-01
1.957144124175399957e+00 2.335771385094124186e-01
2.066049758042456386e+00 2.100386209326843279e-01
2.181015465330514935e+00 1.462550540058391579e-01
2.302378459905964458e+00 1.313330823631465583e-01
2.430494719960937022e+00 1.771222609230173051e-01
2.565740032157556527e+00 1.692533001783778079e-01
2.708511093873785303e+00 1.076196094546244542e-01
2.859226676783940047e+00 1.256377046635555050e-01
3.018328855186845239e+00 1.595820627647737133e-01
3.186284302684533554e+00 9.845816239660476477e-02
3.363585661014856232e+00 1.080946637479587302e-01
3.550752985053040600e+00 1.265216186082425143e-01
3.748335268220597705e+00 6.714040067682414126e-02
3.956912052775900079e+00 1.154718747047617233e-01
4.177095129709653243e+00 7.730369078589593990e-02
4.409530333231361787e+00 9.287391224980023896e-02
4.654899435110308126e+00 7.413706132654906966e-02
4.913922144427477434e+00 8.423457520524135766e-02
5.187358218604035898e+00 6.026994246795980281e-02
5.476009691898360288e+00 8.692637863709529178e-02
5.780723227908183937e+00 4.856195614986513753e-02
6.102392602978151004e+00 6.515598436387137760e-02
6.441961327797014469e+00 6.860664094488655440e-02
6.800425414874091246e+00 4.417744428414605018e-02
7.178836300012426008e+00 4.473757118364973806e-02
7.578303926347859765e+00 5.564517836055760114e-02
8.000000000000000000e+00 0.000000000000000000e+00


==> reproducibility/data/lowpass_empirical_d2.dat <==
RDelta deviation
2.500000000000000000e-01 4.092958178940651059e+00
2.639112945901392893e-01 3.570189131178042707e+00
2.785966856489731081e-01 3.101079954102900160e+00
2.940992479125703052e-01 2.680122705470899813e+00
3.104644530183710005e-01 2.302374808316805410e+00
3.277403028811911034e-01 1.963401018773907936e+00
3.459774704909579501e-01 1.659221350633493852e+00
3.652294485451617057e-01 1.386264345211975613e+00
3.855527063519851860e-01 1.141325137854139804e+00
4.070068554643369030e-01 1.000000000000000000e+00
4.296548245306194835e-01 1.000000000000000000e+00
4.535630438750996585e-01 1.000000000000000000e+00
4.788016403492867390e-01 1.000000000000000000e+00
5.054446430258501266e-01 1.491913293646186744e+00
5.335702003384117376e-01 1.236129701113846568e+00
5.632608093041209241e-01 1.006601133736502618e+00
5.946035575013605134e-01 1.000000000000000000e+00
6.276903785123454371e-01 1.000000000000000000e+00
6.626183215798705506e-01 1.000000000000000000e+00
6.994898362691555072e-01 1.000000000000000000e+00
7.384130729697495621e-01 1.335131620980438694e+00
7.795022001189183536e-01 1.095440955750154988e+00
8.228777390769823619e-01 8.803534497089933186e-01
8.686669176368531087e-01 6.873437002030644560e-01
9.170040432046709933e-01 6.214636185745295860e-01
9.680308967461469516e-01 6.603186605184352409e-01
1.021897148654116405e+00 5.240729564419384090e-01
1.078760797757119416e+00 4.529464868213675111e-01
1.138788634756691343e+00 4.727028569210356412e-01
1.202156731452702854e+00 3.215365910495922019e-01
1.269050957191732998e+00 2.094087623648757113e-01
1.339667524053302694e+00 2.905593655991520752e-01
1.414213562373094701e+00 3.633802276324183955e-01
1.492907728291264613e+00 4.287263586027445506e-01
1.575980845107886275e+00 4.873650057371374800e-01
1.663676580326736154e+00 3.800460145515878185e-01
1.756252160373299231e+00 2.383905531188026394e-01
1.853979125083385249e+00 1.665434634698378380e-01
1.957144124175399957e+00 2.520939951343297292e-01
2.066049758042456386e+00 1.931321726059880284e-01
2.181015465330514935e+00 1.300866627467553993e-01
2.302378459905964458e+00 2.610026375972072099e-01
2.430494719960937022e+00 1.378541419815003666e-01
2.565740032157556527e+00 1.604757465216055667e-01
2.708511093873785303e+00 1.281380248684709233e-01
2.859226676783940047e+00 6.553251488268041491e-02
3.018328855186845239e+00 1.180648505569230622e-01
3.186284302684533554e+00 1.600662804414156870e-01
3.363585661014856232e+00 9.968368384289283402e-02
3.550752985053040600e+00 1.108665307991121285e-01
3.748335268220597705e+00 1.949660201599234810e-02
3.956912052775900079e+00 8.515009821353380914e-02
4.177095129709653243e+00 5.135277897669610070e-02
4.409530333231361787e+00 1.776205199211433605e-02
4.654899435110308126e+00 2.831829280960640460e-02
4.913922144427477434e+00 9.041628660928457961e-02
5.187358218604035898e+00 5.280431083959014060e-02
5.476009691898360288e+00 6.587631642569691248e-02
5.780723227908183937e+00 6.685106950935737480e-02
6.102392602978151004e+00 3.427304835335220901e-02
6.441961327797014469e+00 5.083485103219742562e-02
6.800425414874091246e+00 2.261356286957216799e-02
7.178836300012426008e+00 2.529801130805231502e-02
7.578303926347859765e+00 1.982091195121915561e-02
8.000000000000000000e+00 3.450713009731964931e-02


==> reproducibility/data/lowpass_empirical_d3.dat <==
RDelta deviation
2.500000000000000000e-01 1.427887453682195051e+01
2.639112945901392893e-01 1.198785583885958239e+01
2.785966856489731081e-01 1.004036811641270077e+01
2.940992479125703052e-01 8.384899991052318313e+00
3.104644530183710005e-01 6.977664051900480224e+00
3.277403028811911034e-01 5.781438671233932070e+00
3.459774704909579501e-01 4.764583486158657344e+00
3.652294485451617057e-01 3.900202505679604137e+00
3.855527063519851860e-01 3.165432707206661256e+00
4.070068554643369030e-01 2.540839305754498678e+00
4.296548245306194835e-01 2.009901700604753039e+00
4.535630438750996585e-01 1.558576502633165273e+00
4.788016403492867390e-01 1.174926084300782492e+00
5.054446430258501266e-01 2.697605654787909479e+00
5.335702003384117376e-01 2.143161433625232704e+00
5.632608093041209241e-01 1.671854362034639774e+00
5.946035575013605134e-01 1.271218288552820930e+00
6.276903785123454371e-01 1.000000000000000000e+00
6.626183215798705506e-01 1.000000000000000000e+00
6.994898362691555072e-01 1.000000000000000000e+00
7.384130729697495621e-01 1.371773712905373088e+00
7.795022001189183536e-01 1.016133779446498853e+00
8.228777390769823619e-01 1.000000000000000000e+00
8.686669176368531087e-01 1.913677842354172931e+00
9.170040432046709933e-01 1.476781106237605723e+00
9.680308967461469516e-01 1.105395647742273280e+00
1.021897148654116405e+00 7.896982589089827087e-01
1.078760797757119416e+00 6.196653273487322533e-01
1.138788634756691343e+00 6.165234837846869098e-01
1.202156731452702854e+00 4.503476308564903219e-01
1.269050957191732998e+00 4.017012276759797107e-01
1.339667524053302694e+00 3.049463274037951255e-01
1.414213562373094701e+00 3.247627628821699863e-01
1.492907728291264613e+00 4.260124414543181581e-01
1.575980845107886275e+00 5.120800523805517646e-01
1.663676580326736154e+00 6.590316061076664234e-01
1.756252160373299231e+00 4.102650872817450445e-01
1.853979125083385249e+00 2.507498014640301420e-01
1.957144124175399957e+00 1.464245207502805624e-01
2.066049758042456386e+00 1.910822072027178464e-01
2.181015465330514935e+00 2.886149998059057697e-01
2.302378459905964458e+00 1.736335082144726538e-01
2.430494719960937022e+00 6.885916734888675172e-02
2.565740032157556527e+00 2.084807771015436684e-01
2.708511093873785303e+00 1.293989717353687396e-01
2.859226676783940047e+00 1.012305512751003889e-01
3.018328855186845239e+00 1.807300934177293872e-01
3.186284302684533554e+00 1.291570786990977604e-01
3.363585661014856232e+00 9.157394722642830942e-02
3.550752985053040600e+00 1.467623893180417527e-01
3.748335268220597705e+00 1.378102045973570444e-01
3.956912052775900079e+00 7.894729140495448938e-02
4.177095129709653243e+00 4.818579739711670307e-02
4.409530333231361787e+00 2.466571706860398727e-02
4.654899435110308126e+00 3.433666326536655156e-02
4.913922144427477434e+00 3.424311225548726245e-02
5.187358218604035898e+00 6.722812365121755285e-02
5.476009691898360288e+00 2.301467713802118897e-02
5.780723227908183937e+00 3.811184680462087471e-02
6.102392602978151004e+00 3.770898767459918144e-02
6.441961327797014469e+00 2.840349026826360923e-02
6.800425414874091246e+00 3.010855287121727564e-02
7.178836300012426008e+00 2.986933560310078839e-02
7.578303926347859765e+00 2.801614207430225267e-02
8.000000000000000000e+00 1.895898359761405416e-02


==> reproducibility/data/lowpass_empirical_d4.dat <==
RDelta deviation
2.500000000000000000e-01 5.087644602487694101e+01
2.639112945901392893e-01 4.077325738947582323e+01
2.785966856489731081e-01 3.263771357988928656e+01
2.940992479125703052e-01 2.608660625464491645e+01
3.104644530183710005e-01 2.081135874921091755e+01
3.277403028811911034e-01 1.656349119614047893e+01
3.459774704909579501e-01 1.314291638333005174e+01
3.652294485451617057e-01 1.038851505045987977e+01
3.855527063519851860e-01 8.170546692012102596e+00
4.070068554643369030e-01 6.384538393087354713e+00
4.296548245306194835e-01 4.946363843987631626e+00
4.535630438750996585e-01 3.788280740497343757e+00
4.788016403492867390e-01 2.855739919614896039e+00
5.054446430258501266e-01 5.209631863050583789e+00
5.335702003384117376e-01 4.000276040203500472e+00
5.632608093041209241e-01 3.026448109912617035e+00
5.946035575013605134e-01 2.242277876554809257e+00
6.276903785123454371e-01 1.610828586842240728e+00
6.626183215798705506e-01 1.102357098743081298e+00
6.994898362691555072e-01 1.000000000000000000e+00
7.384130729697495621e-01 1.726419843651366026e+00
7.795022001189183536e-01 1.195436399517561643e+00
8.228777390769823619e-01 1.000000000000000000e+00
8.686669176368531087e-01 1.847128762614968611e+00
9.170040432046709933e-01 1.292636673003027425e+00
9.680308967461469516e-01 1.000000000000000000e+00
1.021897148654116405e+00 1.973181921993818477e+00
1.078760797757119416e+00 1.394140370248674099e+00
1.138788634756691343e+00 9.278699598074486854e-01
1.202156731452702854e+00 6.118980085593384022e-01
1.269050957191732998e+00 5.625862625635940084e-01
1.339667524053302694e+00 5.099180412172328314e-01
1.414213562373094701e+00 2.907517145036347950e-01
1.492907728291264613e+00 4.288812466282598823e-01
1.575980845107886275e+00 4.744107253142297864e-01
1.663676580326736154e+00 5.767717772711730140e-01
1.756252160373299231e+00 7.040124022821039329e-01
1.853979125083385249e+00 3.721477496984759714e-01
1.957144124175399957e+00 3.258984109371922955e-01
2.066049758042456386e+00 1.566460598123320391e-01
2.181015465330514935e+00 2.835510396865541516e-01
2.302378459905964458e+00 2.692175363118907150e-01
2.430494719960937022e+00 2.044415560289976064e-01
2.565740032157556527e+00 1.770142477270193471e-01
2.708511093873785303e+00 1.446727886356715675e-01
2.859226676783940047e+00 1.207064256422519799e-01
3.018328855186845239e+00 2.500690100508748959e-01
3.186284302684533554e+00 1.186762570997459409e-01
3.363585661014856232e+00 1.145330200657181940e-01
3.550752985053040600e+00 1.025276732729785145e-01
3.748335268220597705e+00 9.326675300848874528e-02
3.956912052775900079e+00 8.452232074262067130e-02
4.177095129709653243e+00 6.500775142631654013e-02
4.409530333231361787e+00 5.021647950558516538e-02
4.654899435110308126e+00 5.391623802918976693e-02
4.913922144427477434e+00 2.616518642002463313e-02
5.187358218604035898e+00 7.309415759447812633e-02
5.476009691898360288e+00 5.146722117600366353e-02
5.780723227908183937e+00 3.654877553886137775e-02
6.102392602978151004e+00 3.574627345719050275e-02
6.441961327797014469e+00 2.512225890152008922e-02
6.800425414874091246e+00 3.250668963107727905e-02
7.178836300012426008e+00 2.544723480735933130e-02
7.578303926347859765e+00 2.823845775600686281e-02
8.000000000000000000e+00 1.400340817058354226e-02

